Construction and characterization of a seven-chip GridPix X-ray detector for solar axion searches

In the scope of solar axion searches, detectors which are able to measure low energetic X-rays with high efficiency are required. For this purpose a detector based on the GridPix technology was built for the CAST experiment at CERN. The GridPix is a pixelised readout ASIC (Timepix) with a Micromegas-like gas amplification stage (grid) built photolithographically on top. In order to reduce the detector's background level, several hardware and software vetoes were implemented. Hardware-wise, these vetoes consist of a ring of six GridPixes around a central GridPix, a readout of the induced grid signal, and two scintillators. On the software side, multiple approaches to distinguish between background events and X-ray photons are implemented. Here, also the hardware features, like the six surrounding GridPixes, are used. The new detector was tested in a long ($3500\,\text{h}$) background data taking campaign. The performance of the new vetoes was evaluated. The detector performance itself, for low energetic X-rays, was also evaluated with a variable X-ray generator using eight different energies from 0 to $10\,\text{keV}$. The efficiency for very low energetic X-rays and the energy resolution was determined.

==> CAST_BG_LnL_vetos.csv <==
Energy LnL "LnL_err" Scinti "Scint_err" FADC "FADC_err" Septem "Sept_err" Line "Line_err"
-0.1 0 0 0 0 0 0 0 0 0 0
0 4.573912 0.89701794 4.573912 0.89701794 2.4628757 0.65823122 1.7591969 0.55630691 1.7591969 0.55630691
0.2 2.4628757 0.65823122 2.286956 0.63428747 1.4073575 0.49757603 1.2314378 0.46543976 0.87959846 0.39336839
0.4 5.9812695 1.0257793 5.9812695 1.0257793 5.9812695 1.0257793 2.4628757 0.65823122 1.4073575 0.49757603
0.6 6.5090286 1.0700777 6.5090286 1.0700777 6.1571892 1.0407549 2.286956 0.63428747 1.0555182 0.43091348
0.8 5.8053499 1.0105817 5.8053499 1.0105817 5.6294302 0.99515206 1.5832772 0.52775908 0.87959846 0.39336839
1 5.8053499 1.0105817 5.8053499 1.0105817 4.9257514 0.93087951 0.70367877 0.35183938 0.17591969 0.17591969
1.2 3.3424742 0.76681616 3.3424742 0.76681616 2.4628757 0.65823122 0.70367877 0.35183938 0.52775908 0.30470185
1.4 2.9906348 0.72533547 2.8147151 0.70367877 2.4628757 0.65823122 1.0555182 0.43091348 0.35183938 0.24878801
1.6 2.9906348 0.72533547 2.9906348 0.72533547 1.9351166 0.58345961 0.52775908 0.30470185 0.52775908 0.30470185
1.8 3.3424742 0.76681616 3.3424742 0.76681616 2.6387954 0.68133404 1.7591969 0.55630691 1.4073575 0.49757603
2 1.5832772 0.52775908 1.4073575 0.49757603 1.0555182 0.43091348 0.87959846 0.39336839 0.87959846 0.39336839
2.2 1.7591969 0.55630691 1.5832772 0.52775908 1.0555182 0.43091348 0.87959846 0.39336839 0.70367877 0.35183938
2.4 0.87959846 0.39336839 0.70367877 0.35183938 0.35183938 0.24878801 0.17591969 0.17591969 0.17591969 0.17591969
2.6 1.7591969 0.55630691 1.7591969 0.55630691 1.2314378 0.46543976 0.87959846 0.39336839 0.87959846 0.39336839
2.8 2.286956 0.63428747 1.4073575 0.49757603 0.70367877 0.35183938 0.35183938 0.24878801 0.35183938 0.24878801
3 5.4535105 0.97947939 4.7498317 0.91410554 4.3979923 0.87959846 4.0461529 0.84368121 3.8702332 0.8251365
3.2 4.573912 0.89701794 4.0461529 0.84368121 2.8147151 0.70367877 2.8147151 0.70367877 2.8147151 0.70367877
3.4 4.3979923 0.87959846 3.8702332 0.8251365 2.8147151 0.70367877 2.4628757 0.65823122 2.286956 0.63428747
3.6 2.9906348 0.72533547 2.1110363 0.60940369 1.9351166 0.58345961 1.9351166 0.58345961 1.5832772 0.52775908
3.8 1.9351166 0.58345961 1.7591969 0.55630691 1.5832772 0.52775908 1.5832772 0.52775908 1.5832772 0.52775908
4 0.52775908 0.30470185 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
4.2 0.87959846 0.39336839 0.70367877 0.35183938 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801
4.4 0.35183938 0.24878801 0.35183938 0.24878801 0 0 0 0 0 0
4.6 0 0 0 0 0 0 0 0 0 0
4.8 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
5 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0 0 0 0
5.2 0.35183938 0.24878801 0.35183938 0.24878801 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
5.4 0.87959846 0.39336839 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
5.6 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185 0.52775908 0.30470185 0.35183938 0.24878801
5.8 1.7591969 0.55630691 1.5832772 0.52775908 1.4073575 0.49757603 0.87959846 0.39336839 0.70367877 0.35183938
6 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
6.2 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839
6.4 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
6.6 0.87959846 0.39336839 0.87959846 0.39336839 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
6.8 0.70367877 0.35183938 0.52775908 0.30470185 0.17591969 0.17591969 0 0 0 0
7 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
7.2 0.52775908 0.30470185 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
7.4 0.70367877 0.35183938 0.70367877 0.35183938 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
7.6 0.35183938 0.24878801 0.35183938 0.24878801 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
7.8 0.87959846 0.39336839 0.70367877 0.35183938 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185
8 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
8.2 2.6387954 0.68133404 1.9351166 0.58345961 1.4073575 0.49757603 1.4073575 0.49757603 1.4073575 0.49757603
8.4 2.1110363 0.60940369 1.9351166 0.58345961 1.4073575 0.49757603 1.2314378 0.46543976 1.2314378 0.46543976
8.6 2.286956 0.63428747 2.1110363 0.60940369 2.1110363 0.60940369 1.9351166 0.58345961 1.9351166 0.58345961
8.8 3.3424742 0.76681616 2.9906348 0.72533547 2.8147151 0.70367877 2.8147151 0.70367877 2.4628757 0.65823122
9 3.6943135 0.80616531 3.5183938 0.78673678 3.5183938 0.78673678 3.5183938 0.78673678 3.1665545 0.74636404
9.2 4.2220726 0.86182696 3.3424742 0.76681616 2.9906348 0.72533547 2.9906348 0.72533547 2.9906348 0.72533547
9.4 2.9906348 0.72533547 2.6387954 0.68133404 2.6387954 0.68133404 2.6387954 0.68133404 2.6387954 0.68133404
9.6 2.286956 0.63428747 2.286956 0.63428747 2.286956 0.63428747 2.1110363 0.60940369 2.1110363 0.60940369
9.8 2.6387954 0.68133404 2.4628757 0.65823122 2.4628757 0.65823122 2.286956 0.63428747 2.1110363 0.60940369
10 1.5832772 0.52775908 1.4073575 0.49757603 1.2314378 0.46543976 1.2314378 0.46543976 1.2314378 0.46543976
10.2 1.2314378 0.46543976 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839
10.4 0.70367877 0.35183938 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
10.6 1.0555182 0.43091348 1.0555182 0.43091348 0.87959846 0.39336839 0.87959846 0.39336839 0.70367877 0.35183938
10.8 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
11 1.0555182 0.43091348 1.0555182 0.43091348 0.70367877 0.35183938 0.70367877 0.35183938 0.70367877 0.35183938
11.2 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
11.4 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
11.6 0.52775908 0.30470185 0.35183938 0.24878801 0 0 0 0 0 0
11.8 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
12 0 0 0 0 0 0 0 0 0 0


==> CDL_hist.csv <==
bin Cu-Ni-15kV_hist Mn-Cr-12kV_hist Ti-Ti-9kV Ag-Ag-6kV Al-Al-4kV Cu-EPIC-2kV Cu-EPIC-0.9kV C-EPIC-0.6kV
-0.1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.0 0.0 0.0 0.0 0.0 0.00018759966232060783 0.00018665422305179653 0.0010675206832132373 0.022088855547220138
0.1 0.0 0.0 0.0 0.0009554140127388535 0.0002813994934809117 0.0025198320111992534 0.011120007116804555 0.1557889472368092
0.2 0.0001074229240519927 0.0 0.0 0.0018312101910828026 0.0004689991558015196 0.006252916472235184 0.046526109776710255 0.3655913978494624
0.30000000000000004 0.0001074229240519927 0.0 7.99488327470419e-05 0.0023885350318471337 0.0004689991558015196 0.01931871208586094 0.11858375589360377 0.28165374677002586
0.4 0.0 8.346548702111677e-05 7.99488327470419e-05 0.0017515923566878981 0.001031798142763343 0.03546430237984134 0.18832844053020195 0.10502625656414104
0.5 0.0001074229240519927 8.346548702111677e-05 0.0 0.0003980891719745223 0.0012193978050839508 0.055062995800279985 0.19197580286451382 0.039176460781862134
0.6000000000000001 0.0001074229240519927 8.346548702111677e-05 0.0003197953309881676 0.0003184713375796178 0.002344995779007598 0.06504899673355109 0.14189129081042612 0.021672084687838628
0.7000000000000001 0.0001074229240519927 8.346548702111677e-05 7.99488327470419e-05 0.0001592356687898089 0.005440390207297627 0.08035464302379841 0.09216261898407616 0.007751937984496124
0.8 0.0 0.00016693097404223354 7.99488327470419e-05 0.0003980891719745223 0.009567582778351 0.09519365375641624 0.06636420247308958 0.001250312578144536
0.9 0.0001074229240519927 0.00016693097404223354 0.00023984649824112568 0.0001592356687898089 0.015758371634931056 0.1077928138124125 0.04172226670225069 0.0
1.0 0.0001074229240519927 0.0003338619480844671 0.00047969299648225136 0.00023885350318471338 0.026732951880686615 0.09958002799813345 0.03095809981318388 0.0
1.1 0.0 8.346548702111677e-05 0.001439078989446754 0.0003184713375796178 0.048869712034518335 0.08838077461502566 0.02321857485988791 0.0
1.2000000000000002 0.0002148458481039854 8.346548702111677e-05 0.0043172369683402625 0.0003980891719745223 0.08366944939499109 0.06346243583761083 0.01823681167155947 0.0
1.3 0.0002148458481039854 0.0005842584091478173 0.006076111288775184 0.0006369426751592356 0.11771878810618142 0.05440970601959869 0.014589449337247576 0.0
1.4000000000000001 0.0 0.0006677238961689341 0.007035497281739686 0.0005573248407643312 0.14135634555857798 0.04013065795613626 0.008362245351837026 0.0
1.5 0.0002148458481039854 0.0005007929221267006 0.010233450591621363 0.0012738853503184713 0.13385235906575368 0.03350443303779748 0.0048928031313940044 0.0
1.6 0.0002148458481039854 0.0005842584091478173 0.0063959066197633516 0.001035031847133758 0.10271081512053279 0.026691553896406907 0.0 0.0
1.7000000000000002 0.0 0.0006677238961689341 0.007115446114486728 0.0014331210191082802 0.0719444704999531 0.02585160989267382 0.0 0.0
1.8 0.0 0.0013354477923378683 0.006076111288775184 0.0021496815286624203 0.04736891473595348 0.01838544097060196 0.0 0.0
1.9000000000000001 0.0001074229240519927 0.001085051331274518 0.0032779021426287175 0.0028662420382165603 0.027483350529969044 0.018292113859076062 0.0 0.0
2.0 0.0 0.0006677238961689341 0.0024784138151582986 0.0031847133757961785 0.013788575180564675 0.015492300513299114 0.0 0.0
2.1 0.0 0.0015858442534012185 0.0015989766549408379 0.007563694267515924 0.009473782947190696 0.013719085394307046 0.0 0.0
2.2 0.0001074229240519927 0.0015858442534012185 0.0016789254876878798 0.01194267515923567 0.007785385986305225 0.009146056929538031 0.0 0.0
2.3000000000000003 0.0 0.002170102662549036 0.0009593859929645027 0.017038216560509554 0.005440390207297627 0.009332711152589827 0.0 0.0
2.4000000000000004 0.0001074229240519927 0.002754361071696853 0.00047969299648225136 0.03160828025477707 0.008348184973267048 0.0054129724685021 0.0 0.0
2.5 0.0004296916962079708 0.0050913947082881226 0.0006395906619763352 0.04546178343949044 0.007785385986305225 0.003826411572561829 0.0 0.0
2.6 0.0002148458481039854 0.006760704448710458 0.0008794371602174608 0.06345541401273885 0.007879185817465528 0.004573028464769016 0.0 0.0
2.7 0.0003222687721559781 0.006510307987647108 0.0007994883274704189 0.07722929936305732 0.008723384297908263 0.0026131591227251515 0.0 0.0
2.8000000000000003 0.0005371146202599635 0.006844169935731575 0.0011992324912056284 0.08558917197452229 0.012193978050839509 0.0 0.0 0.0
2.9000000000000004 0.0004296916962079708 0.006844169935731575 0.0006395906619763352 0.09203821656050955 0.010599380921114341 0.0 0.0 0.0
3.0 0.0003222687721559781 0.0070111009097738085 0.001519027822193796 0.09410828025477708 0.011162179908076166 0.0 0.0 0.0
3.1 0.0004296916962079708 0.007261497370837159 0.0021586184841701312 0.08821656050955413 0.007972985648625832 0.0 0.0 0.0
3.2 0.0003222687721559781 0.0056756531174359404 0.002238567316917173 0.07627388535031847 0.007691586155144921 0.0 0.0 0.0
3.3000000000000003 0.0002148458481039854 0.006009515065520408 0.0034377998081228014 0.06082802547770701 0.007972985648625832 0.0 0.0 0.0
3.4000000000000004 0.0002148458481039854 0.004006343377013605 0.004876878797569556 0.04729299363057325 0.005627989869618235 0.0 0.0 0.0
3.5 0.0004296916962079708 0.003171688506802437 0.007035497281739686 0.03909235668789809 0.005346590376137323 0.0 0.0 0.0
3.6 0.0003222687721559781 0.002921292045739087 0.012312120243044452 0.029219745222929937 0.004127192571053372 0.0 0.0 0.0
3.7 0.0003222687721559781 0.0030882230197813204 0.019027822193795972 0.019347133757961783 0.0037519932464121566 0.0 0.0 0.0
3.8000000000000003 0.0005371146202599635 0.003004757532760204 0.026463063639270867 0.013136942675159236 0.0027201951036488134 0.0 0.0 0.0
3.9000000000000004 0.0008593833924159416 0.003255153993823554 0.03605692356891589 0.008917197452229299 0.003282994090610637 0.0 0.0 0.0
4.0 0.0011816521645719197 0.0034220849678657877 0.04645027182603134 0.005334394904458598 0.00215739611668699 0.0 0.0 0.0
4.1000000000000005 0.001074229240519927 0.004173274351055838 0.053805564438759196 0.004538216560509554 0.0025325954413282056 0.0 0.0 0.0
4.2 0.002470727253195832 0.005842584091478174 0.06108090821874001 0.003264331210191083 0.002063596285526686 0.0 0.0 0.0
4.3 0.003974648189923729 0.006593773474668225 0.06523824752158619 0.003105095541401274 0.0018759966232060783 0.0 0.0 0.0
4.4 0.003867225265871737 0.007845755779984977 0.07059481931563799 0.0023885350318471337 0.0012193978050839508 0.0 0.0 0.0
4.5 0.0037598023418197444 0.00801268675402721 0.06931563799168532 0.001910828025477707 0.0 0.0 0.0 0.0
4.6000000000000005 0.0044043398861317 0.008346548702111677 0.06619763351455069 0.0023089171974522292 0.0 0.0 0.0 0.0
4.7 0.00558599205070362 0.01368833987146315 0.06475855452510393 0.0025477707006369425 0.0 0.0 0.0 0.0
4.800000000000001 0.005693414974755613 0.017861614222518987 0.06116085705148705 0.0018312101910828026 0.0 0.0 0.0 0.0
4.9 0.006123106670963584 0.018195476170603457 0.05036776463063639 0.002070063694267516 0.0 0.0 0.0 0.0
5.0 0.004834031582339671 0.02145063016442701 0.04397185801087304 0.002468152866242038 0.0 0.0 0.0 0.0
5.1000000000000005 0.006982490063379525 0.02862866204824305 0.03533738407419252 0.002627388535031847 0.0 0.0 0.0 0.0
5.2 0.006123106670963584 0.033720056756531176 0.031739686600575634 0.0025477707006369425 0.0 0.0 0.0 0.0
5.300000000000001 0.005908260822859598 0.035723228445037974 0.02238567316917173 0.0021496815286624203 0.0 0.0 0.0 0.0
5.4 0.004941454506391664 0.041482347049495036 0.017588743204349215 0.002786624203821656 0.0 0.0 0.0 0.0
5.5 0.00515630035449565 0.04248393289374844 0.012072273744803326 0.0016719745222929937 0.0 0.0 0.0 0.0
5.6000000000000005 0.003544956493715759 0.04866037893331108 0.009913655260633194 0.003662420382165605 0.0 0.0 0.0 0.0
5.7 0.003867225265871737 0.05116434354394458 0.0063959066197633516 0.0023885350318471337 0.0 0.0 0.0 0.0
5.800000000000001 0.003115264797507788 0.04949503380352224 0.005756315957787016 0.0023885350318471337 0.0 0.0 0.0 0.0
5.9 0.0036523794177677517 0.04991236123862783 0.003757595139110969 0.002468152866242038 0.0 0.0 0.0 0.0
6.0 0.003974648189923729 0.05108087805692346 0.0025583626479053407 0.0023089171974522292 0.0 0.0 0.0 0.0
6.1000000000000005 0.003974648189923729 0.04665720724480427 0.0017588743204349215 0.0016719745222929937 0.0 0.0 0.0 0.0
6.2 0.003974648189923729 0.04290126032885402 0.0015989766549408379 0.0015127388535031848 0.0 0.0 0.0 0.0
6.300000000000001 0.00676764421527554 0.0398130373090727 0.0007994883274704189 0.0012738853503184713 0.0 0.0 0.0 0.0
6.4 0.006123106670963584 0.034972039061847926 0.0007994883274704189 0.0014331210191082802 0.0 0.0 0.0 0.0
6.5 0.008593833924159416 0.03363659126951006 0.00047969299648225136 0.0011146496815286624 0.0 0.0 0.0 0.0
6.6000000000000005 0.009345794392523364 0.026708955846757365 0.00047969299648225136 0.0007961783439490446 0.0 0.0 0.0 0.0
6.7 0.01353528843055108 0.021033302729321426 0.00047969299648225136 0.0007165605095541401 0.0 0.0 0.0 0.0
6.800000000000001 0.014824363519174991 0.017611217761455637 0.0003197953309881676 0.0006369426751592356 0.0 0.0 0.0 0.0
6.9 0.01675797615211086 0.014105667306568734 0.00039974416373520947 0.00047770700636942675 0.0 0.0 0.0 0.0
7.0 0.02105489311419057 0.012185961105083049 0.00039974416373520947 0.0003184713375796178 0.0 0.0 0.0 0.0
7.1000000000000005 0.027285422709206145 0.009014272598280611 0.0003197953309881676 0.0006369426751592356 0.0 0.0 0.0 0.0
7.2 0.02986357288645397 0.007261497370837159 0.0001598976654940838 0.0005573248407643312 0.0 0.0 0.0 0.0
7.300000000000001 0.03287141475990976 0.006176446039562641 0.0003197953309881676 0.0001592356687898089 0.0 0.0 0.0 0.0
7.4 0.039531636051133315 0.0056756531174359404 0.00039974416373520947 7.961783439490445e-05 0.0 0.0 0.0 0.0
7.5 0.03834998388656139 0.004757532760203656 0.00023984649824112568 0.00023885350318471338 0.0 0.0 0.0 0.0
7.6000000000000005 0.04028359651949726 0.0030882230197813204 7.99488327470419e-05 0.0001592356687898089 0.0 0.0 0.0 0.0
7.7 0.044150821785369 0.0035055504548869043 0.00023984649824112568 0.0 0.0 0.0 0.0 0.0
7.800000000000001 0.03985390482328929 0.0022535681495701528 0.0 0.0 0.0 0.0 0.0 0.0
7.9 0.04490278225373295 0.0019197062014856857 0.00023984649824112568 7.961783439490445e-05 0.0 0.0 0.0 0.0
8.0 0.04640670319046084 0.0026708955846757366 0.0005596418292292932 7.961783439490445e-05 0.0 0.0 0.0 0.0
8.1 0.044150821785369 0.001836240714464569 0.00023984649824112568 0.0 0.0 0.0 0.0 0.0
8.200000000000001 0.04372113008916103 0.0019197062014856857 0.00023984649824112568 0.0 0.0 0.0 0.0 0.0
8.3 0.039209367278977336 0.001502378766380102 0.0003197953309881676 7.961783439490445e-05 0.0 0.0 0.0 0.0
8.4 0.03373079815232571 0.0017527752274434521 0.0005596418292292932 7.961783439490445e-05 0.0 0.0 0.0 0.0
8.5 0.03663121710172951 0.0016693097404223353 0.00023984649824112568 7.961783439490445e-05 0.0 0.0 0.0 0.0
8.6 0.0338382210763777 0.0011685168182956347 0.0003197953309881676 0.0001592356687898089 0.0 0.0 0.0 0.0
8.700000000000001 0.027285422709206145 0.0015858442534012185 0.0003197953309881676 7.961783439490445e-05 0.0 0.0 0.0 0.0
8.8 0.025459233000322268 0.0012519823053167515 0.00047969299648225136 0.0 0.0 0.0 0.0 0.0
8.9 0.02320335159523042 0.0010015858442534013 0.0006395906619763352 0.0 0.0 0.0 0.0 0.0
9.0 0.020517778493930605 0.0015858442534012185 0.0006395906619763352 0.0 0.0 0.0 0.0 0.0
9.1 0.014824363519174991 0.0008346548702111677 0.0010393348257115445 0.0 0.0 0.0 0.0 0.0
9.200000000000001 0.014609517671071007 0.0010015858442534013 0.0007994883274704189 0.0 0.0 0.0 0.0 0.0
9.3 0.01396498012675905 0.0005007929221267006 0.0006395906619763352 0.0 0.0 0.0 0.0 0.0
9.4 0.01160167579761521 0.001085051331274518 0.000719539494723377 0.0 0.0 0.0 0.0 0.0
9.5 0.007627027607691481 0.001085051331274518 0.00039974416373520947 0.0 0.0 0.0 0.0 0.0
9.600000000000001 0.007089912987431518 0.0014189132793589851 0.0005596418292292932 0.0 0.0 0.0 0.0 0.0
9.700000000000001 0.007089912987431518 0.0008346548702111677 0.0006395906619763352 0.0 0.0 0.0 0.0 0.0
9.8 0.004619185734235686 0.0009181203572322845 0.0006395906619763352 0.0 0.0 0.0 0.0 0.0
9.9 0.004296916962079708 0.0005007929221267006 0.00023984649824112568 0.0 0.0 0.0 0.0 0.0
10.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0

==> SiN_window_trans.csv <==
"Photonenergy (eV)" "Al 20nm" "SiN 200nm" "SiN 300nm" "Al 15nm" "Al 10nm" "Mylar 2um" "SiN1 300nm" "SiN 300 D3" "SiN1 300 D3" "SiN 200 D3" "SiN1 200 D3"
10 0.0723 0.0000000000000898523 2.69336E-020 0.13949 0.26897 1.05885E-029 9.12768E-015 8.57818E-018 8.37937E-019 0.00000000000419049 0.000000000000888808
11 0.11997 0.000000000000634277 5.05148E-019 0.20384 0.34636 1.22899E-034 0.0000000000000837904 1.10581E-016 1.45516E-017 0.0000000000230385 0.00000000000596038
12 0.16238 0.00000000000275671 4.57707E-018 0.2558 0.40297 4.13789E-041 0.000000000000474304 7.55822E-016 1.356E-016 0.0000000000829749 0.0000000000263942
13 0.21202 0.0000000000208058 9.49026E-017 0.31245 0.46045 0 0.00000000000531257 0.000000000000010634 3.04246E-015 0.000000000483575 0.000000000209967
14 0.28919 0.0000000000737429 6.33257E-016 0.39436 0.53777 0 0.0000000000279858 0.0000000000000556626 0.0000000000000258445 0.00000000145784 0.000000000874135
15 0.63434 0.000000000211331 3.07216E-015 0.71079 0.79645 0 0.000000000145482 0.000000000000220648 0.000000000000215819 0.00000000365147 0.00000000359799
16 0.84789 0.00000000023133 3.5184E-015 0.8836 0.92081 0 0.000000000288866 0.000000000000248353 0.000000000000521958 0.00000000395106 0.00000000648272
17 0.90779 0.000000000289058 4.91446E-015 0.93001 0.95278 0 0.000000000683167 0.00000000000033238 0.00000000000158111 0.00000000479834 0.0000000135719
18 0.92956 0.000000000354263 6.66787E-015 0.94669 0.96414 0 0.00000000139599 0.00000000000043371 0.00000000000396789 0.00000000572971 0.0000000250634
19 0.94272 0.00000000073054 0.0000000000000197454 0.95672 0.97094 0 0.00000000509468 0.00000000000111782 0.000000000021012 0.0000000107708 0.0000000761457
20 0.95338 0.00000000103578 0.0000000000000333351 0.96483 0.97641 0 0.000000010674 0.00000000000176489 0.000000000054456 0.0000000146042 0.000000143669
21 0.95587 0.00000000157858 0.0000000000000627189 0.96672 0.97769 0 0.0000000200123 0.00000000000306269 0.000000000122323 0.0000000210896 0.000000246417
22 0.95645 0.00000000236111 0.000000000000114729 0.96716 0.97798 0 0.0000000320269 0.000000000005186 0.000000000224103 0.0000000299609 0.000000368948
23 0.95699 0.00000000492838 0.000000000000345984 0.96757 0.97826 0 0.0000000644967 0.00000000001358 0.000000000551941 0.0000000569202 0.000000672867
24 0.95597 0.0000000103323 0.00000000000105026 0.96679 0.97774 0 0.000000126778 0.000000000035765 0.00000000131764 0.000000108552 0.00000120189
25 0.95457 0.0000000285239 0.00000000000481739 0.96573 0.97702 0 0.000000309926 0.000000000135008 0.00000000416528 0.000000263172 0.00000258879
26 0.95352 0.0000000735525 0.0000000000199479 0.96493 0.97648 0 0.000000709663 0.000000000466138 0.0000000121032 0.000000601186 0.00000527148
27 0.95323 0.000000170443 0.0000000000703667 0.96472 0.97634 0 0.0000014708 0.00000000139946 0.0000000309323 0.00000125114 0.00000985391
28 0.95296 0.000000445512 0.000000000297364 0.9645 0.97619 0 0.00000334037 0.00000000491838 0.0000000889386 0.00000289211 0.0000199248
29 0.95269 0.00000116016 0.00000000124962 0.9643 0.97606 1.4013E-045 0.00000755917 0.0000000172013 0.000000254542 0.00000666359 0.0000401643
30 0.95242 0.00000275258 0.00000000456678 0.9641 0.97592 4.45613E-043 0.0000158034 0.0000000532603 0.000000657859 0.0000141559 0.0000756405
31 0.95217 0.00000602026 0.0000000147715 0.96391 0.97579 8.06629E-041 0.0000308283 0.000000148254 0.00000155518 0.0000280117 0.000134231
32 0.95192 0.0000122084 0.0000000426569 0.96372 0.97567 8.99501E-039 0.000056325 0.000000373822 0.00000337909 0.0000518931 0.000225182
33 0.95189 0.0000226848 0.000000108044 0.9637 0.97565 6.55179E-037 0.0000953821 0.000000840723 0.00000665806 0.0000890777 0.000353914
34 0.95231 0.0000391591 0.000000245047 0.96401 0.97586 3.27875E-035 0.000151748 0.00000171716 0.0000121058 0.000143397 0.000527223
35 0.95271 0.0000647063 0.000000520499 0.96432 0.97607 1.17321E-033 0.000232633 0.00000331233 0.0000209844 0.000222206 0.000760788
36 0.95309 0.000102818 0.00000104256 0.96461 0.97626 2.86904E-032 0.000344986 0.00000607057 0.0000348526 0.000332777 0.00106698
37 0.95346 0.000157742 0.00000198116 0.96489 0.97645 8.46923E-031 0.000496588 0.0000106263 0.000055708 0.000483343 0.00145863
38 0.95382 0.000204994 0.00000293503 0.96516 0.97664 2.18161E-029 0.000621069 0.0000149707 0.0000743011 0.000607429 0.00176738
39 0.95417 0.000298315 0.00000515242 0.96543 0.97682 4.42003E-028 0.000854772 0.0000244558 0.000112097 0.000842535 0.00232485
40 0.9545 0.000424331 0.00000874091 0.96568 0.97699 8.1895E-027 0.001155 0.0000387763 0.000165164 0.00114563 0.00301031
41 0.95487 0.000591234 0.000014376 0.96596 0.97717 1.33177E-025 0.00153492 0.0000598426 0.000238197 0.00152994 0.00384259
42 0.9555 0.000805815 0.0000228746 0.96644 0.9775 1.7709E-024 0.00200179 0.0000897272 0.000335298 0.00200424 0.00482637
43 0.95613 0.0010764 0.000035315 0.96691 0.97782 1.95977E-023 0.0025662 0.000131041 0.00046166 0.00257991 0.00597331
44 0.95673 0.00141167 0.0000530393 0.96737 0.97812 1.83695E-022 0.00323854 0.000186832 0.000622934 0.00326814 0.00729393
45 0.95731 0.00182044 0.000077672 0.96781 0.97842 1.46516E-021 0.00402869 0.000260573 0.000825125 0.00407961 0.00879724
46 0.95787 0.00231403 0.000111315 0.96823 0.97871 8.74656E-021 0.00495046 0.000356637 0.0010758 0.00502903 0.0104992
47 0.95841 0.00293791 0.000159242 0.96864 0.97898 4.54713E-020 0.00607818 0.000487349 0.00140117 0.00619289 0.0125216
48 0.9594 0.00369142 0.00022428 0.96939 0.97949 2.14987E-019 0.00739718 0.000656976 0.0018043 0.0075573 0.0148208
49 0.96094 0.00457527 0.000309474 0.97056 0.98028 9.82818E-019 0.00889784 0.000869957 0.00228872 0.00911309 0.0173672
50 0.96245 0.00559993 0.000419058 0.97171 0.98105 4.71114E-018 0.0105885 0.00113321 0.00286331 0.0108694 0.0201641
51 0.96388 0.00677499 0.000557652 0.97279 0.98178 2.06586E-017 0.0124759 0.00145387 0.00353663 0.0128337 0.0232127
52 0.96523 0.00810928 0.000730253 0.97381 0.98246 8.34168E-017 0.0145655 0.00183932 0.004317 0.015012 0.0265127
53 0.96651 0.00960191 0.000940884 0.97477 0.98311 3.11974E-016 0.0168442 0.00229426 0.00520547 0.0173951 0.0300359
54 0.96756 0.0101592 0.00102397 0.97557 0.98365 1.02678E-015 0.017694 0.00246998 0.00554603 0.0182724 0.031332
55 0.96847 0.0115449 0.00124046 0.97625 0.98411 3.05036E-015 0.0197439 0.00291967 0.00638672 0.0204278 0.0344233
56 0.96933 0.0131403 0.00150628 0.97691 0.98455 8.59051E-015 0.0220599 0.00345837 0.00736717 0.022869 0.0378617
57 0.97016 0.0148643 0.00181224 0.97754 0.98497 0.0000000000000230148 0.0245185 0.00406358 0.00844088 0.0254647 0.0414564
58 0.97095 0.0167178 0.00216157 0.97813 0.98537 0.0000000000000588391 0.0271176 0.00473883 0.00961007 0.0282129 0.0452013
59 0.97171 0.0187173 0.00256073 0.97871 0.98575 0.000000000000143996 0.0298761 0.00549354 0.0108867 0.031134 0.0491207
60 0.97229 0.020796 0.00299895 0.97915 0.98605 0.000000000000338243 0.032659 0.00630495 0.0122095 0.0341288 0.0530232
61 0.97271 0.0229577 0.00347851 0.97946 0.98626 0.000000000000778792 0.0354766 0.00717573 0.0135823 0.037203 0.0569265
62 0.97309 0.0252738 0.00401797 0.97975 0.98646 0.00000000000182231 0.0384441 0.00813712 0.0150623 0.0404558 0.0609904
63 0.97346 0.0277178 0.00461465 0.98003 0.98664 0.00000000000417406 0.0415261 0.00918147 0.0166347 0.0438471 0.0651642
64 0.97325 0.0302682 0.00526599 0.97987 0.98654 0.00000000000920409 0.0446932 0.0103019 0.0182858 0.0473456 0.0694079
65 0.97277 0.0329317 0.00597616 0.9795 0.98629 0.0000000000195817 0.0479576 0.0115036 0.0200232 0.0509592 0.0737376
66 0.97225 0.0358666 0.00679257 0.97912 0.98603 0.0000000000402751 0.0515769 0.0128627 0.0219896 0.0548978 0.0784895
67 0.97174 0.039019 0.0077075 0.97873 0.98577 0.0000000000802462 0.0554558 0.0143612 0.0241415 0.0590828 0.0835301
68 0.97127 0.0422999 0.00869978 0.97838 0.98553 0.000000000155171 0.0594481 0.015961 0.026402 0.0633928 0.0886661
69 0.97085 0.0457261 0.00977792 0.97806 0.98532 0.000000000291712 0.0635725 0.0176729 0.0287836 0.0678483 0.0939212
70 0.97044 0.049421 0.0109867 0.97775 0.98511 0.000000000533518 0.0680128 0.0195639 0.0313977 0.0726055 0.0995249
71 0.97003 0.0536046 0.0124109 0.97744 0.9849 0.000000000949678 0.0731024 0.021758 0.0344549 0.0779374 0.10588
72 0.96962 0.0583428 0.0140923 0.97712 0.98469 0.00000000165015 0.0789181 0.0243074 0.0380238 0.0839124 0.11308
73 0.70081 0.0632871 0.0159211 0.76595 0.83714 0.00000000280421 0.0849349 0.0270367 0.0417966 0.0900814 0.12044
74 0.69238 0.0684165 0.0178954 0.75903 0.83209 0.00000000466628 0.0911269 0.0299384 0.0457603 0.0964166 0.12794
75 0.68389 0.0740365 0.0201451 0.75204 0.82697 0.00000000761125 0.0979503 0.0331953 0.0502187 0.10329 0.13612
76 0.67534 0.0801671 0.0226984 0.74497 0.82179 0.0000000121822 0.10543 0.0368361 0.0552081 0.11071 0.14499
77 0.66673 0.0866792 0.0255195 0.73784 0.81653 0.0000000191523 0.11336 0.0407985 0.0606142 0.11851 0.15431
78 0.65807 0.0933759 0.0285333 0.73064 0.81121 0.0000000296037 0.12146 0.0449701 0.0662454 0.12646 0.16372
79 0.64936 0.10028 0.0317545 0.72338 0.80583 0.0000000450219 0.12973 0.0493668 0.072112 0.13457 0.17325
80 0.64061 0.10643 0.0347191 0.71605 0.80038 0.0000000674263 0.13681 0.053363 0.0772173 0.14174 0.18133
81 0.63218 0.11245 0.0377079 0.70897 0.79509 0.0000000995154 0.14362 0.0573477 0.0821965 0.14871 0.18905
82 0.6241 0.11862 0.040855 0.70217 0.79 0.000000144848 0.15054 0.0615002 0.0873362 0.15581 0.19685
83 0.61604 0.12493 0.0441568 0.69536 0.78489 0.000000208056 0.15758 0.0658131 0.0926256 0.16301 0.20472
84 0.60797 0.13129 0.0475717 0.68851 0.77973 0.000000295114 0.16462 0.0702304 0.0979875 0.17022 0.21254
85 0.59989 0.13732 0.0508887 0.68164 0.77452 0.000000413591 0.17113 0.0744824 0.10301 0.17703 0.21974
86 0.59221 0.14302 0.0540896 0.67508 0.76955 0.000000572999 0.17713 0.0785521 0.10768 0.18342 0.22633
87 0.58686 0.14875 0.0573683 0.67051 0.76607 0.000000785191 0.18311 0.0826888 0.11238 0.1898 0.23288
88 0.58393 0.1545 0.060726 0.66799 0.76415 0.00000106473 0.18908 0.086894 0.11712 0.19618 0.23939
89 0.58177 0.16026 0.0641586 0.66613 0.76274 0.00000142939 0.19504 0.0911623 0.1219 0.20256 0.24585
90 0.57962 0.16605 0.0676633 0.66429 0.76133 0.00000190063 0.20098 0.0954903 0.1267 0.20892 0.25226
91 0.57749 0.17175 0.0711778 0.66246 0.75993 0.00000250415 0.20677 0.0998016 0.13142 0.21516 0.25849
92 0.57537 0.17734 0.0746819 0.66064 0.75853 0.00000327048 0.21238 0.10407 0.13603 0.22125 0.2645
93 0.57328 0.1828 0.0781568 0.65883 0.75715 0.00000423557 0.21778 0.10828 0.1405 0.22718 0.27026
94 0.5712 0.18823 0.0816635 0.65704 0.75578 0.00000544156 0.22312 0.11251 0.14495 0.23305 0.27594
95 0.56913 0.19362 0.0851978 0.65525 0.75441 0.00000693707 0.22839 0.11674 0.14937 0.23887 0.28152
96 0.56708 0.19897 0.0887557 0.65348 0.75305 0.00000877839 0.2336 0.12098 0.15377 0.24462 0.28702
97 0.56505 0.20414 0.0922362 0.65173 0.7517 0.00001103 0.23855 0.12511 0.15798 0.25015 0.29223
98 0.56303 0.209 0.095547 0.64998 0.75036 0.0000138087 0.24307 0.12902 0.16185 0.25533 0.29699
99 0.56103 0.21338 0.0985702 0.64825 0.74902 0.0000172547 0.24698 0.13257 0.16521 0.26 0.30108
100 0.55904 0.080695 0.0229229 0.64652 0.74769 0.0000217728 0.0818084 0.0371537 0.0398262 0.11134 0.11662
101 0.55707 0.0133577 0.00154382 0.64481 0.74637 0.0000273769 0.0106669 0.00353342 0.00289062 0.0231987 0.0202921
102 0.55511 0.0284638 0.00480218 0.64311 0.74506 0.000034181 0.0248771 0.00950602 0.00860016 0.0448744 0.0419763
103 0.55327 0.0366943 0.00702906 0.64151 0.74382 0.0000423852 0.0329099 0.0132524 0.0123304 0.0560011 0.0533726
104 0.55153 0.0458134 0.00980594 0.63999 0.74265 0.0000522157 0.0419998 0.0177171 0.0168794 0.0679612 0.0658018
105 0.5502 0.0471105 0.0102253 0.63884 0.74176 0.0000639282 0.0430666 0.0183761 0.0174334 0.0696362 0.0672339
106 0.54892 0.0331112 0.00602508 0.63772 0.74089 0.0000777975 0.0287464 0.0115857 0.0103596 0.0512013 0.047522
107 0.54765 0.0268047 0.0043885 0.63662 0.74004 0.0000941246 0.0225103 0.0087878 0.00756141 0.0425847 0.0385244
108 0.54639 0.0235952 0.0036244 0.63552 0.73918 0.00011325 0.0193783 0.0074375 0.00623488 0.0381023 0.0338755
109 0.54514 0.0220396 0.00327193 0.63443 0.73834 0.000135536 0.0178405 0.00680266 0.00560521 0.035902 0.0315545
110 0.5439 0.0210098 0.00304532 0.63334 0.7375 0.000161372 0.0168091 0.00638989 0.00519151 0.0344347 0.0299821
111 0.54267 0.018388 0.00249345 0.63227 0.73666 0.000191184 0.0143837 0.00536745 0.00424776 0.0306558 0.0262285
112 0.54145 0.016502 0.00211985 0.6312 0.73583 0.000225421 0.0126636 0.00465897 0.00360529 0.027895 0.0235122
113 0.54024 0.0152895 0.00189055 0.63014 0.73501 0.000264572 0.0115595 0.0042163 0.00320576 0.0260988 0.0217414
114 0.53903 0.0143256 0.00171463 0.62909 0.73419 0.000309151 0.0106875 0.00387203 0.00289783 0.0246581 0.0203258
115 0.53784 0.012398 0.00138048 0.62804 0.73338 0.000359698 0.00903555 0.00320508 0.00233443 0.0217383 0.0175976
116 0.53665 0.0103571 0.00105403 0.62701 0.73257 0.000416781 0.00734106 0.0025331 0.00178669 0.0185824 0.0147242
117 0.53548 0.00852026 0.000786464 0.62597 0.73176 0.000481019 0.00586262 0.0019622 0.00133751 0.0156734 0.0121394
118 0.53431 0.00737115 0.000632852 0.62495 0.73096 0.00055304 0.0049563 0.00162345 0.00107744 0.0138131 0.0105098
119 0.53315 0.00679881 0.000560595 0.62393 0.73017 0.000633494 0.00450473 0.00146056 0.000952736 0.012873 0.00968238
120 0.532 0.00668269 0.000546295 0.62292 0.72938 0.000723066 0.00439952 0.00142802 0.000924183 0.0126811 0.00948794
121 0.53085 0.00637261 0.000508717 0.62191 0.7286 0.000822458 0.00415283 0.00134196 0.000858005 0.0121664 0.00902942
122 0.52972 0.00612907 0.000479835 0.62092 0.72782 0.000932398 0.00395838 0.00127527 0.00080663 0.0117599 0.00866528
123 0.52859 0.00610508 0.00047702 0.61992 0.72704 0.00105365 0.00392565 0.00126875 0.000798053 0.0117197 0.00860375
124 0.52747 0.00615593 0.000482992 0.61894 0.72627 0.00118697 0.00394765 0.00128259 0.000803816 0.0118048 0.00864513
125 0.52869 0.00618276 0.000486154 0.62001 0.72711 0.00133315 0.00395252 0.00128991 0.000805093 0.0118497 0.00865428
126 0.53036 0.00615128 0.000482445 0.62148 0.72826 0.00149298 0.00391576 0.00128132 0.000795465 0.011797 0.00858514
127 0.53265 0.00611843 0.000478585 0.62349 0.72983 0.00166735 0.00387859 0.00127238 0.000785756 0.0117421 0.00851514
128 0.53504 0.00605488 0.000471149 0.62559 0.73147 0.00185702 0.00382012 0.00125512 0.000770537 0.0116356 0.00840483
129 0.53741 0.00591044 0.000454391 0.62767 0.73308 0.00206276 0.00370505 0.0012161 0.000740783 0.0113932 0.00818705
130 0.53975 0.00569799 0.000430113 0.62972 0.73468 0.00228547 0.00354353 0.00115923 0.000699468 0.0110352 0.00787974
131 0.54207 0.0055122 0.000409249 0.63175 0.73626 0.00252595 0.00340239 0.00111004 0.000663802 0.0107208 0.00760955
132 0.54437 0.00544465 0.000401749 0.63375 0.73781 0.00278506 0.00334472 0.00109228 0.000649353 0.0106061 0.00749872
133 0.54664 0.00549117 0.000406909 0.63574 0.73935 0.00306863 0.00336654 0.0011045 0.000654812 0.0106851 0.00754069
134 0.54889 0.00604762 0.000470302 0.6377 0.74087 0.00337682 0.00374269 0.00125315 0.000750489 0.0116235 0.00825841
135 0.55112 0.00695078 0.000579496 0.63964 0.74237 0.00370425 0.00436646 0.00150342 0.000915251 0.0131236 0.00942672
136 0.55332 0.00808093 0.000726428 0.64156 0.74386 0.00405058 0.0051609 0.00183091 0.00113504 0.0149662 0.0108811
137 0.55551 0.00892467 0.000843118 0.64345 0.74532 0.00442014 0.00575684 0.00208492 0.00130652 0.0163202 0.0119512
138 0.55767 0.0095673 0.000935802 0.64533 0.74677 0.00481378 0.00620975 0.00228345 0.00144034 0.0173405 0.0127539
139 0.5598 0.00980711 0.000971206 0.64718 0.7482 0.00523227 0.00636861 0.00235861 0.00148795 0.0177189 0.0130335
140 0.56192 0.0099964 0.000999459 0.64902 0.74961 0.00567642 0.0064905 0.00241833 0.00152472 0.0180168 0.0132473
141 0.56402 0.0100914 0.00101374 0.65083 0.75101 0.006147 0.00654339 0.00244845 0.00154074 0.018166 0.0133399
142 0.5661 0.0105459 0.001083 0.65263 0.75239 0.0066446 0.0068598 0.0025937 0.00163732 0.0188776 0.0138917
143 0.56815 0.0109449 0.00114503 0.65441 0.75376 0.00717005 0.00713596 0.0027228 0.00172268 0.0194989 0.0143704
144 0.57019 0.0106465 0.00109852 0.65617 0.75511 0.00772418 0.00690022 0.00262609 0.00164976 0.0190344 0.013962
145 0.5722 0.0105923 0.00109015 0.6579 0.75644 0.00830766 0.00684458 0.00260862 0.00163265 0.0189499 0.0138653
146 0.5742 0.0105129 0.00107792 0.65963 0.75776 0.0089211 0.00677124 0.00258309 0.00161016 0.0188261 0.0137376
147 0.57618 0.0104924 0.00107476 0.66133 0.75906 0.00956503 0.00674123 0.00257649 0.00160098 0.018794 0.0136854
148 0.57814 0.0105761 0.00108765 0.66301 0.76035 0.0102401 0.00678712 0.00260341 0.00161502 0.0189247 0.0137653
149 0.58008 0.0107638 0.00111674 0.66468 0.76163 0.0109469 0.00690847 0.00266403 0.0016523 0.0192173 0.0139763
150 0.582 0.0112087 0.00118667 0.66633 0.76289 0.011686 0.00721644 0.00280895 0.00174774 0.0199081 0.0145094
151 0.58415 0.0109141 0.0011402 0.66818 0.7643 0.012458 0.00698844 0.00271278 0.00167696 0.0194511 0.014115
152 0.58656 0.0101085 0.00101633 0.67024 0.76587 0.0132633 0.00639625 0.00245388 0.00149627 0.0181929 0.013082
153 0.58894 0.0107351 0.00111227 0.67228 0.76742 0.0141023 0.00683207 0.00265473 0.00162881 0.0191726 0.0138435
154 0.59131 0.0121557 0.0013402 0.67431 0.76897 0.0149751 0.00784579 0.00312337 0.0019464 0.0213673 0.0155891
155 0.59366 0.0135152 0.0015712 0.67632 0.77049 0.0158823 0.00882649 0.00358801 0.00226512 0.023437 0.0172476
156 0.59598 0.0138355 0.0016274 0.67831 0.772 0.0168246 0.00904632 0.00369967 0.00233802 0.0239208 0.0176156
157 0.59828 0.0136928 0.00160227 0.68027 0.77349 0.0178021 0.00892494 0.00364981 0.0022977 0.0237054 0.0174126
158 0.60056 0.0135515 0.00157754 0.68221 0.77496 0.0188151 0.00880549 0.00360062 0.00225819 0.0234919 0.0172123
159 0.60282 0.0132919 0.00153244 0.68413 0.77641 0.0198638 0.00860034 0.00351068 0.00219067 0.0230991 0.0168676
160 0.60505 0.0131379 0.00150588 0.68603 0.77785 0.0209483 0.00847343 0.00345757 0.00214914 0.0228655 0.0166537
161 0.60727 0.0127506 0.00143979 0.68791 0.77927 0.022069 0.00817796 0.00332485 0.00205314 0.0222765 0.016154
162 0.60946 0.0123737 0.00137641 0.68977 0.78068 0.0232259 0.00789197 0.00319685 0.00196116 0.0217011 0.0156678
163 0.61163 0.0120705 0.00132613 0.69161 0.78206 0.0244192 0.00766109 0.00309477 0.0018876 0.0212366 0.0152736
164 0.61377 0.0119157 0.00130071 0.69344 0.78344 0.0256485 0.00753721 0.00304297 0.00184839 0.020999 0.0150613
165 0.6159 0.011984 0.00131191 0.69524 0.78479 0.0269143 0.00757303 0.0030658 0.00185971 0.0211039 0.0151227
166 0.61801 0.0121429 0.00133808 0.69702 0.78613 0.0282166 0.00767357 0.00311907 0.00189156 0.0213476 0.0152949
167 0.62009 0.0125802 0.00141102 0.69878 0.78746 0.029556 0.00797317 0.00326684 0.00198718 0.0220167 0.0158061
168 0.62216 0.0123125 0.00136622 0.70053 0.78877 0.0309317 0.00776943 0.00317619 0.00192204 0.0216075 0.0154588
169 0.62421 0.0125242 0.00140161 0.70226 0.79007 0.0323439 0.00790797 0.00324783 0.00196628 0.0219312 0.0156951
170 0.62623 0.0130398 0.00148904 0.70397 0.79135 0.0337923 0.00826364 0.00342383 0.00208088 0.0227165 0.0162991
171 0.62824 0.0139675 0.00165074 0.70566 0.79262 0.0352768 0.00891675 0.00374592 0.00229499 0.0241197 0.0173989
172 0.63023 0.0157768 0.00198166 0.70733 0.79387 0.0367972 0.0102158 0.00439297 0.00273421 0.0268229 0.0195533
173 0.6322 0.016863 0.00218979 0.70899 0.79511 0.0383535 0.0109972 0.00479274 0.00300638 0.0284265 0.0208303
174 0.63415 0.018905 0.00259935 0.71063 0.79633 0.0399454 0.0124938 0.00556572 0.00354318 0.0314061 0.0232414
175 0.63608 0.0209061 0.0030228 0.71225 0.79755 0.041573 0.0139769 0.00634867 0.00409372 0.0342864 0.0255905
176 0.638 0.0226302 0.00340435 0.71386 0.79875 0.043236 0.0152639 0.00704212 0.00458534 0.0367397 0.0276003
177 0.64004 0.024558 0.00384849 0.71558 0.80003 0.0449336 0.016717 0.00783698 0.00515493 0.0394547 0.0298411
178 0.64245 0.0256398 0.00410555 0.71759 0.80153 0.0466655 0.0175276 0.00829159 0.00547895 0.0409662 0.0310789
179 0.64483 0.0272837 0.00450667 0.71959 0.80301 0.0484318 0.0187771 0.00899382 0.00598692 0.0432477 0.0329713
180 0.64767 0.0278663 0.00465178 0.72196 0.80478 0.0502794 0.0192061 0.00924586 0.00616361 0.0440519 0.0336168
181 0.65115 0.0287588 0.00487703 0.72487 0.80694 0.0522314 0.0198772 0.00963511 0.00644232 0.0452798 0.0346227
182 0.65459 0.0296663 0.00510969 0.72774 0.80906 0.0542217 0.0205617 0.0100347 0.00672936 0.0465233 0.0356437
183 0.65798 0.0305886 0.00534983 0.73057 0.81116 0.0563914 0.0212595 0.0104448 0.00702482 0.0477823 0.0366795
184 0.66133 0.0315258 0.00559756 0.73335 0.81322 0.0587442 0.0219706 0.0108654 0.00732877 0.0490566 0.0377301
185 0.66464 0.0324777 0.00585299 0.73611 0.81525 0.061146 0.0226948 0.0112965 0.00764131 0.0503459 0.0387953
186 0.66791 0.0334454 0.00611652 0.73882 0.81726 0.0636918 0.0234333 0.0117389 0.00796293 0.0516516 0.0398763
187 0.67113 0.0344352 0.00639006 0.74149 0.81923 0.0663678 0.024191 0.0121954 0.00829597 0.0529823 0.0409806
188 0.67432 0.0354398 0.00667172 0.74413 0.82117 0.0690988 0.0249621 0.0126629 0.00863801 0.0543278 0.0420994
189 0.67747 0.0364642 0.00696307 0.74674 0.82308 0.0718865 0.0257508 0.0131438 0.00899098 0.0556948 0.0432386
190 0.68058 0.0375381 0.00727291 0.7493 0.82497 0.0747298 0.0265807 0.0136525 0.00936579 0.0571225 0.044432
191 0.68365 0.0386276 0.00759183 0.75184 0.82683 0.0776258 0.0274251 0.0141731 0.00975063 0.0585657 0.045641
192 0.68668 0.0397327 0.00791995 0.75434 0.82866 0.0805728 0.028284 0.0147059 0.0101456 0.0600243 0.0468653
193 0.68967 0.0408531 0.00825729 0.7568 0.83046 0.08357 0.0291572 0.0152507 0.0105506 0.0614977 0.0481044
194 0.69263 0.0419888 0.00860401 0.75923 0.83224 0.0866168 0.0300447 0.0158076 0.0109659 0.0629861 0.0493587
195 0.69555 0.0431398 0.00896019 0.76163 0.83399 0.0897124 0.0309466 0.0163768 0.0113916 0.0644892 0.0506278
196 0.69843 0.0443059 0.00932594 0.764 0.83572 0.0928556 0.0318628 0.0169583 0.0118276 0.0660068 0.0519116
197 0.70128 0.0454869 0.0097013 0.76633 0.83742 0.096045 0.0327931 0.0175521 0.0122741 0.0675387 0.05321
198 0.70409 0.0466827 0.0100864 0.76864 0.8391 0.09928 0.0337375 0.0181581 0.0127311 0.0690845 0.0545227
199 0.70687 0.047893 0.0104811 0.77091 0.84076 0.10256 0.0346957 0.0187764 0.0131986 0.0706439 0.0558494
200 0.70961 0.0491178 0.0108857 0.77315 0.84239 0.10588 0.0356679 0.0194069 0.0136766 0.0722168 0.05719
201 0.71233 0.0503567 0.0113002 0.77537 0.84399 0.10924 0.0366538 0.0200498 0.0141653 0.0738028 0.0585442
202 0.71504 0.0515743 0.0117125 0.77759 0.8456 0.11265 0.0376242 0.0206863 0.01465 0.0753568 0.0598722
203 0.71772 0.0527826 0.0121265 0.77977 0.84718 0.11609 0.0385889 0.0213226 0.0151354 0.0768941 0.0611876
204 0.72037 0.0540029 0.0125495 0.78193 0.84875 0.11958 0.0395654 0.0219697 0.0156304 0.0784422 0.0625143
205 0.72298 0.0552225 0.012977 0.78405 0.85028 0.12309 0.0405433 0.022621 0.0161295 0.079985 0.0638382
206 0.72556 0.0564305 0.0134051 0.78615 0.8518 0.12665 0.0415134 0.0232705 0.0166281 0.0815088 0.0651471
207 0.72812 0.0576494 0.0138418 0.78822 0.8533 0.13024 0.0424942 0.0239302 0.0171357 0.083042 0.0664662
208 0.73064 0.0588789 0.014287 0.79027 0.85477 0.13386 0.0434858 0.0246 0.0176522 0.0845845 0.0677952
209 0.73312 0.0601189 0.0147407 0.79229 0.85623 0.13752 0.0444879 0.02528 0.0181777 0.0861359 0.0691341
210 0.73558 0.0613692 0.0152029 0.79428 0.85766 0.1412 0.0455004 0.0259699 0.0187121 0.0876961 0.0704825
211 0.73801 0.0626298 0.0156737 0.79625 0.85908 0.14492 0.0465233 0.0266699 0.0192555 0.089265 0.0718406
212 0.74041 0.0639003 0.016153 0.79819 0.86047 0.14866 0.0475564 0.0273799 0.0198078 0.0908422 0.0732078
213 0.74278 0.0651808 0.016641 0.8001 0.86185 0.15244 0.0485997 0.0280998 0.020369 0.0924277 0.0745843
214 0.74512 0.0664709 0.0171375 0.80199 0.8632 0.15623 0.0496529 0.0288295 0.0209392 0.0940211 0.0759695
215 0.74743 0.0677706 0.0176426 0.80386 0.86454 0.16006 0.0507162 0.0295692 0.0215182 0.0956224 0.0773638
216 0.74972 0.0690799 0.0181563 0.8057 0.86586 0.1639 0.0517892 0.0303186 0.0221062 0.0972314 0.0787667
217 0.75198 0.0703982 0.0186785 0.80752 0.86717 0.16777 0.0528719 0.0310778 0.022703 0.0988478 0.0801781
218 0.75421 0.0717259 0.0192094 0.80932 0.86845 0.17166 0.0539642 0.0318467 0.0233087 0.10047 0.0815979
219 0.75641 0.0730996 0.0197639 0.81109 0.86972 0.17554 0.0550975 0.0326469 0.0239408 0.10215 0.0830666
220 0.75859 0.0744924 0.0203314 0.81284 0.87097 0.17945 0.056249 0.033463 0.024587 0.10384 0.0845546
221 0.76074 0.0758947 0.0209082 0.81457 0.8722 0.18337 0.0574106 0.0342894 0.0252427 0.10555 0.0860512
222 0.7628 0.0773778 0.0215241 0.81622 0.87338 0.18726 0.0586425 0.0351686 0.0259422 0.10734 0.0876337
223 0.76481 0.0790626 0.0222309 0.81784 0.87454 0.19115 0.0600491 0.0361736 0.0267462 0.10938 0.089435
224 0.7668 0.0807615 0.0229513 0.81943 0.87567 0.19506 0.0614708 0.0371938 0.0275642 0.11142 0.0912496
225 0.76873 0.0824745 0.0236853 0.82098 0.87677 0.19898 0.0629074 0.0382292 0.0283964 0.11348 0.0930771
226 0.77047 0.0842012 0.024433 0.82237 0.87776 0.20291 0.0643587 0.0392795 0.0292427 0.11555 0.0949172
227 0.77218 0.0859413 0.0251943 0.82374 0.87874 0.20685 0.0658244 0.0403448 0.030103 0.11763 0.0967698
228 0.77388 0.0876946 0.0259692 0.8251 0.87971 0.21081 0.0673043 0.0414249 0.0309772 0.11972 0.0986344
229 0.77556 0.0894609 0.0267578 0.82644 0.88066 0.21477 0.0687984 0.0425197 0.0318654 0.12182 0.10051
230 0.77722 0.0912399 0.0275599 0.82777 0.8816 0.21874 0.0703063 0.0436291 0.0327675 0.12393 0.1024
231 0.77887 0.0930313 0.0283755 0.82908 0.88253 0.22272 0.0718278 0.0447531 0.0336834 0.12605 0.1043
232 0.78049 0.0948348 0.0292046 0.83038 0.88346 0.2267 0.0733628 0.0458914 0.034613 0.12818 0.10621
233 0.7821 0.0966502 0.0300472 0.83166 0.88437 0.23069 0.0749111 0.0470439 0.0355564 0.13032 0.10813
234 0.7837 0.0984774 0.0309033 0.83293 0.88527 0.23469 0.0764724 0.0482107 0.0365134 0.13246 0.11006
235 0.78527 0.10032 0.0317727 0.83419 0.88616 0.23869 0.0780464 0.0493914 0.0374839 0.13462 0.112
236 0.78683 0.10217 0.0326554 0.83543 0.88704 0.24268 0.0796331 0.0505861 0.0384679 0.13678 0.11395
237 0.78837 0.10403 0.0335514 0.83666 0.8879 0.24661 0.0812321 0.0517944 0.0394653 0.13895 0.11592
238 0.7899 0.1059 0.0344606 0.83788 0.88876 0.25054 0.0828431 0.0530163 0.040476 0.14113 0.11789
239 0.79141 0.10778 0.035383 0.83908 0.88961 0.25448 0.0844663 0.0542518 0.0414999 0.14331 0.11987
240 0.79291 0.10967 0.0363185 0.84027 0.89045 0.25834 0.0861012 0.0555006 0.042537 0.1455 0.12186
241 0.79439 0.11157 0.0372671 0.84144 0.89128 0.262 0.0877477 0.0567628 0.0435872 0.1477 0.12385
242 0.79585 0.11348 0.0382288 0.84261 0.89211 0.26566 0.0894056 0.058038 0.0446505 0.1499 0.12586
243 0.7973 0.1154 0.0392033 0.84376 0.89292 0.26932 0.0910747 0.0593262 0.0457266 0.15211 0.12787
244 0.79874 0.11733 0.0401906 0.8449 0.89372 0.27301 0.0927546 0.0606271 0.0468154 0.15433 0.1299
245 0.80016 0.11927 0.0411909 0.84602 0.89452 0.27676 0.0944455 0.0619409 0.0479171 0.15655 0.13193
246 0.80156 0.12122 0.0422038 0.84714 0.8953 0.2805 0.0961469 0.0632672 0.0490314 0.15878 0.13396
247 0.80296 0.12317 0.0432293 0.84824 0.89608 0.28423 0.0978585 0.0646058 0.0501581 0.16101 0.13601
248 0.80433 0.12514 0.0442673 0.84933 0.89685 0.28812 0.0995803 0.0659567 0.0512973 0.16324 0.13806
249 0.8057 0.12724 0.0453848 0.85041 0.89761 0.2922 0.10142 0.0674064 0.0525238 0.16563 0.14025
250 0.80705 0.12935 0.0465234 0.85148 0.89836 0.29626 0.10329 0.0688788 0.0537721 0.16803 0.14246
251 0.80838 0.13148 0.0476764 0.85254 0.8991 0.30032 0.10517 0.0703651 0.0550346 0.17044 0.14469
252 0.80971 0.13362 0.0488435 0.85358 0.89984 0.30436 0.10706 0.0718651 0.0563111 0.17285 0.14691
253 0.81102 0.13579 0.0500362 0.85462 0.90056 0.3084 0.10898 0.0733931 0.0576142 0.1753 0.14917
254 0.81231 0.13796 0.0512445 0.85564 0.90128 0.31243 0.11091 0.0749364 0.0589329 0.17774 0.15144
255 0.8136 0.14015 0.0524671 0.85666 0.902 0.31645 0.11285 0.0764931 0.0602655 0.1802 0.15371
256 0.81487 0.14234 0.0537039 0.85766 0.9027 0.32047 0.11481 0.0780633 0.0616121 0.18265 0.156
257 0.81613 0.14455 0.0549548 0.85865 0.9034 0.32447 0.11677 0.0796467 0.0629726 0.18512 0.15828
258 0.81737 0.14675 0.0562197 0.85964 0.90409 0.32846 0.11875 0.081243 0.0643465 0.18758 0.16058
259 0.81861 0.14897 0.0574983 0.86061 0.90477 0.33243 0.12073 0.0828522 0.065734 0.19005 0.16288
260 0.81983 0.1512 0.0587907 0.86157 0.90544 0.3364 0.12272 0.084474 0.0671348 0.19252 0.16518
261 0.82104 0.15343 0.0600964 0.86253 0.90611 0.34035 0.12473 0.0861078 0.0685485 0.195 0.16749
262 0.82224 0.15566 0.0614155 0.86347 0.90677 0.34429 0.12674 0.0877538 0.0699752 0.19747 0.16981
263 0.82342 0.15791 0.0627479 0.8644 0.90743 0.34822 0.12876 0.0894118 0.0714147 0.19995 0.17213
264 0.8246 0.16016 0.0640934 0.86533 0.90808 0.35213 0.13079 0.0910815 0.0728668 0.20244 0.17446
265 0.82583 0.16241 0.0654518 0.8663 0.90875 0.35603 0.13282 0.0927628 0.0743315 0.20492 0.17679
266 0.82705 0.16467 0.0668231 0.86726 0.90942 0.35992 0.13487 0.0944554 0.0758085 0.2074 0.17912
267 0.82825 0.16694 0.0682072 0.8682 0.91008 0.36379 0.13692 0.0961594 0.0772977 0.20989 0.18146
268 0.82944 0.16921 0.0696038 0.86914 0.91074 0.36764 0.13898 0.0978742 0.0787989 0.21238 0.1838
269 0.83084 0.17148 0.0710126 0.87024 0.9115 0.37148 0.14105 0.0995996 0.0803118 0.21487 0.18615
270 0.83227 0.17376 0.0724337 0.87136 0.91229 0.37531 0.14313 0.10134 0.0818364 0.21736 0.18849
271 0.83369 0.17605 0.0738669 0.87248 0.91307 0.37912 0.14521 0.10308 0.0833724 0.21985 0.19085
272 0.83509 0.17834 0.0753119 0.87358 0.91383 0.38291 0.1473 0.10484 0.0849197 0.22234 0.1932
273 0.83648 0.18063 0.0767687 0.87466 0.91459 0.38669 0.14939 0.1066 0.0864781 0.22483 0.19556
274 0.83785 0.18293 0.0782371 0.87574 0.91534 0.39046 0.15149 0.10838 0.0880474 0.22732 0.19791
275 0.8392 0.18523 0.0797168 0.8768 0.91608 0.39422 0.1536 0.11017 0.0896276 0.22981 0.20028
276 0.84055 0.18753 0.0812079 0.87785 0.91681 0.39796 0.15571 0.11196 0.0912183 0.2323 0.20264
277 0.84187 0.18983 0.08271 0.87889 0.91754 0.40168 0.15783 0.11377 0.0928194 0.23479 0.205
278 0.84318 0.19214 0.0842231 0.87992 0.91825 0.4054 0.15996 0.11558 0.0944307 0.23727 0.20737
279 0.84448 0.19445 0.085747 0.88093 0.91896 0.4091 0.16209 0.1174 0.0960521 0.23976 0.20974
280 0.84576 0.19676 0.0872814 0.88193 0.91965 0.41279 0.16422 0.11923 0.0976834 0.24225 0.2121
281 0.84703 0.19908 0.0888263 0.88292 0.92034 0.41645 0.16636 0.12107 0.0993245 0.24473 0.21447
282 0.84828 0.2014 0.0903816 0.88391 0.92102 0.42011 0.1685 0.12291 0.10098 0.24721 0.21684
283 0.84952 0.20372 0.091947 0.88487 0.9217 0.42375 0.17065 0.12477 0.10264 0.24969 0.21921
284 0.85075 0.20604 0.0935225 0.88583 0.92236 0.42737 0.1728 0.12663 0.1043 0.25217 0.22158
285 0.85196 0.20836 0.0951078 0.88678 0.92302 0.0000738418 0.17496 0.1285 0.10598 0.25465 0.22395
286 0.85316 0.21068 0.0967027 0.88772 0.92367 0.00007953 0.17712 0.13038 0.10767 0.25712 0.22632
287 0.85435 0.213 0.098307 0.88864 0.92431 0.0000855844 0.17928 0.13226 0.10937 0.25959 0.22869
288 0.85553 0.21533 0.0999207 0.88956 0.92495 0.0000920248 0.18145 0.13415 0.11107 0.26206 0.23106
289 0.85669 0.21765 0.10154 0.89047 0.92557 0.0000988694 0.18362 0.13605 0.11278 0.26453 0.23343
290 0.85784 0.21998 0.10318 0.89136 0.9262 0.000106138 0.18579 0.13796 0.1145 0.26699 0.2358
291 0.85897 0.22231 0.10482 0.89225 0.92681 0.000113851 0.18796 0.13987 0.11623 0.26945 0.23817
292 0.8601 0.22463 0.10647 0.89312 0.92742 0.000122031 0.19014 0.14179 0.11797 0.27191 0.24054
293 0.86121 0.22696 0.10812 0.89399 0.92802 0.000130698 0.19232 0.14371 0.11971 0.27436 0.2429
294 0.86231 0.22928 0.10979 0.89485 0.92861 0.000139876 0.1945 0.14564 0.12147 0.27681 0.24526
295 0.8634 0.23161 0.11146 0.89569 0.92919 0.000149586 0.19669 0.14757 0.12322 0.27926 0.24763
296 0.86448 0.23393 0.11315 0.89653 0.92977 0.000159854 0.19887 0.14952 0.12499 0.2817 0.24999
297 0.86555 0.23632 0.11488 0.89736 0.93035 0.000170702 0.20112 0.15151 0.12681 0.2842 0.25241
298 0.8666 0.2387 0.11662 0.89818 0.93091 0.000182157 0.20336 0.15351 0.12864 0.2867 0.25483
299 0.86764 0.24108 0.11837 0.89899 0.93147 0.000194244 0.20561 0.15552 0.13047 0.28919 0.25724
300 0.86868 0.24346 0.12013 0.8998 0.93203 0.00020699 0.20786 0.15753 0.13231 0.29168 0.25966
301 0.8697 0.24585 0.1219 0.90059 0.93258 0.000220424 0.21012 0.15956 0.13417 0.29418 0.26208
302 0.87071 0.24827 0.12371 0.90137 0.93312 0.000234571 0.21242 0.16162 0.13606 0.2967 0.26454
303 0.87171 0.2507 0.12552 0.90215 0.93365 0.000249462 0.21472 0.16368 0.13796 0.29923 0.26699
304 0.8727 0.25312 0.12735 0.90292 0.93418 0.000265124 0.21702 0.16576 0.13986 0.30175 0.26945
305 0.87368 0.25554 0.12918 0.90368 0.93471 0.000281588 0.21932 0.16783 0.14178 0.30426 0.2719
306 0.87465 0.25796 0.13102 0.90443 0.93523 0.00029888 0.22162 0.16991 0.14369 0.30677 0.27434
307 0.87561 0.26038 0.13286 0.90518 0.93574 0.000317033 0.22392 0.172 0.14562 0.30928 0.27679
308 0.87656 0.26279 0.13471 0.90591 0.93625 0.000336081 0.22622 0.17409 0.14755 0.31178 0.27923
309 0.8775 0.2652 0.13657 0.90664 0.93675 0.000356058 0.22853 0.17618 0.14949 0.31427 0.28166
310 0.87843 0.26761 0.13844 0.90736 0.93725 0.000376994 0.23083 0.17828 0.15143 0.31676 0.2841
311 0.87935 0.27004 0.14033 0.90808 0.93774 0.000398929 0.23315 0.1804 0.15339 0.31927 0.28655
312 0.88026 0.27247 0.14223 0.90878 0.93822 0.000421893 0.23547 0.18253 0.15536 0.32177 0.28899
313 0.88117 0.2749 0.14413 0.90948 0.9387 0.000445922 0.23779 0.18465 0.15733 0.32427 0.29144
314 0.88206 0.27732 0.14604 0.91017 0.93918 0.000471049 0.24011 0.18679 0.15931 0.32676 0.29387
315 0.88294 0.27974 0.14796 0.91086 0.93965 0.000497314 0.24243 0.18892 0.16129 0.32925 0.29631
316 0.88382 0.28217 0.14989 0.91153 0.94012 0.000524753 0.24476 0.19107 0.16329 0.33174 0.29875
317 0.88468 0.2846 0.15183 0.9122 0.94058 0.000553403 0.24708 0.19323 0.16529 0.33423 0.30119
318 0.88554 0.28703 0.15378 0.91286 0.94103 0.000583303 0.24941 0.19538 0.1673 0.33671 0.30362
319 0.88639 0.28945 0.15573 0.91352 0.94148 0.00061449 0.25173 0.19754 0.16931 0.33919 0.30605
320 0.88723 0.29187 0.15768 0.91417 0.94193 0.000647004 0.25406 0.1997 0.17132 0.34166 0.30847
321 0.88806 0.29428 0.15964 0.91481 0.94237 0.000680883 0.25638 0.20187 0.17334 0.34412 0.31089
322 0.88889 0.29669 0.1616 0.91545 0.94281 0.000716171 0.2587 0.20403 0.17536 0.34658 0.3133
323 0.8897 0.29909 0.16357 0.91608 0.94324 0.000752906 0.26102 0.2062 0.17739 0.34902 0.31571
324 0.89051 0.30149 0.16555 0.9167 0.94367 0.000791133 0.26333 0.20836 0.17942 0.35147 0.31811
325 0.89131 0.30389 0.16752 0.91732 0.94409 0.00083089 0.26564 0.21053 0.18145 0.3539 0.32051
326 0.8921 0.30628 0.1695 0.91793 0.94451 0.000872211 0.26795 0.2127 0.18348 0.35633 0.3229
327 0.89288 0.30867 0.17149 0.91853 0.94492 0.000915152 0.27026 0.21487 0.18552 0.35875 0.32528
328 0.89366 0.31105 0.17348 0.91913 0.94533 0.000959745 0.27257 0.21704 0.18756 0.36116 0.32767
329 0.89443 0.31343 0.17547 0.91973 0.94574 0.00100604 0.27487 0.21922 0.18961 0.36357 0.33004
330 0.89519 0.3158 0.17747 0.92031 0.94614 0.00105409 0.27717 0.22139 0.19165 0.36596 0.33241
331 0.89594 0.31817 0.17946 0.92089 0.94654 0.00110394 0.27947 0.22356 0.1937 0.36836 0.33477
332 0.89669 0.32053 0.18147 0.92147 0.94693 0.00115562 0.28176 0.22574 0.19575 0.37074 0.33713
333 0.89742 0.32288 0.18347 0.92204 0.94732 0.0012092 0.28406 0.22791 0.1978 0.37312 0.33948
334 0.89816 0.32524 0.18548 0.9226 0.94771 0.0012647 0.28634 0.23008 0.19985 0.37548 0.34183
335 0.89888 0.32758 0.18749 0.92316 0.94809 0.00132217 0.28863 0.23226 0.20191 0.37784 0.34417
336 0.8996 0.32992 0.1895 0.92371 0.94847 0.00138166 0.29091 0.23443 0.20397 0.3802 0.3465
337 0.90031 0.33226 0.19152 0.92426 0.94885 0.00144323 0.29319 0.2366 0.20603 0.38254 0.34883
338 0.90101 0.33459 0.19354 0.9248 0.94922 0.00150691 0.29546 0.23878 0.20809 0.38488 0.35115
339 0.90171 0.33691 0.19556 0.92534 0.94958 0.00157276 0.29773 0.24095 0.21015 0.38721 0.35347
340 0.9024 0.33923 0.19758 0.92587 0.94995 0.00164081 0.3 0.24312 0.21221 0.38953 0.35577
341 0.90308 0.34154 0.1996 0.92639 0.95031 0.00171112 0.30226 0.24529 0.21427 0.39185 0.35808
342 0.90376 0.34385 0.20163 0.92691 0.95066 0.00178373 0.30452 0.24746 0.21633 0.39415 0.36037
343 0.90443 0.34615 0.20365 0.92743 0.95102 0.00185869 0.30677 0.24962 0.2184 0.39645 0.36266
344 0.90509 0.34844 0.20568 0.92794 0.95136 0.00193605 0.30902 0.25179 0.22046 0.39874 0.36494
345 0.90575 0.35073 0.20771 0.92845 0.95171 0.00201586 0.31127 0.25396 0.22253 0.40103 0.36722
346 0.9064 0.35301 0.20974 0.92895 0.95205 0.00209816 0.31351 0.25612 0.2246 0.4033 0.36949
347 0.90705 0.35529 0.21177 0.92944 0.95239 0.00218302 0.31575 0.25828 0.22666 0.40557 0.37175
348 0.90769 0.35756 0.2138 0.92994 0.95273 0.00227047 0.31798 0.26044 0.22873 0.40783 0.37401
349 0.90832 0.35982 0.21584 0.93042 0.95306 0.00236057 0.32021 0.2626 0.23079 0.41008 0.37625
350 0.90895 0.36208 0.21787 0.93091 0.95339 0.00245336 0.32243 0.26476 0.23286 0.41232 0.37849
351 0.90957 0.36433 0.21991 0.93138 0.95372 0.0025489 0.32465 0.26691 0.23492 0.41455 0.38073
352 0.91019 0.36657 0.22194 0.93186 0.95404 0.00264722 0.32687 0.26906 0.23699 0.41678 0.38296
353 0.9108 0.36881 0.22397 0.93232 0.95436 0.00274838 0.32908 0.27121 0.23905 0.41899 0.38518
354 0.9114 0.37104 0.22601 0.93279 0.95467 0.00285245 0.33128 0.27336 0.24112 0.4212 0.38739
355 0.912 0.37326 0.22805 0.93325 0.95499 0.00295945 0.33348 0.27551 0.24318 0.42341 0.3896
356 0.9126 0.37548 0.23008 0.9337 0.9553 0.00306943 0.33567 0.27765 0.24524 0.4256 0.3918
357 0.91319 0.37769 0.23212 0.93416 0.95561 0.00318244 0.33786 0.27979 0.2473 0.42778 0.39399
358 0.91377 0.3799 0.23415 0.9346 0.95591 0.00329856 0.34005 0.28193 0.24936 0.42996 0.39618
359 0.9143 0.38209 0.23619 0.93501 0.95619 0.00341779 0.34223 0.28407 0.25142 0.43213 0.39835
360 0.91483 0.38428 0.23822 0.93542 0.95647 0.00354021 0.3444 0.2862 0.25348 0.43429 0.40052
361 0.91536 0.38647 0.24025 0.93582 0.95674 0.00366586 0.34657 0.28833 0.25554 0.43644 0.40269
362 0.91588 0.38864 0.24229 0.93622 0.95701 0.00379479 0.34873 0.29045 0.25759 0.43858 0.40484
363 0.91639 0.39081 0.24432 0.93662 0.95728 0.00392705 0.35089 0.29258 0.25964 0.44072 0.40699
364 0.9169 0.39298 0.24635 0.93701 0.95755 0.00406268 0.35304 0.2947 0.2617 0.44284 0.40913
365 0.9174 0.39522 0.24846 0.93738 0.95781 0.00420175 0.35527 0.2969 0.26383 0.44505 0.41135
366 0.91789 0.3976 0.25071 0.93776 0.95806 0.00434426 0.35765 0.29924 0.2661 0.44738 0.41371
367 0.91837 0.39997 0.25296 0.93813 0.95832 0.0044903 0.36002 0.30158 0.26838 0.44971 0.41607
368 0.91885 0.40234 0.2552 0.9385 0.95857 0.00463991 0.36238 0.30391 0.27065 0.45203 0.41841
369 0.91933 0.40469 0.25745 0.93887 0.95882 0.00479313 0.36474 0.30624 0.27292 0.45434 0.42075
370 0.9198 0.40704 0.25969 0.93923 0.95906 0.00495 0.36709 0.30857 0.27518 0.45664 0.42307
371 0.92027 0.40941 0.26196 0.93959 0.95931 0.00511056 0.36946 0.31092 0.27748 0.45895 0.42542
372 0.92074 0.41181 0.26427 0.93995 0.95955 0.00527487 0.37187 0.3133 0.2798 0.46129 0.42779
373 0.9212 0.41419 0.26657 0.9403 0.95979 0.00544297 0.37426 0.31568 0.28212 0.46362 0.43015
374 0.92166 0.41657 0.26886 0.94065 0.96003 0.0056149 0.37665 0.31805 0.28444 0.46594 0.43251
375 0.92211 0.41894 0.27116 0.941 0.96027 0.00579071 0.37903 0.32042 0.28676 0.46825 0.43485
376 0.92256 0.4213 0.27346 0.94134 0.9605 0.00597446 0.3814 0.32279 0.28907 0.47055 0.43719
377 0.92301 0.42365 0.27575 0.94168 0.96073 0.00617079 0.38377 0.32514 0.29138 0.47284 0.43952
378 0.92345 0.426 0.27804 0.94202 0.96097 0.00637171 0.38613 0.3275 0.29369 0.47512 0.44184
379 0.92389 0.42833 0.28033 0.94236 0.96119 0.00657732 0.38848 0.32985 0.296 0.47739 0.44414
380 0.92433 0.43066 0.28262 0.94269 0.96142 0.00678764 0.39082 0.3322 0.2983 0.47966 0.44645
381 0.92476 0.43298 0.2849 0.94302 0.96165 0.00700273 0.39316 0.33454 0.3006 0.48191 0.44874
382 0.92519 0.43529 0.28719 0.94335 0.96187 0.00722487 0.39549 0.33687 0.3029 0.48415 0.45102
383 0.92562 0.43759 0.28947 0.94368 0.96209 0.00745875 0.39782 0.3392 0.30519 0.48638 0.45329
384 0.92604 0.43988 0.29174 0.944 0.96231 0.00769802 0.40013 0.34153 0.30748 0.4886 0.45556
385 0.92646 0.44216 0.29402 0.94432 0.96253 0.00794269 0.40244 0.34385 0.30977 0.49081 0.45781
386 0.92688 0.44444 0.29629 0.94464 0.96274 0.00819281 0.40474 0.34617 0.31205 0.49301 0.46006
387 0.92729 0.44671 0.29856 0.94495 0.96296 0.00844848 0.40704 0.34848 0.31433 0.49521 0.4623
388 0.9277 0.44896 0.30083 0.94527 0.96317 0.00870974 0.40932 0.35079 0.3166 0.49739 0.46453
389 0.9281 0.45121 0.30309 0.94558 0.96338 0.00897679 0.4116 0.35309 0.31888 0.49956 0.46675
390 0.9285 0.45345 0.30535 0.94588 0.96359 0.00924958 0.41388 0.35538 0.32114 0.50172 0.46896
391 0.9289 0.45569 0.30761 0.94619 0.9638 0.00952809 0.41614 0.35767 0.32341 0.50388 0.47116
392 0.9293 0.45791 0.30986 0.94649 0.964 0.00981241 0.4184 0.35996 0.32567 0.50602 0.47335
393 0.92969 0.46012 0.31211 0.94679 0.96421 0.0101026 0.42065 0.36224 0.32793 0.50815 0.47554
394 0.93008 0.46233 0.31436 0.94709 0.96441 0.0103987 0.42289 0.36451 0.33018 0.51028 0.47771
395 0.93047 0.46453 0.3166 0.94739 0.96461 0.0107007 0.42512 0.36678 0.33243 0.51239 0.47988
396 0.93085 0.46671 0.31884 0.94768 0.96481 0.0110088 0.42735 0.36904 0.33467 0.5145 0.48203
397 0.93123 0.46889 0.32108 0.94797 0.965 0.011323 0.42957 0.3713 0.33691 0.51659 0.48418
398 0.93161 0.47106 0.32331 0.94826 0.9652 0.0116432 0.43178 0.37355 0.33914 0.51868 0.48632
399 0.93199 0.47323 0.32554 0.94854 0.96539 0.0119696 0.43398 0.37579 0.34137 0.52075 0.48845
400 0.93236 0.47538 0.32776 0.94883 0.96559 0.0123022 0.43618 0.37803 0.3436 0.52282 0.49057
401 0.93273 0.47752 0.32998 0.94911 0.96578 0.012641 0.43837 0.38026 0.34582 0.52487 0.49268
402 0.93309 0.47966 0.3322 0.94939 0.96597 0.0129861 0.44055 0.38249 0.34803 0.52692 0.49478
403 0.93346 0.48179 0.33441 0.94967 0.96616 0.0133376 0.44272 0.38471 0.35025 0.52896 0.49688
404 0.93382 0.4839 0.33662 0.94994 0.96634 0.0136954 0.44488 0.38692 0.35245 0.53098 0.49896
405 0.93418 0.48601 0.33882 0.95021 0.96653 0.0140597 0.44704 0.38913 0.35465 0.533 0.50104
406 0.93453 0.48811 0.34102 0.95048 0.96671 0.0144304 0.44919 0.39133 0.35685 0.53501 0.5031
407 0.93488 0.49021 0.34322 0.95075 0.96689 0.0148075 0.45133 0.39352 0.35904 0.53701 0.50516
408 0.93523 0.49229 0.34541 0.95102 0.96707 0.0151912 0.45346 0.39571 0.36123 0.539 0.50721
409 0.93558 0.49436 0.34759 0.95129 0.96725 0.0155815 0.45559 0.3979 0.36341 0.54098 0.50925
410 0.93592 0.22033 0.10342 0.95155 0.96743 0.0159783 0.23012 0.13824 0.15083 0.26736 0.28335
411 0.93627 0.22224 0.10477 0.95181 0.96761 0.0163818 0.23206 0.13981 0.15247 0.26938 0.2854
412 0.93661 0.22415 0.10612 0.95207 0.96778 0.0167919 0.234 0.14139 0.15411 0.2714 0.28745
413 0.93694 0.22606 0.10748 0.95232 0.96796 0.0172087 0.23595 0.14297 0.15576 0.27342 0.2895
414 0.93728 0.22798 0.10885 0.95258 0.96813 0.0176322 0.23789 0.14455 0.15742 0.27544 0.29154
415 0.93761 0.22989 0.11023 0.95283 0.9683 0.0180624 0.23983 0.14614 0.15908 0.27745 0.29359
416 0.93794 0.23181 0.11161 0.95308 0.96847 0.0184994 0.24178 0.14774 0.16074 0.27947 0.29563
417 0.93826 0.23372 0.11299 0.95333 0.96864 0.0189432 0.24372 0.14934 0.1624 0.28148 0.29767
418 0.93859 0.23563 0.11438 0.95358 0.96881 0.0193937 0.24567 0.15094 0.16407 0.28349 0.2997
419 0.93891 0.23755 0.11578 0.95382 0.96897 0.0198512 0.24761 0.15255 0.16575 0.2855 0.30174
420 0.93923 0.23947 0.11718 0.95407 0.96914 0.0203155 0.24955 0.15416 0.16742 0.2875 0.30377
421 0.93955 0.24138 0.11859 0.95431 0.9693 0.0207868 0.2515 0.15577 0.1691 0.28951 0.3058
422 0.93986 0.2433 0.12001 0.95455 0.96946 0.0212649 0.25344 0.15739 0.17079 0.29151 0.30782
423 0.94017 0.24521 0.12143 0.95479 0.96963 0.02175 0.25538 0.15901 0.17247 0.29351 0.30985
424 0.94048 0.24713 0.12285 0.95502 0.96979 0.0222421 0.25732 0.16064 0.17416 0.29551 0.31187
425 0.94079 0.24904 0.12428 0.95526 0.96994 0.0227411 0.25926 0.16227 0.17586 0.2975 0.31389
426 0.9411 0.25096 0.12572 0.95549 0.9701 0.0232471 0.2612 0.1639 0.17755 0.2995 0.3159
427 0.9414 0.25287 0.12716 0.95572 0.97026 0.0237601 0.26314 0.16554 0.17925 0.30149 0.31791
428 0.9417 0.25478 0.1286 0.95595 0.97041 0.0242801 0.26508 0.16718 0.18095 0.30348 0.31992
429 0.942 0.2567 0.13006 0.95618 0.97057 0.0248073 0.26702 0.16883 0.18266 0.30546 0.32193
430 0.9423 0.25861 0.13151 0.9564 0.97072 0.0253413 0.26895 0.17047 0.18436 0.30745 0.32393
431 0.94259 0.26052 0.13297 0.95663 0.97087 0.0258825 0.27089 0.17212 0.18607 0.30943 0.32593
432 0.94288 0.26243 0.13444 0.95685 0.97102 0.0264307 0.27282 0.17377 0.18778 0.3114 0.32792
433 0.94317 0.26434 0.13591 0.95707 0.97117 0.026986 0.27475 0.17543 0.1895 0.31338 0.32992
434 0.94346 0.26625 0.13738 0.95729 0.97132 0.0275483 0.27668 0.17709 0.19121 0.31535 0.33191
435 0.94377 0.26815 0.13886 0.95752 0.97148 0.0281178 0.27861 0.17875 0.19293 0.31732 0.33389
436 0.94407 0.27006 0.14034 0.95775 0.97163 0.0286943 0.28054 0.18042 0.19465 0.31929 0.33587
437 0.94437 0.27197 0.14183 0.95798 0.97179 0.0292779 0.28247 0.18208 0.19638 0.32125 0.33785
438 0.94466 0.27387 0.14332 0.9582 0.97194 0.0298686 0.28439 0.18375 0.1981 0.32321 0.33983
439 0.94496 0.27577 0.14482 0.95843 0.97209 0.0304664 0.28631 0.18542 0.19983 0.32517 0.3418
440 0.94525 0.27767 0.14632 0.95865 0.97224 0.0310713 0.28823 0.1871 0.20155 0.32712 0.34376
441 0.94554 0.27957 0.14782 0.95887 0.97239 0.0316833 0.29015 0.18877 0.20328 0.32907 0.34573
442 0.94584 0.28147 0.14933 0.9591 0.97254 0.0323024 0.29207 0.19045 0.20501 0.33102 0.34769
443 0.94613 0.28337 0.15084 0.95932 0.97269 0.0329285 0.29398 0.19213 0.20675 0.33297 0.34964
444 0.94643 0.28526 0.15236 0.95954 0.97284 0.0335618 0.2959 0.19381 0.20848 0.33491 0.3516
445 0.94672 0.28716 0.15388 0.95976 0.97299 0.0342022 0.29781 0.1955 0.21022 0.33684 0.35354
446 0.947 0.28905 0.1554 0.95998 0.97314 0.0348496 0.29972 0.19718 0.21195 0.33878 0.35549
447 0.94729 0.29094 0.15693 0.9602 0.97329 0.0355042 0.30162 0.19887 0.21369 0.34071 0.35743
448 0.94757 0.29282 0.15846 0.96042 0.97343 0.0361657 0.30353 0.20056 0.21543 0.34263 0.35936
449 0.94785 0.29471 0.15999 0.96063 0.97358 0.0368344 0.30543 0.20225 0.21717 0.34456 0.3613
450 0.94813 0.29659 0.16153 0.96084 0.97372 0.0375101 0.30733 0.20395 0.21891 0.34648 0.36322
451 0.94841 0.29848 0.16307 0.96105 0.97386 0.0381929 0.30923 0.20564 0.22065 0.34839 0.36515
452 0.94868 0.30035 0.16461 0.96126 0.974 0.0388827 0.31112 0.20734 0.22239 0.35031 0.36707
453 0.94896 0.30223 0.16615 0.96147 0.97414 0.0395794 0.31301 0.20903 0.22413 0.35222 0.36898
454 0.94923 0.30411 0.1677 0.96167 0.97428 0.0402833 0.3149 0.21073 0.22588 0.35412 0.37089
455 0.94949 0.30598 0.16925 0.96188 0.97442 0.0409941 0.31679 0.21243 0.22762 0.35602 0.3728
456 0.94976 0.30785 0.17081 0.96208 0.97456 0.0417118 0.31867 0.21413 0.22937 0.35792 0.3747
457 0.95003 0.30972 0.17237 0.96228 0.97469 0.0424364 0.32056 0.21584 0.23112 0.35982 0.37661
458 0.95029 0.3116 0.17394 0.96248 0.97483 0.0431679 0.32245 0.21754 0.23287 0.36171 0.37851
459 0.95055 0.31347 0.1755 0.96268 0.97496 0.0439064 0.32433 0.21926 0.23462 0.36361 0.38041
460 0.95081 0.31534 0.17708 0.96287 0.97509 0.0446518 0.32621 0.22097 0.23638 0.3655 0.3823
461 0.95107 0.3172 0.17865 0.96307 0.97523 0.0454041 0.32809 0.22268 0.23813 0.36738 0.38419
462 0.95132 0.31907 0.18023 0.96326 0.97536 0.0461632 0.32997 0.22439 0.23989 0.36926 0.38608
463 0.95157 0.32093 0.18181 0.96346 0.97549 0.0469293 0.33184 0.2261 0.24164 0.37114 0.38796
464 0.95183 0.32279 0.18339 0.96365 0.97562 0.0477021 0.33372 0.22782 0.2434 0.37302 0.38984
465 0.95208 0.32468 0.185 0.96384 0.97574 0.0484819 0.33562 0.22957 0.24519 0.37492 0.39175
466 0.95232 0.32656 0.18661 0.96402 0.97587 0.0492683 0.33752 0.23131 0.24698 0.37682 0.39365
467 0.95257 0.32844 0.18823 0.96421 0.976 0.0500617 0.33942 0.23306 0.24877 0.37871 0.39555
468 0.95281 0.33032 0.18985 0.9644 0.97612 0.0508617 0.34132 0.2348 0.25056 0.3806 0.39744
469 0.95306 0.33219 0.19146 0.96458 0.97625 0.0516684 0.34321 0.23655 0.25235 0.38248 0.39933
470 0.9533 0.33407 0.19309 0.96476 0.97637 0.0524818 0.3451 0.23829 0.25414 0.38436 0.40122
471 0.95354 0.33594 0.19471 0.96495 0.97649 0.0533018 0.34698 0.24004 0.25593 0.38624 0.4031
472 0.95377 0.3378 0.19633 0.96513 0.97661 0.0541284 0.34886 0.24178 0.25772 0.38811 0.40497
473 0.95401 0.33966 0.19796 0.96531 0.97673 0.0549616 0.35074 0.24353 0.2595 0.38997 0.40684
474 0.95424 0.34152 0.19959 0.96548 0.97685 0.0558014 0.35261 0.24527 0.26129 0.39183 0.40871
475 0.95448 0.34338 0.20122 0.96566 0.97697 0.0566478 0.35448 0.24702 0.26307 0.39369 0.41057
476 0.95471 0.34523 0.20285 0.96583 0.97709 0.0575006 0.35635 0.24876 0.26486 0.39554 0.41242
477 0.95494 0.34708 0.20448 0.96601 0.97721 0.05836 0.35821 0.25051 0.26664 0.39739 0.41427
478 0.95516 0.34893 0.20611 0.96618 0.97733 0.0592258 0.36007 0.25225 0.26843 0.39923 0.41612
479 0.95539 0.35077 0.20775 0.96635 0.97744 0.060099 0.36193 0.254 0.27021 0.40107 0.41796
480 0.95562 0.35261 0.20939 0.96652 0.97756 0.0609786 0.36378 0.25574 0.27199 0.4029 0.41979
481 0.95584 0.35445 0.21102 0.96669 0.97767 0.0618644 0.36563 0.25749 0.27377 0.40473 0.42162
482 0.95606 0.35628 0.21266 0.96686 0.97778 0.0627567 0.36747 0.25923 0.27555 0.40656 0.42345
483 0.95628 0.35811 0.2143 0.96703 0.9779 0.0636552 0.36931 0.26097 0.27733 0.40838 0.42527
484 0.9565 0.35994 0.21594 0.96719 0.97801 0.0645601 0.37115 0.26271 0.27911 0.41019 0.42708
485 0.95671 0.36176 0.21758 0.96736 0.97812 0.0654711 0.37298 0.26445 0.28088 0.412 0.42889
486 0.95693 0.36358 0.21923 0.96752 0.97823 0.0663947 0.37481 0.26619 0.28266 0.41381 0.4307
487 0.95714 0.36539 0.22087 0.96768 0.97834 0.0673349 0.37664 0.26793 0.28443 0.41561 0.4325
488 0.95736 0.3672 0.22251 0.96784 0.97845 0.0682817 0.37846 0.26967 0.2862 0.4174 0.43429
489 0.95757 0.36901 0.22416 0.968 0.97855 0.0692347 0.38027 0.27141 0.28797 0.4192 0.43608
490 0.95778 0.37081 0.22581 0.96816 0.97866 0.0701942 0.38209 0.27315 0.28974 0.42098 0.43786
491 0.95799 0.37261 0.22745 0.96832 0.97877 0.0711598 0.38389 0.27488 0.29151 0.42276 0.43964
492 0.95819 0.37441 0.2291 0.96848 0.97887 0.0721317 0.3857 0.27662 0.29327 0.42454 0.44142
493 0.9584 0.3762 0.23074 0.96863 0.97898 0.0731097 0.3875 0.27835 0.29504 0.42631 0.44319
494 0.9586 0.37799 0.23239 0.96879 0.97908 0.0740939 0.3893 0.28008 0.2968 0.42808 0.44495
495 0.95881 0.37977 0.23404 0.96895 0.97919 0.0750843 0.39109 0.28181 0.29856 0.42984 0.44671
496 0.95901 0.38156 0.23569 0.9691 0.97929 0.0760806 0.39288 0.28354 0.30032 0.4316 0.44846
497 0.95921 0.38333 0.23734 0.96925 0.97939 0.0770831 0.39466 0.28527 0.30208 0.43335 0.45021
498 0.95941 0.38511 0.23898 0.9694 0.9795 0.0780914 0.39644 0.287 0.30383 0.4351 0.45195
499 0.95961 0.38687 0.24063 0.96955 0.9796 0.0791057 0.39822 0.28872 0.30559 0.43684 0.45369
500 0.95981 0.38864 0.24228 0.9697 0.9797 0.080126 0.39999 0.29045 0.30734 0.43858 0.45542
501 0.96001 0.3904 0.24393 0.96985 0.9798 0.0811521 0.40176 0.29217 0.30909 0.44031 0.45715
502 0.9602 0.39216 0.24558 0.97 0.9799 0.082184 0.40352 0.29389 0.31083 0.44204 0.45887
503 0.9604 0.39391 0.24723 0.97015 0.98 0.0832216 0.40528 0.29561 0.31258 0.44376 0.46058
504 0.9606 0.39566 0.24887 0.9703 0.9801 0.084265 0.40703 0.29733 0.31432 0.44548 0.46229
505 0.96079 0.3974 0.25052 0.97045 0.9802 0.0853141 0.40878 0.29905 0.31606 0.44719 0.464
506 0.96098 0.39914 0.25217 0.97059 0.9803 0.0863689 0.41053 0.30076 0.3178 0.4489 0.4657
507 0.96118 0.40088 0.25382 0.97074 0.9804 0.087429 0.41227 0.30247 0.31954 0.4506 0.46739
508 0.96137 0.40261 0.25546 0.97088 0.98049 0.088495 0.41401 0.30419 0.32127 0.4523 0.46908
509 0.96155 0.40434 0.25711 0.97102 0.98059 0.0895662 0.41574 0.30589 0.32301 0.45399 0.47077
510 0.96174 0.40606 0.25876 0.97117 0.98068 0.0906428 0.41747 0.3076 0.32474 0.45568 0.47245
511 0.96193 0.40778 0.2604 0.97131 0.98078 0.0917248 0.41919 0.30931 0.32646 0.45736 0.47412
512 0.96212 0.4095 0.26205 0.97145 0.98088 0.0928121 0.42091 0.31101 0.32819 0.45904 0.47579
513 0.9623 0.41121 0.26369 0.97159 0.98097 0.0939048 0.42262 0.31271 0.32991 0.46071 0.47745
514 0.96248 0.41292 0.26534 0.97173 0.98106 0.0950026 0.42433 0.31441 0.33163 0.46238 0.47911
515 0.96267 0.41462 0.26698 0.97187 0.98116 0.0961056 0.42604 0.31611 0.33335 0.46404 0.48076
516 0.96285 0.41632 0.26862 0.97201 0.98125 0.0972138 0.42774 0.3178 0.33506 0.4657 0.48241
517 0.96303 0.41801 0.27026 0.97214 0.98134 0.0983272 0.42944 0.3195 0.33677 0.46735 0.48405
518 0.96321 0.4197 0.2719 0.97228 0.98143 0.0994454 0.43113 0.32119 0.33848 0.469 0.48569
519 0.96339 0.42139 0.27354 0.97241 0.98152 0.10057 0.43282 0.32287 0.34019 0.47064 0.48732
520 0.96356 0.42307 0.27518 0.97254 0.98161 0.1017 0.4345 0.32456 0.34189 0.47228 0.48895
521 0.96374 0.42475 0.27682 0.97268 0.9817 0.10283 0.43618 0.32625 0.3436 0.47391 0.49057
522 0.96391 0.42642 0.27846 0.97281 0.98179 0.10397 0.43785 0.32793 0.3453 0.47554 0.49218
523 0.96408 0.42809 0.28009 0.97294 0.98188 0.10511 0.43952 0.32961 0.34699 0.47716 0.49379
524 0.96425 0.42975 0.28173 0.97307 0.98196 0.10626 0.44119 0.33128 0.34868 0.47878 0.4954
525 0.96442 0.43141 0.28336 0.9732 0.98205 0.10741 0.44285 0.33296 0.35038 0.48039 0.497
526 0.96459 0.43307 0.28499 0.97333 0.98214 0.10857 0.4445 0.33463 0.35206 0.482 0.49859
527 0.96476 0.43472 0.28663 0.97345 0.98222 0.10973 0.44615 0.3363 0.35375 0.4836 0.50018
528 0.96493 0.43637 0.28826 0.97358 0.98231 0.1109 0.4478 0.33797 0.35543 0.4852 0.50177
529 0.96509 0.43801 0.28988 0.9737 0.98239 0.11207 0.44944 0.33963 0.35711 0.48679 0.50335
530 0.96526 0.43965 0.29151 0.97383 0.98247 0.11324 0.45108 0.34129 0.35878 0.48837 0.50492
531 0.96542 0.44128 0.29314 0.97395 0.98256 0.11442 0.45271 0.34295 0.36046 0.48996 0.50649
532 0.96558 0.44291 0.29476 0.97407 0.98264 0.1156 0.45434 0.34461 0.36213 0.49153 0.50805
533 0.96574 0.44453 0.29639 0.9742 0.98272 0.11679 0.45596 0.34627 0.36379 0.49311 0.50961
534 0.9659 0.44615 0.29801 0.97432 0.9828 0.11798 0.45758 0.34792 0.36546 0.49467 0.51116
535 0.96606 0.44777 0.29963 0.97444 0.98288 0.11918 0.4592 0.34957 0.36712 0.49623 0.51271
536 0.96622 0.44938 0.30125 0.97456 0.98296 0.12038 0.46081 0.35121 0.36878 0.49779 0.51425
537 0.96638 0.45099 0.30286 0.97467 0.98304 0.12159 0.46241 0.35286 0.37043 0.49934 0.51579
538 0.96653 0.45259 0.30448 0.97479 0.98312 0.1228 0.46401 0.3545 0.37208 0.50089 0.51732
539 0.96669 0.45419 0.30609 0.97491 0.9832 0.12401 0.46561 0.35614 0.37373 0.50243 0.51885
540 0.96684 0.45578 0.3077 0.97503 0.98328 0.12522 0.4672 0.35777 0.37538 0.50397 0.52037
541 0.96699 0.45737 0.30931 0.97514 0.98336 0.12645 0.46879 0.3594 0.37702 0.5055 0.52189
542 0.96714 0.45895 0.31092 0.97526 0.98344 0.12767 0.47037 0.36103 0.37866 0.50703 0.5234
543 0.9673 0.46053 0.31253 0.97537 0.98351 0.1289 0.47194 0.36266 0.38029 0.50855 0.5249
544 0.96745 0.46211 0.31413 0.97548 0.98359 0.0198217 0.47352 0.36428 0.38192 0.51007 0.5264
545 0.96759 0.46368 0.31574 0.9756 0.98366 0.0201804 0.47509 0.3659 0.38355 0.51158 0.5279
546 0.96774 0.46525 0.31734 0.97571 0.98374 0.0205432 0.47665 0.36752 0.38518 0.51308 0.52939
547 0.96789 0.46681 0.31894 0.97582 0.98381 0.0209101 0.47821 0.36914 0.3868 0.51459 0.53087
548 0.96803 0.46837 0.32054 0.97593 0.98389 0.0212812 0.47976 0.37075 0.38842 0.51608 0.53236
549 0.96818 0.46992 0.32213 0.97604 0.98396 0.0216564 0.48131 0.37236 0.39004 0.51757 0.53383
550 0.96832 0.47147 0.32373 0.97615 0.98403 0.0220359 0.48285 0.37396 0.39165 0.51906 0.5353
551 0.96847 0.47301 0.32532 0.97626 0.98411 0.0224195 0.48439 0.37557 0.39326 0.52054 0.53677
552 0.96861 0.47455 0.32691 0.97636 0.98418 0.0228073 0.48593 0.37717 0.39486 0.52202 0.53823
553 0.96875 0.47609 0.32849 0.97647 0.98425 0.0231993 0.48746 0.37876 0.39646 0.52349 0.53968
554 0.9689 0.47762 0.33008 0.97658 0.98433 0.0235955 0.48899 0.38036 0.39806 0.52496 0.54113
555 0.96904 0.47914 0.33166 0.97669 0.9844 0.0239959 0.49051 0.38195 0.39966 0.52642 0.54257
556 0.96918 0.48066 0.33324 0.9768 0.98447 0.0244005 0.49202 0.38353 0.40125 0.52788 0.54401
557 0.96932 0.48218 0.33482 0.9769 0.98454 0.0248093 0.49354 0.38512 0.40284 0.52933 0.54545
558 0.96946 0.48369 0.3364 0.97701 0.98461 0.0252224 0.49504 0.3867 0.40442 0.53078 0.54688
559 0.9696 0.4852 0.33797 0.97711 0.98468 0.0256397 0.49655 0.38828 0.406 0.53222 0.5483
560 0.96974 0.4867 0.33954 0.97722 0.98475 0.0260613 0.49804 0.38985 0.40758 0.53366 0.54972
561 0.96988 0.4882 0.34111 0.97732 0.98482 0.0264871 0.49954 0.39142 0.40916 0.53509 0.55114
562 0.97001 0.48974 0.34273 0.97742 0.98489 0.0269167 0.50107 0.39304 0.41077 0.53657 0.55258
563 0.97015 0.49128 0.34435 0.97753 0.98496 0.0273504 0.50259 0.39466 0.41238 0.53804 0.55403
564 0.97029 0.49282 0.34596 0.97763 0.98503 0.0277885 0.50411 0.39627 0.41399 0.5395 0.55547
565 0.97042 0.49435 0.34757 0.97773 0.9851 0.0282308 0.50563 0.39788 0.4156 0.54096 0.5569
566 0.97056 0.49587 0.34918 0.97784 0.98517 0.0286773 0.50714 0.39949 0.4172 0.54242 0.55833
567 0.97069 0.49739 0.35079 0.97794 0.98524 0.029128 0.50865 0.40109 0.41879 0.54387 0.55976
568 0.97082 0.49891 0.3524 0.97804 0.9853 0.0295831 0.51015 0.40269 0.42039 0.54531 0.56118
569 0.97096 0.50042 0.354 0.97814 0.98537 0.0300424 0.51165 0.40429 0.42198 0.54675 0.56259
570 0.97109 0.50193 0.3556 0.97824 0.98544 0.0305059 0.51315 0.40588 0.42356 0.54819 0.564
571 0.97122 0.50346 0.35723 0.97833 0.9855 0.0309703 0.51466 0.4075 0.42517 0.54965 0.56543
572 0.97135 0.50499 0.35886 0.97843 0.98557 0.0314383 0.51617 0.40912 0.42678 0.5511 0.56685
573 0.97148 0.50651 0.36049 0.97853 0.98564 0.0319105 0.51768 0.41074 0.42839 0.55256 0.56828
574 0.97161 0.50804 0.36211 0.97863 0.9857 0.0323868 0.51918 0.41235 0.42999 0.554 0.56969
575 0.97174 0.50955 0.36373 0.97873 0.98577 0.0328674 0.52068 0.41396 0.43159 0.55545 0.5711
576 0.97187 0.51106 0.36535 0.97882 0.98583 0.0333521 0.52217 0.41557 0.43318 0.55688 0.57251
577 0.97199 0.51257 0.36697 0.97892 0.9859 0.033841 0.52366 0.41717 0.43477 0.55831 0.57391
578 0.97212 0.51407 0.36858 0.97902 0.98596 0.0343341 0.52515 0.41877 0.43636 0.55974 0.5753
579 0.97224 0.51557 0.3702 0.97911 0.98602 0.0348313 0.52662 0.42037 0.43794 0.56116 0.57669
580 0.97237 0.51706 0.3718 0.9792 0.98609 0.0353319 0.5281 0.42196 0.43952 0.56258 0.57808
581 0.97249 0.51856 0.37342 0.9793 0.98615 0.0358363 0.52958 0.42356 0.44111 0.564 0.57947
582 0.97262 0.52006 0.37505 0.97939 0.98621 0.0363447 0.53107 0.42517 0.44271 0.56542 0.58087
583 0.97274 0.52156 0.37667 0.97948 0.98628 0.0368573 0.53255 0.42678 0.4443 0.56685 0.58226
584 0.97286 0.52306 0.37829 0.97958 0.98634 0.0373741 0.53403 0.42838 0.44589 0.56827 0.58365
585 0.97298 0.52455 0.37991 0.97967 0.9864 0.0378949 0.53551 0.42998 0.44748 0.56968 0.58504
586 0.9731 0.52604 0.38153 0.97976 0.98646 0.0384198 0.53698 0.43157 0.44906 0.57109 0.58641
587 0.97322 0.52752 0.38314 0.97985 0.98652 0.0389489 0.53845 0.43316 0.45064 0.57249 0.58779
588 0.97334 0.529 0.38475 0.97994 0.98658 0.0394821 0.53991 0.43475 0.45222 0.57389 0.58916
589 0.97346 0.53047 0.38636 0.98003 0.98664 0.0400191 0.54136 0.43633 0.45379 0.57528 0.59052
590 0.97358 0.53194 0.38796 0.98012 0.9867 0.0405598 0.54282 0.43791 0.45536 0.57667 0.59188
591 0.9737 0.53341 0.38958 0.98021 0.98676 0.0411044 0.54428 0.4395 0.45694 0.57806 0.59325
592 0.97381 0.53489 0.39119 0.98029 0.98682 0.0416533 0.54574 0.44109 0.45851 0.57945 0.59461
593 0.97393 0.53635 0.3928 0.98038 0.98688 0.0422061 0.54719 0.44267 0.46008 0.58084 0.59597
594 0.97404 0.53782 0.39441 0.98047 0.98694 0.042763 0.54864 0.44425 0.46165 0.58222 0.59732
595 0.97416 0.53927 0.39602 0.98056 0.98699 0.0433238 0.55008 0.44583 0.46322 0.5836 0.59867
596 0.97427 0.54072 0.39762 0.98064 0.98705 0.0438889 0.55152 0.4474 0.46478 0.58497 0.60002
597 0.97438 0.54217 0.39921 0.98073 0.98711 0.0444579 0.55295 0.44897 0.46633 0.58633 0.60135
598 0.9745 0.54361 0.40081 0.98081 0.98717 0.0450309 0.55438 0.45053 0.46788 0.58769 0.60269
599 0.97461 0.54505 0.4024 0.9809 0.98722 0.045608 0.5558 0.45209 0.46943 0.58905 0.60402
600 0.97472 0.54649 0.40399 0.98098 0.98728 0.0461891 0.55722 0.45365 0.47097 0.5904 0.60534
601 0.97483 0.54791 0.40557 0.98106 0.98733 0.0467742 0.55863 0.4552 0.47251 0.59174 0.60666
602 0.97494 0.54934 0.40715 0.98115 0.98739 0.0473633 0.56004 0.45674 0.47405 0.59308 0.60797
603 0.97505 0.55076 0.40873 0.98123 0.98745 0.0479563 0.56145 0.45829 0.47558 0.59442 0.60928
604 0.97516 0.55217 0.41031 0.98131 0.9875 0.0485534 0.56285 0.45983 0.4771 0.59575 0.61058
605 0.97526 0.55358 0.41188 0.98139 0.98755 0.0491544 0.56424 0.46136 0.47863 0.59707 0.61188
606 0.97537 0.55498 0.41345 0.98147 0.98761 0.0497593 0.56563 0.46289 0.48014 0.59839 0.61317
607 0.97548 0.55638 0.41501 0.98155 0.98766 0.0503682 0.56701 0.46442 0.48166 0.59971 0.61446
608 0.97558 0.55778 0.41657 0.98163 0.98772 0.050981 0.56839 0.46594 0.48317 0.60102 0.61574
609 0.97569 0.55917 0.41813 0.98171 0.98777 0.0515978 0.56977 0.46746 0.48467 0.60233 0.61702
610 0.97579 0.56055 0.41968 0.98179 0.98782 0.0522184 0.57114 0.46898 0.48617 0.60363 0.61829
611 0.9759 0.56193 0.42124 0.98187 0.98788 0.0528429 0.5725 0.47049 0.48767 0.60492 0.61956
612 0.976 0.56331 0.42278 0.98195 0.98793 0.0534713 0.57386 0.472 0.48916 0.60621 0.62082
613 0.9761 0.56468 0.42433 0.98202 0.98798 0.0541036 0.57522 0.4735 0.49065 0.6075 0.62208
614 0.97621 0.56604 0.42587 0.9821 0.98803 0.0547397 0.57657 0.475 0.49213 0.60878 0.62333
615 0.97631 0.5674 0.4274 0.98218 0.98808 0.0553797 0.57791 0.47649 0.49361 0.61006 0.62458
616 0.97641 0.56876 0.42894 0.98225 0.98813 0.0560234 0.57925 0.47798 0.49509 0.61133 0.62583
617 0.97651 0.57011 0.43047 0.98233 0.98818 0.0566711 0.58059 0.47947 0.49656 0.6126 0.62706
618 0.97661 0.57146 0.43199 0.9824 0.98823 0.0573226 0.58192 0.48095 0.49802 0.61386 0.6283
619 0.97671 0.5728 0.43352 0.98248 0.98829 0.0579786 0.58325 0.48243 0.49949 0.61512 0.62953
620 0.97681 0.57414 0.43504 0.98255 0.98834 0.0586383 0.58457 0.48391 0.50094 0.61637 0.63075
621 0.9769 0.57547 0.43655 0.98263 0.98838 0.0593019 0.58589 0.48538 0.5024 0.61762 0.63197
622 0.977 0.5768 0.43807 0.9827 0.98843 0.0599692 0.5872 0.48684 0.50385 0.61886 0.63319
623 0.9771 0.57813 0.43958 0.98277 0.98848 0.0606402 0.58851 0.48831 0.50529 0.6201 0.6344
624 0.9772 0.57945 0.44108 0.98285 0.98853 0.061315 0.58981 0.48976 0.50673 0.62133 0.6356
625 0.97729 0.58076 0.44258 0.98292 0.98858 0.0619934 0.59111 0.49122 0.50817 0.62256 0.6368
626 0.97739 0.58207 0.44408 0.98299 0.98863 0.0626756 0.5924 0.49267 0.5096 0.62379 0.638
627 0.97748 0.58338 0.44558 0.98306 0.98868 0.0633614 0.59369 0.49412 0.51103 0.62501 0.63919
628 0.97758 0.58468 0.44707 0.98314 0.98872 0.064053 0.59498 0.49556 0.51246 0.62622 0.64038
629 0.97767 0.58597 0.44856 0.98321 0.98877 0.064755 0.59626 0.497 0.51388 0.62743 0.64156
630 0.97777 0.58727 0.45004 0.98328 0.98882 0.0654607 0.59753 0.49843 0.51529 0.62864 0.64274
631 0.97786 0.58855 0.45152 0.98335 0.98887 0.0661702 0.5988 0.49986 0.5167 0.62984 0.64391
632 0.97796 0.58984 0.453 0.98342 0.98892 0.0668833 0.60007 0.50128 0.51811 0.63104 0.64508
633 0.97805 0.59111 0.45447 0.98349 0.98896 0.0676002 0.60133 0.50271 0.51951 0.63223 0.64625
634 0.97814 0.59239 0.45594 0.98356 0.98901 0.0683207 0.60259 0.50412 0.52091 0.63342 0.64741
635 0.97823 0.59366 0.45741 0.98363 0.98906 0.069045 0.60384 0.50554 0.52231 0.6346 0.64856
636 0.97833 0.59492 0.45887 0.9837 0.9891 0.0697728 0.60509 0.50695 0.5237 0.63578 0.64971
637 0.97842 0.59618 0.46033 0.98377 0.98915 0.0705041 0.60633 0.50835 0.52508 0.63696 0.65086
638 0.97851 0.59744 0.46178 0.98384 0.9892 0.0712404 0.60757 0.50975 0.52647 0.63813 0.652
639 0.9786 0.59869 0.46324 0.98391 0.98924 0.071993 0.60881 0.51115 0.52785 0.63929 0.65314
640 0.97869 0.59994 0.46468 0.98398 0.98929 0.0727493 0.61004 0.51254 0.52922 0.64045 0.65427
641 0.97878 0.60118 0.46613 0.98405 0.98934 0.0735091 0.61126 0.51393 0.53059 0.64161 0.6554
642 0.97888 0.60242 0.46757 0.98411 0.98938 0.0742728 0.61249 0.51532 0.53195 0.64276 0.65652
643 0.97897 0.60365 0.46901 0.98418 0.98943 0.0750401 0.6137 0.5167 0.53332 0.64391 0.65764
644 0.97906 0.60488 0.47044 0.98425 0.98947 0.075811 0.61491 0.51808 0.53467 0.64505 0.65876
645 0.97915 0.60611 0.47187 0.98432 0.98952 0.0765856 0.61612 0.51945 0.53603 0.64619 0.65987
646 0.97924 0.60733 0.4733 0.98439 0.98956 0.0773638 0.61733 0.52082 0.53737 0.64733 0.66097
647 0.97932 0.60854 0.47472 0.98445 0.98961 0.0781455 0.61853 0.52218 0.53872 0.64846 0.66208
648 0.97941 0.60976 0.47614 0.98452 0.98965 0.0789309 0.61972 0.52354 0.54006 0.64958 0.66317
649 0.9795 0.61096 0.47755 0.98459 0.9897 0.0797271 0.62091 0.5249 0.5414 0.65071 0.66427
650 0.97959 0.61217 0.47897 0.98465 0.98974 0.0805292 0.6221 0.52625 0.54273 0.65182 0.66536
651 0.97968 0.61337 0.48037 0.98472 0.98979 0.0813347 0.62328 0.5276 0.54406 0.65294 0.66644
652 0.97976 0.61456 0.48178 0.98478 0.98983 0.0821439 0.62446 0.52895 0.54538 0.65405 0.66752
653 0.97985 0.61575 0.48318 0.98485 0.98987 0.0829566 0.62563 0.53029 0.5467 0.65515 0.6686
654 0.97994 0.61694 0.48458 0.98492 0.98992 0.0837731 0.6268 0.53163 0.54802 0.65625 0.66967
655 0.98002 0.61812 0.48597 0.98498 0.98996 0.0845928 0.62797 0.53296 0.54933 0.65735 0.67074
656 0.98011 0.6193 0.48736 0.98505 0.99001 0.0854161 0.62913 0.53429 0.55064 0.65844 0.6718
657 0.9802 0.62047 0.48874 0.98511 0.99005 0.0862429 0.63028 0.53561 0.55194 0.65953 0.67286
658 0.98028 0.62164 0.49013 0.98517 0.99009 0.0870731 0.63143 0.53693 0.55324 0.66061 0.67392
659 0.98036 0.62281 0.49151 0.98524 0.99013 0.0879068 0.63258 0.53825 0.55453 0.66169 0.67497
660 0.98045 0.62397 0.49288 0.9853 0.99018 0.088744 0.63373 0.53956 0.55583 0.66277 0.67602
661 0.98053 0.62512 0.49425 0.98536 0.99022 0.0895846 0.63487 0.54087 0.55711 0.66384 0.67706
662 0.98061 0.62628 0.49562 0.98542 0.99026 0.0904284 0.636 0.54218 0.5584 0.66491 0.6781
663 0.9807 0.62742 0.49698 0.98549 0.9903 0.0912758 0.63713 0.54348 0.55968 0.66597 0.67914
664 0.98078 0.62857 0.49834 0.98555 0.99034 0.0921263 0.63826 0.54478 0.56095 0.66703 0.68017
665 0.98086 0.62971 0.4997 0.98561 0.99038 0.0929802 0.63938 0.54607 0.56222 0.66808 0.6812
666 0.98094 0.63085 0.50105 0.98567 0.99042 0.0938374 0.6405 0.54736 0.56349 0.66914 0.68222
667 0.98102 0.63198 0.5024 0.98573 0.99046 0.0946978 0.64162 0.54864 0.56475 0.67018 0.68324
668 0.9811 0.63311 0.50375 0.98579 0.9905 0.0955614 0.64273 0.54992 0.56601 0.67123 0.68425
669 0.98118 0.63423 0.50509 0.98585 0.99054 0.0964282 0.64383 0.5512 0.56727 0.67227 0.68526
670 0.98125 0.63535 0.50643 0.98591 0.99058 0.0972728 0.64494 0.55248 0.56852 0.6733 0.68627
671 0.98133 0.63647 0.50776 0.98596 0.99062 0.0981057 0.64604 0.55375 0.56976 0.67433 0.68727
672 0.9814 0.63758 0.5091 0.98602 0.99066 0.0989414 0.64713 0.55501 0.57101 0.67536 0.68827
673 0.98147 0.63869 0.51042 0.98607 0.99069 0.09978 0.64822 0.55627 0.57225 0.67638 0.68927
674 0.98155 0.63979 0.51175 0.98613 0.99073 0.10062 0.64931 0.55753 0.57348 0.6774 0.69026
675 0.98162 0.64089 0.51307 0.98618 0.99077 0.10147 0.65039 0.55878 0.57471 0.67842 0.69125
676 0.98169 0.64198 0.51438 0.98624 0.9908 0.10231 0.65147 0.56004 0.57594 0.67943 0.69223
677 0.98176 0.64308 0.5157 0.98629 0.99084 0.10316 0.65254 0.56128 0.57716 0.68044 0.69321
678 0.98183 0.64416 0.51701 0.98634 0.99087 0.10401 0.65361 0.56252 0.57838 0.68144 0.69419
679 0.9819 0.64525 0.51831 0.9864 0.99091 0.10487 0.65468 0.56376 0.5796 0.68244 0.69516
680 0.98197 0.64633 0.51961 0.98645 0.99095 0.10573 0.65574 0.565 0.58081 0.68344 0.69613
681 0.98204 0.6474 0.52091 0.9865 0.99098 0.10656 0.6568 0.56623 0.58202 0.68443 0.69709
682 0.98211 0.64848 0.52221 0.98655 0.99101 0.10739 0.65786 0.56746 0.58322 0.68542 0.69805
683 0.98217 0.64955 0.5235 0.9866 0.99105 0.10822 0.65891 0.56868 0.58442 0.6864 0.69901
684 0.98224 0.65061 0.52478 0.98665 0.99108 0.10905 0.65995 0.5699 0.58562 0.68738 0.69996
685 0.9823 0.65167 0.52607 0.9867 0.99111 0.10988 0.661 0.57111 0.58681 0.68836 0.70091
686 0.98237 0.65273 0.52735 0.98674 0.99114 0.11072 0.66204 0.57233 0.588 0.68933 0.70186
687 0.98243 0.65378 0.52862 0.98679 0.99118 0.11156 0.66307 0.57353 0.58918 0.6903 0.7028
688 0.98249 0.65483 0.5299 0.98684 0.99121 0.1124 0.6641 0.57474 0.59036 0.69127 0.70374
689 0.98256 0.65587 0.53117 0.98689 0.99124 0.11324 0.66513 0.57594 0.59154 0.69223 0.70468
690 0.98262 0.65692 0.53243 0.98694 0.99127 0.11409 0.66616 0.57713 0.59271 0.69319 0.70561
691 0.98268 0.65795 0.53369 0.98698 0.9913 0.11494 0.66718 0.57833 0.59388 0.69414 0.70653
692 0.98275 0.65899 0.53495 0.98703 0.99134 0.11578 0.66819 0.57952 0.59505 0.69509 0.70746
693 0.98281 0.66001 0.5362 0.98708 0.99137 0.11662 0.6692 0.5807 0.5962 0.69604 0.70837
694 0.98287 0.66102 0.53743 0.98712 0.9914 0.11747 0.67019 0.58186 0.59734 0.69696 0.70927
695 0.98293 0.66203 0.53866 0.98717 0.99143 0.11832 0.67117 0.58301 0.59847 0.69789 0.71017
696 0.98299 0.66303 0.53988 0.98721 0.99146 0.11917 0.67215 0.58417 0.59959 0.69881 0.71106
697 0.98305 0.66402 0.5411 0.98726 0.99149 0.12002 0.67313 0.58532 0.60071 0.69972 0.71194
698 0.98311 0.66502 0.54231 0.98731 0.99152 0.12087 0.6741 0.58646 0.60183 0.70064 0.71283
699 0.98317 0.66601 0.54352 0.98735 0.99155 0.12173 0.67507 0.5876 0.60295 0.70155 0.71371
700 0.98323 0.66699 0.54473 0.98739 0.99158 0.12258 0.67604 0.58874 0.60406 0.70245 0.71458
701 0.98329 0.66798 0.54593 0.98744 0.99161 0.12344 0.677 0.58988 0.60517 0.70336 0.71546
702 0.98335 0.66896 0.54714 0.98748 0.99164 0.1243 0.67796 0.59101 0.60627 0.70425 0.71633
703 0.98341 0.66993 0.54833 0.98753 0.99167 0.12521 0.67892 0.59214 0.60737 0.70515 0.7172
704 0.98347 0.6709 0.54953 0.98757 0.9917 0.12613 0.67987 0.59326 0.60847 0.70604 0.71806
705 0.98353 0.67186 0.55071 0.98762 0.99173 0.12706 0.68081 0.59437 0.60955 0.70692 0.71891
706 0.98359 0.67282 0.55188 0.98767 0.99176 0.12799 0.68174 0.59548 0.61063 0.7078 0.71976
707 0.98365 0.67377 0.55306 0.98771 0.99179 0.12893 0.68268 0.59658 0.61171 0.70867 0.7206
708 0.98371 0.67472 0.55422 0.98776 0.99182 0.12986 0.6836 0.59768 0.61278 0.70955 0.72144
709 0.98377 0.67567 0.55539 0.9878 0.99185 0.1308 0.68453 0.59878 0.61384 0.71041 0.72228
710 0.98383 0.67661 0.55655 0.98784 0.99188 0.13174 0.68545 0.59987 0.61491 0.71128 0.72311
711 0.98388 0.67755 0.55771 0.98789 0.99191 0.13268 0.68637 0.60096 0.61597 0.71214 0.72395
712 0.98394 0.67848 0.55887 0.98793 0.99194 0.13362 0.68728 0.60205 0.61703 0.713 0.72477
713 0.984 0.67942 0.56002 0.98798 0.99197 0.13457 0.6882 0.60313 0.61808 0.71385 0.7256
714 0.98406 0.68035 0.56117 0.98802 0.992 0.13553 0.6891 0.60421 0.61913 0.7147 0.72642
715 0.98412 0.68127 0.56232 0.98807 0.99203 0.13652 0.69001 0.60529 0.62018 0.71555 0.72724
716 0.98418 0.6822 0.56346 0.98811 0.99206 0.13752 0.69091 0.60636 0.62122 0.7164 0.72806
717 0.98424 0.68311 0.5646 0.98815 0.99209 0.13852 0.69181 0.60743 0.62226 0.71724 0.72887
718 0.9843 0.68403 0.56574 0.9882 0.99212 0.13952 0.69271 0.60849 0.6233 0.71808 0.72968
719 0.98435 0.68494 0.56687 0.98824 0.99215 0.14052 0.6936 0.60956 0.62434 0.71891 0.73049
720 0.98441 0.68585 0.568 0.98829 0.99217 0.14152 0.69449 0.61062 0.62537 0.71974 0.73129
721 0.98447 0.68676 0.56912 0.98833 0.9922 0.14253 0.69537 0.61167 0.62639 0.72057 0.73209
722 0.98453 0.68766 0.57025 0.98837 0.99223 0.14354 0.69626 0.61272 0.62742 0.7214 0.73289
723 0.98458 0.68856 0.57137 0.98841 0.99226 0.14455 0.69714 0.61377 0.62844 0.72222 0.73368
724 0.98464 0.68946 0.57248 0.98846 0.99229 0.14556 0.69801 0.61482 0.62946 0.72304 0.73447
725 0.9847 0.69035 0.5736 0.9885 0.99232 0.14658 0.69889 0.61586 0.63047 0.72386 0.73526
726 0.98475 0.69124 0.57471 0.98854 0.99235 0.14759 0.69976 0.6169 0.63148 0.72468 0.73605
727 0.98481 0.69213 0.57581 0.98858 0.99238 0.14861 0.70062 0.61794 0.63249 0.72549 0.73683
728 0.98486 0.69301 0.57692 0.98863 0.9924 0.14963 0.70149 0.61897 0.63349 0.72629 0.73761
729 0.98492 0.6939 0.57802 0.98867 0.99243 0.15065 0.70235 0.62 0.63449 0.7271 0.73839
730 0.98497 0.69477 0.57911 0.98871 0.99246 0.15167 0.7032 0.62102 0.63549 0.7279 0.73916
731 0.98503 0.69565 0.58021 0.98875 0.99249 0.1527 0.70406 0.62205 0.63648 0.7287 0.73993
732 0.98508 0.69652 0.5813 0.98879 0.99251 0.15373 0.70491 0.62307 0.63748 0.7295 0.7407
733 0.98514 0.69739 0.58239 0.98883 0.99254 0.15475 0.70576 0.62408 0.63846 0.73029 0.74146
734 0.98519 0.69825 0.58347 0.98887 0.99257 0.15578 0.7066 0.6251 0.63945 0.73108 0.74223
735 0.98525 0.69911 0.58455 0.98891 0.9926 0.15682 0.70744 0.62611 0.64043 0.73187 0.74299
736 0.9853 0.69997 0.58563 0.98895 0.99262 0.15785 0.70828 0.62711 0.64141 0.73265 0.74374
737 0.98535 0.70083 0.5867 0.98899 0.99265 0.15889 0.70912 0.62811 0.64238 0.73343 0.7445
738 0.9854 0.70168 0.58777 0.98903 0.99268 0.15992 0.70995 0.62912 0.64335 0.73421 0.74525
739 0.98546 0.70253 0.58884 0.98907 0.9927 0.16096 0.71078 0.63011 0.64432 0.73499 0.74599
740 0.98551 0.70338 0.58991 0.98911 0.99273 0.162 0.71161 0.63111 0.64529 0.73576 0.74674
741 0.98556 0.70422 0.59097 0.98915 0.99275 0.16305 0.71243 0.6321 0.64625 0.73653 0.74748
742 0.98561 0.70506 0.59203 0.98919 0.99278 0.16409 0.71326 0.63308 0.64721 0.73729 0.74822
743 0.98567 0.7059 0.59308 0.98923 0.99281 0.16514 0.71407 0.63407 0.64817 0.73806 0.74896
744 0.98572 0.70674 0.59414 0.98927 0.99283 0.16618 0.71489 0.63505 0.64912 0.73882 0.74969
745 0.98577 0.70757 0.59519 0.98931 0.99286 0.16723 0.7157 0.63603 0.65007 0.73958 0.75042
746 0.98582 0.7084 0.59623 0.98934 0.99288 0.16828 0.71651 0.637 0.65102 0.74033 0.75115
747 0.98587 0.70922 0.59727 0.98938 0.99291 0.16933 0.71732 0.63797 0.65196 0.74109 0.75188
748 0.98592 0.71005 0.59831 0.98942 0.99293 0.17039 0.71812 0.63894 0.6529 0.74184 0.7526
749 0.98597 0.71087 0.59935 0.98946 0.99296 0.17144 0.71892 0.63991 0.65384 0.74258 0.75332
750 0.98602 0.71168 0.60039 0.9895 0.99299 0.1725 0.71972 0.64087 0.65477 0.74333 0.75404
751 0.98607 0.7125 0.60142 0.98953 0.99301 0.17356 0.72051 0.64183 0.6557 0.74407 0.75475
752 0.98612 0.71331 0.60244 0.98957 0.99303 0.17462 0.72131 0.64279 0.65663 0.74481 0.75546
753 0.98617 0.71412 0.60347 0.98961 0.99306 0.17568 0.7221 0.64374 0.65756 0.74554 0.75617
754 0.98622 0.71492 0.60449 0.98964 0.99308 0.17674 0.72288 0.64469 0.65848 0.74628 0.75688
755 0.98627 0.71573 0.60551 0.98968 0.99311 0.1778 0.72367 0.64564 0.6594 0.74701 0.75759
756 0.98631 0.71653 0.60652 0.98972 0.99313 0.17886 0.72445 0.64658 0.66031 0.74774 0.75829
757 0.98636 0.71732 0.60754 0.98975 0.99316 0.17993 0.72522 0.64752 0.66123 0.74846 0.75899
758 0.98641 0.71812 0.60855 0.98979 0.99318 0.181 0.726 0.64846 0.66214 0.74919 0.75968
759 0.98646 0.71891 0.60955 0.98983 0.99321 0.18207 0.72677 0.6494 0.66305 0.74991 0.76038
760 0.98651 0.7197 0.61056 0.98986 0.99323 0.18313 0.72754 0.65033 0.66395 0.75062 0.76107
761 0.98655 0.72048 0.61156 0.9899 0.99325 0.1842 0.72831 0.65126 0.66485 0.75134 0.76176
762 0.9866 0.72127 0.61256 0.98993 0.99328 0.18528 0.72908 0.65219 0.66576 0.75206 0.76245
763 0.98665 0.72206 0.61356 0.98997 0.9933 0.18636 0.72985 0.65312 0.66666 0.75277 0.76314
764 0.98669 0.72284 0.61456 0.99 0.99332 0.18743 0.73061 0.65405 0.66756 0.75348 0.76382
765 0.98674 0.72362 0.61556 0.99004 0.99335 0.18851 0.73137 0.65497 0.66845 0.75419 0.7645
766 0.98679 0.7244 0.61655 0.99007 0.99337 0.18959 0.73213 0.6559 0.66935 0.7549 0.76519
767 0.98683 0.72518 0.61754 0.99011 0.99339 0.19067 0.73289 0.65681 0.67024 0.75561 0.76586
768 0.98688 0.72595 0.61853 0.99014 0.99342 0.19175 0.73364 0.65773 0.67112 0.75631 0.76654
769 0.98692 0.72672 0.61952 0.99018 0.99344 0.19283 0.73439 0.65864 0.67201 0.75701 0.76721
770 0.98697 0.72749 0.6205 0.99021 0.99346 0.19392 0.73514 0.65955 0.67289 0.7577 0.76788
771 0.98701 0.72825 0.62147 0.99024 0.99349 0.195 0.73588 0.66046 0.67377 0.7584 0.76855
772 0.98706 0.72901 0.62245 0.99028 0.99351 0.19609 0.73663 0.66136 0.67464 0.75909 0.76922
773 0.9871 0.72977 0.62342 0.99031 0.99353 0.19717 0.73737 0.66226 0.67551 0.75978 0.76988
774 0.98715 0.73054 0.6244 0.99035 0.99355 0.19827 0.73811 0.66317 0.67639 0.76047 0.77055
775 0.98719 0.7313 0.62538 0.99038 0.99358 0.19937 0.73885 0.66408 0.67727 0.76117 0.77121
776 0.98724 0.73206 0.62636 0.99041 0.9936 0.20047 0.73959 0.66498 0.67814 0.76186 0.77188
777 0.98728 0.73282 0.62733 0.99045 0.99362 0.20157 0.74033 0.66588 0.67901 0.76255 0.77254
778 0.98733 0.73358 0.6283 0.99048 0.99364 0.20267 0.74107 0.66678 0.67988 0.76323 0.7732
779 0.98737 0.73433 0.62927 0.99051 0.99366 0.20378 0.7418 0.66768 0.68075 0.76391 0.77385
780 0.98741 0.73508 0.63024 0.99055 0.99369 0.20488 0.74253 0.66857 0.68161 0.7646 0.77451
781 0.98746 0.73583 0.6312 0.99058 0.99371 0.20598 0.74326 0.66946 0.68247 0.76527 0.77516
782 0.9875 0.73657 0.63216 0.99061 0.99373 0.20709 0.74398 0.67035 0.68333 0.76595 0.77581
783 0.98754 0.73732 0.63311 0.99064 0.99375 0.2082 0.7447 0.67123 0.68418 0.76662 0.77645
784 0.98759 0.73806 0.63407 0.99067 0.99377 0.2093 0.74542 0.67211 0.68503 0.76729 0.7771
785 0.98763 0.73879 0.63502 0.99071 0.99379 0.21041 0.74614 0.67299 0.68588 0.76796 0.77774
786 0.98767 0.73953 0.63596 0.99074 0.99382 0.21152 0.74686 0.67387 0.68673 0.76863 0.77838
787 0.98771 0.74027 0.63691 0.99077 0.99384 0.21264 0.74757 0.67475 0.68758 0.7693 0.77902
788 0.98776 0.741 0.63787 0.9908 0.99386 0.21376 0.74829 0.67562 0.68843 0.76996 0.77966
789 0.9878 0.74174 0.63882 0.99083 0.99388 0.21488 0.74901 0.6765 0.68928 0.77063 0.7803
790 0.98784 0.74247 0.63977 0.99087 0.9939 0.216 0.74972 0.67738 0.69012 0.7713 0.78094
791 0.98788 0.74321 0.64072 0.9909 0.99392 0.21712 0.75043 0.67826 0.69097 0.77196 0.78158
792 0.98792 0.74394 0.64166 0.99093 0.99394 0.21824 0.75115 0.67913 0.69181 0.77262 0.78221
793 0.98796 0.74466 0.6426 0.99096 0.99396 0.21937 0.75185 0.68 0.69265 0.77328 0.78285
794 0.988 0.74539 0.64354 0.99099 0.99398 0.22049 0.75256 0.68086 0.69349 0.77394 0.78348
795 0.98805 0.74611 0.64447 0.99102 0.994 0.22161 0.75326 0.68173 0.69432 0.77459 0.7841
796 0.98809 0.74683 0.64541 0.99105 0.99403 0.22274 0.75396 0.68259 0.69515 0.77524 0.78473
797 0.98813 0.74755 0.64634 0.99108 0.99405 0.22386 0.75466 0.68344 0.69598 0.77589 0.78535
798 0.98817 0.74826 0.64726 0.99111 0.99407 0.22499 0.75535 0.6843 0.69681 0.77654 0.78597
799 0.98821 0.74897 0.64819 0.99114 0.99409 0.22611 0.75605 0.68515 0.69763 0.77718 0.78659
800 0.98825 0.74968 0.64911 0.99117 0.99411 0.22724 0.75674 0.686 0.69845 0.77783 0.78721
801 0.98829 0.7504 0.65004 0.9912 0.99413 0.22837 0.75744 0.68686 0.69928 0.77847 0.78783
802 0.98833 0.75112 0.65097 0.99123 0.99415 0.22949 0.75814 0.68772 0.70012 0.77913 0.78846
803 0.98837 0.75184 0.65191 0.99126 0.99417 0.23062 0.75884 0.68858 0.70095 0.77977 0.78909
804 0.9884 0.75255 0.65284 0.99129 0.99419 0.23175 0.75954 0.68943 0.70178 0.78042 0.78971
805 0.98844 0.75326 0.65376 0.99132 0.99421 0.23288 0.76023 0.69029 0.70261 0.78106 0.79033
806 0.98848 0.75397 0.65469 0.99135 0.99422 0.23401 0.76093 0.69114 0.70343 0.78171 0.79095
807 0.98852 0.75468 0.65561 0.99138 0.99424 0.23513 0.76162 0.69199 0.70425 0.78235 0.79156
808 0.98856 0.75539 0.65653 0.99141 0.99426 0.23626 0.76231 0.69283 0.70507 0.78298 0.79218
809 0.9886 0.75609 0.65744 0.99144 0.99428 0.23739 0.76299 0.69367 0.70589 0.78362 0.79279
810 0.98864 0.75679 0.65836 0.99146 0.9943 0.23852 0.76367 0.69451 0.7067 0.78425 0.7934
811 0.98867 0.75748 0.65927 0.99149 0.99432 0.23965 0.76435 0.69535 0.70751 0.78488 0.79401
812 0.98871 0.75818 0.66017 0.99152 0.99434 0.24078 0.76503 0.69618 0.70832 0.78551 0.79461
813 0.98875 0.75887 0.66108 0.99155 0.99436 0.24191 0.76571 0.69702 0.70913 0.78613 0.79521
814 0.98879 0.75956 0.66198 0.99158 0.99438 0.24304 0.76638 0.69784 0.70993 0.78675 0.79581
815 0.98882 0.76025 0.66287 0.99161 0.9944 0.24417 0.76705 0.69867 0.71073 0.78737 0.79641
816 0.98886 0.76093 0.66377 0.99163 0.99442 0.2453 0.76772 0.69949 0.71153 0.78799 0.797
817 0.9889 0.76161 0.66466 0.99166 0.99443 0.24643 0.76838 0.70031 0.71232 0.78861 0.7976
818 0.98894 0.76229 0.66555 0.99169 0.99445 0.24756 0.76905 0.70113 0.71311 0.78922 0.79819
819 0.98897 0.76297 0.66644 0.99172 0.99447 0.2487 0.76971 0.70194 0.7139 0.78983 0.79878
820 0.98901 0.76364 0.66732 0.99174 0.99449 0.24983 0.77037 0.70276 0.71469 0.79044 0.79936
821 0.98904 0.76431 0.6682 0.99177 0.99451 0.25096 0.77102 0.70356 0.71547 0.79105 0.79995
822 0.98908 0.76498 0.66908 0.9918 0.99453 0.25209 0.77168 0.70437 0.71625 0.79165 0.80053
823 0.98912 0.76565 0.66996 0.99183 0.99454 0.25322 0.77233 0.70517 0.71703 0.79225 0.80111
824 0.98915 0.76632 0.67083 0.99185 0.99456 0.25435 0.77298 0.70598 0.71781 0.79285 0.80169
825 0.98919 0.76698 0.6717 0.99188 0.99458 0.25548 0.77362 0.70677 0.71858 0.79345 0.80226
826 0.98922 0.76764 0.67257 0.99191 0.9946 0.25661 0.77427 0.70757 0.71935 0.79405 0.80284
827 0.98926 0.7683 0.67343 0.99193 0.99461 0.25774 0.77491 0.70836 0.72012 0.79464 0.80341
828 0.98929 0.76895 0.67429 0.99196 0.99463 0.25887 0.77555 0.70915 0.72088 0.79523 0.80398
829 0.98933 0.76961 0.67515 0.99199 0.99465 0.26 0.77619 0.70994 0.72165 0.79582 0.80454
830 0.98936 0.77026 0.67601 0.99201 0.99467 0.26113 0.77682 0.71073 0.72241 0.79641 0.80511
831 0.9894 0.7709 0.67686 0.99204 0.99469 0.26226 0.77745 0.71151 0.72317 0.79699 0.80567
832 0.98943 0.77155 0.67771 0.99206 0.9947 0.26339 0.77808 0.71229 0.72392 0.79757 0.80623
833 0.98947 0.77219 0.67856 0.99209 0.99472 0.26452 0.77871 0.71307 0.72467 0.79815 0.80679
834 0.9895 0.77284 0.67941 0.99212 0.99474 0.26565 0.77934 0.71384 0.72542 0.79873 0.80735
835 0.98954 0.77347 0.68025 0.99214 0.99475 0.26678 0.77996 0.71461 0.72617 0.79931 0.8079
836 0.98957 0.77411 0.68109 0.99217 0.99477 0.26791 0.78058 0.71538 0.72692 0.79988 0.80845
837 0.9896 0.77475 0.68193 0.99219 0.99479 0.26904 0.7812 0.71615 0.72766 0.80045 0.80901
838 0.98964 0.77538 0.68276 0.99222 0.99481 0.27017 0.78182 0.71692 0.7284 0.80102 0.80955
839 0.98967 0.77601 0.68359 0.99224 0.99482 0.27129 0.78243 0.71768 0.72913 0.80159 0.8101
840 0.9897 0.77663 0.68442 0.99227 0.99484 0.27241 0.78304 0.71843 0.72987 0.80215 0.81064
841 0.98974 0.77725 0.68524 0.99229 0.99486 0.27353 0.78365 0.71919 0.7306 0.80271 0.81118
842 0.98977 0.77788 0.68607 0.99232 0.99487 0.27465 0.78426 0.71994 0.73132 0.80327 0.81172
843 0.9898 0.7785 0.68689 0.99234 0.99489 0.27577 0.78486 0.72069 0.73205 0.80383 0.81226
844 0.98984 0.77911 0.6877 0.99237 0.99491 0.27689 0.78546 0.72144 0.73277 0.80439 0.81279
845 0.98987 0.77973 0.68852 0.99239 0.99492 0.278 0.78606 0.72218 0.73349 0.80494 0.81332
846 0.9899 0.78034 0.68933 0.99242 0.99494 0.27912 0.78666 0.72292 0.73421 0.80549 0.81386
847 0.98993 0.78095 0.69014 0.99244 0.99495 0.28024 0.78726 0.72366 0.73493 0.80604 0.81438
848 0.98997 0.78156 0.69094 0.99246 0.99497 0.28136 0.78785 0.7244 0.73564 0.80659 0.81491
849 0.99 0.78216 0.69175 0.99249 0.99499 0.28247 0.78844 0.72513 0.73635 0.80713 0.81544
850 0.99003 0.78277 0.69255 0.99251 0.995 0.28359 0.78903 0.72587 0.73706 0.80768 0.81596
851 0.99006 0.78337 0.69335 0.99254 0.99502 0.2847 0.78962 0.7266 0.73777 0.80822 0.81648
852 0.99009 0.78397 0.69414 0.99256 0.99503 0.28581 0.7902 0.72732 0.73847 0.80876 0.817
853 0.99012 0.78456 0.69493 0.99258 0.99505 0.28692 0.79078 0.72805 0.73917 0.80929 0.81751
854 0.99016 0.78516 0.69572 0.99261 0.99507 0.28802 0.79136 0.72877 0.73986 0.80983 0.81803
855 0.99019 0.78575 0.69651 0.99263 0.99508 0.28913 0.79194 0.72948 0.74056 0.81036 0.81854
856 0.99022 0.78634 0.69729 0.99265 0.9951 0.29023 0.79251 0.7302 0.74125 0.81089 0.81905
857 0.99025 0.78692 0.69807 0.99268 0.99511 0.29133 0.79309 0.73091 0.74194 0.81142 0.81956
858 0.99028 0.78751 0.69885 0.9927 0.99513 0.29244 0.79366 0.73162 0.74263 0.81194 0.82006
859 0.99031 0.78809 0.69962 0.99272 0.99514 0.29354 0.79423 0.73233 0.74331 0.81247 0.82057
860 0.99034 0.78867 0.7004 0.99275 0.99516 0.29464 0.79479 0.73304 0.744 0.81299 0.82107
861 0.99037 0.78925 0.70117 0.99277 0.99517 0.29574 0.79536 0.73374 0.74468 0.81351 0.82157
862 0.9904 0.78983 0.70194 0.99279 0.99519 0.29684 0.79592 0.73444 0.74536 0.81403 0.82207
863 0.99043 0.7904 0.7027 0.99282 0.9952 0.29794 0.79648 0.73514 0.74603 0.81454 0.82257
864 0.99046 0.79098 0.70347 0.99284 0.99522 0.29904 0.79704 0.73584 0.74671 0.81506 0.82306
865 0.99049 0.79155 0.70423 0.99286 0.99524 0.30014 0.7976 0.73653 0.74738 0.81557 0.82356
866 0.99052 0.79211 0.70499 0.99288 0.99525 0.30123 0.79815 0.73722 0.74805 0.81608 0.82405
867 0.99055 0.79268 0.70574 0.99291 0.99527 0.30232 0.7987 0.73791 0.74871 0.81659 0.82454
868 0.99058 0.79324 0.70649 0.99293 0.99528 0.30341 0.79925 0.7386 0.74938 0.81709 0.82502
869 0.99061 0.7938 0.70724 0.99295 0.99529 0.3045 0.7998 0.73928 0.75004 0.8176 0.82551
870 0.99064 0.79436 0.70799 0.99297 0.99531 0.30558 0.80035 0.73996 0.7507 0.8181 0.82599
871 0.99067 0.79492 0.70873 0.99299 0.99532 0.30667 0.80089 0.74064 0.75135 0.8186 0.82647
872 0.9907 0.79547 0.70948 0.99302 0.99534 0.30776 0.80143 0.74132 0.75201 0.8191 0.82695
873 0.99073 0.79603 0.71022 0.99304 0.99535 0.30884 0.80197 0.74199 0.75266 0.8196 0.82743
874 0.99076 0.79658 0.71096 0.99306 0.99537 0.30992 0.80251 0.74266 0.75331 0.82009 0.82791
875 0.99079 0.79713 0.71169 0.99308 0.99538 0.31101 0.80304 0.74333 0.75396 0.82058 0.82838
876 0.99081 0.79767 0.71242 0.9931 0.9954 0.31209 0.80358 0.744 0.7546 0.82108 0.82886
877 0.99084 0.79822 0.71316 0.99312 0.99541 0.31317 0.80411 0.74467 0.75525 0.82157 0.82933
878 0.99087 0.79876 0.71388 0.99315 0.99543 0.31425 0.80464 0.74533 0.75589 0.82205 0.8298
879 0.9909 0.79931 0.71461 0.99317 0.99544 0.31533 0.80517 0.74599 0.75653 0.82254 0.83027
880 0.99093 0.79985 0.71533 0.99319 0.99545 0.31641 0.8057 0.74665 0.75717 0.82302 0.83073
881 0.99096 0.80038 0.71606 0.99321 0.99547 0.31749 0.80622 0.74731 0.7578 0.82351 0.8312
882 0.99098 0.80092 0.71678 0.99323 0.99548 0.31857 0.80675 0.74796 0.75844 0.82399 0.83166
883 0.99101 0.80145 0.71749 0.99325 0.9955 0.31965 0.80727 0.74862 0.75907 0.82447 0.83212
884 0.99104 0.80199 0.71821 0.99327 0.99551 0.32073 0.80779 0.74927 0.7597 0.82494 0.83258
885 0.99107 0.80252 0.71892 0.99329 0.99552 0.3218 0.8083 0.74992 0.76032 0.82542 0.83304
886 0.99109 0.80305 0.71963 0.99331 0.99554 0.32288 0.80882 0.75056 0.76095 0.8259 0.83349
887 0.99112 0.80357 0.72034 0.99333 0.99555 0.32395 0.80933 0.75121 0.76157 0.82637 0.83395
888 0.99115 0.8041 0.72105 0.99335 0.99556 0.32502 0.80985 0.75185 0.76219 0.82684 0.8344
889 0.99118 0.80462 0.72175 0.99337 0.99558 0.3261 0.81036 0.75249 0.76281 0.82731 0.83485
890 0.9912 0.80514 0.72245 0.9934 0.99559 0.32717 0.81087 0.75313 0.76343 0.82778 0.8353
891 0.99123 0.80566 0.72315 0.99342 0.99561 0.32824 0.81137 0.75376 0.76404 0.82824 0.83575
892 0.99126 0.80618 0.72385 0.99344 0.99562 0.32931 0.81188 0.7544 0.76465 0.82871 0.8362
893 0.99128 0.8067 0.72455 0.99346 0.99563 0.33038 0.81238 0.75503 0.76526 0.82917 0.83664
894 0.99131 0.80721 0.72524 0.99348 0.99565 0.33145 0.81288 0.75566 0.76587 0.82963 0.83709
895 0.99134 0.80772 0.72593 0.9935 0.99566 0.33251 0.81338 0.75629 0.76648 0.83009 0.83753
896 0.99136 0.80824 0.72663 0.99351 0.99567 0.33358 0.81389 0.75692 0.76709 0.83055 0.83798
897 0.99139 0.80876 0.72733 0.99353 0.99569 0.33465 0.8144 0.75756 0.76771 0.83102 0.83843
898 0.99141 0.80928 0.72803 0.99355 0.9957 0.33571 0.81491 0.7582 0.76833 0.83148 0.83888
899 0.99144 0.8098 0.72873 0.99357 0.99571 0.33677 0.81541 0.75883 0.76894 0.83195 0.83932
900 0.99147 0.81031 0.72942 0.99359 0.99572 0.33784 0.81592 0.75946 0.76956 0.83241 0.83977
901 0.99149 0.81083 0.73012 0.99361 0.99574 0.3389 0.81642 0.76009 0.77017 0.83287 0.84021
902 0.99152 0.81134 0.73081 0.99363 0.99575 0.33996 0.81692 0.76072 0.77078 0.83333 0.84066
903 0.99154 0.81185 0.7315 0.99365 0.99576 0.34102 0.81742 0.76135 0.77138 0.83379 0.8411
904 0.99157 0.81236 0.73219 0.99367 0.99578 0.34208 0.81792 0.76197 0.77199 0.83424 0.84154
905 0.99159 0.81287 0.73287 0.99369 0.99579 0.34314 0.81842 0.76259 0.77259 0.8347 0.84198
906 0.99162 0.81337 0.73356 0.99371 0.9958 0.34419 0.81891 0.76321 0.77319 0.83515 0.84241
907 0.99165 0.81387 0.73424 0.99373 0.99581 0.34525 0.8194 0.76383 0.77379 0.8356 0.84285
908 0.99167 0.81438 0.73492 0.99375 0.99583 0.34631 0.81989 0.76445 0.77439 0.83605 0.84328
909 0.9917 0.81488 0.73559 0.99376 0.99584 0.34736 0.82038 0.76506 0.77498 0.83649 0.84371
910 0.99172 0.81537 0.73627 0.99378 0.99585 0.34841 0.82087 0.76567 0.77558 0.83694 0.84414
911 0.99174 0.81588 0.73695 0.9938 0.99586 0.34947 0.82136 0.76629 0.77618 0.83739 0.84458
912 0.99177 0.81638 0.73763 0.99382 0.99588 0.35052 0.82186 0.7669 0.77677 0.83784 0.84501
913 0.99179 0.81688 0.7383 0.99384 0.99589 0.35157 0.82235 0.76752 0.77737 0.83829 0.84544
914 0.99182 0.81737 0.73898 0.99386 0.9959 0.35262 0.82283 0.76813 0.77796 0.83873 0.84588
915 0.99184 0.81787 0.73965 0.99388 0.99591 0.35366 0.82332 0.76874 0.77856 0.83918 0.8463
916 0.99187 0.81837 0.74032 0.99389 0.99593 0.35471 0.8238 0.76935 0.77915 0.83962 0.84673
917 0.99189 0.81886 0.74099 0.99391 0.99594 0.35576 0.82429 0.76995 0.77973 0.84006 0.84716
918 0.99192 0.81935 0.74166 0.99393 0.99595 0.3568 0.82477 0.77056 0.78032 0.8405 0.84758
919 0.99194 0.81984 0.74232 0.99395 0.99596 0.35785 0.82525 0.77116 0.78091 0.84094 0.84801
920 0.99196 0.82032 0.74298 0.99397 0.99597 0.35889 0.82573 0.77176 0.78149 0.84137 0.84843
921 0.99199 0.82081 0.74364 0.99398 0.99599 0.35993 0.8262 0.77236 0.78207 0.84181 0.84885
922 0.99201 0.82129 0.7443 0.994 0.996 0.36097 0.82668 0.77295 0.78265 0.84224 0.84927
923 0.99203 0.82178 0.74496 0.99402 0.99601 0.36202 0.82715 0.77355 0.78322 0.84267 0.84968
924 0.99206 0.82226 0.74562 0.99404 0.99602 0.36309 0.82763 0.77414 0.7838 0.8431 0.8501
925 0.99208 0.82275 0.74627 0.99405 0.99603 0.36415 0.8281 0.77474 0.78438 0.84354 0.85052
926 0.9921 0.82323 0.74693 0.99407 0.99604 0.36522 0.82857 0.77533 0.78495 0.84397 0.85093
927 0.99213 0.82371 0.74758 0.99409 0.99606 0.36628 0.82904 0.77592 0.78553 0.84439 0.85135
928 0.99215 0.82418 0.74823 0.99411 0.99607 0.36734 0.82951 0.77651 0.7861 0.84482 0.85176
929 0.99217 0.82466 0.74888 0.99412 0.99608 0.3684 0.82997 0.7771 0.78667 0.84525 0.85217
930 0.9922 0.82513 0.74952 0.99414 0.99609 0.36946 0.83044 0.77768 0.78723 0.84567 0.85258
931 0.99222 0.82561 0.75017 0.99416 0.9961 0.37052 0.8309 0.77826 0.7878 0.84609 0.85299
932 0.99224 0.82608 0.75081 0.99418 0.99611 0.37158 0.83136 0.77885 0.78836 0.84651 0.85339
933 0.99227 0.82655 0.75145 0.99419 0.99613 0.37263 0.83182 0.77942 0.78892 0.84693 0.8538
934 0.99229 0.82701 0.75209 0.99421 0.99614 0.37369 0.83228 0.78 0.78948 0.84735 0.8542
935 0.99231 0.82748 0.75272 0.99423 0.99615 0.37474 0.83273 0.78058 0.79004 0.84777 0.8546
936 0.99233 0.82794 0.75336 0.99424 0.99616 0.3758 0.83319 0.78115 0.79059 0.84818 0.855
937 0.99236 0.82841 0.75399 0.99426 0.99617 0.37685 0.83364 0.78172 0.79115 0.8486 0.8554
938 0.99238 0.82887 0.75462 0.99428 0.99618 0.3779 0.83409 0.78229 0.7917 0.84901 0.8558
939 0.9924 0.82933 0.75525 0.99429 0.99619 0.37896 0.83454 0.78286 0.79225 0.84942 0.8562
940 0.99242 0.82979 0.75588 0.99431 0.9962 0.38001 0.83499 0.78343 0.7928 0.84983 0.85659
941 0.99244 0.83024 0.7565 0.99433 0.99621 0.38106 0.83544 0.78399 0.79334 0.85024 0.85699
942 0.99247 0.8307 0.75712 0.99434 0.99623 0.38211 0.83589 0.78455 0.79389 0.85064 0.85738
943 0.99249 0.83115 0.75774 0.99436 0.99624 0.38317 0.83633 0.78511 0.79443 0.85105 0.85777
944 0.99251 0.83161 0.75836 0.99438 0.99625 0.38422 0.83677 0.78567 0.79497 0.85145 0.85816
945 0.99253 0.83206 0.75898 0.99439 0.99626 0.38526 0.83721 0.78623 0.79551 0.85186 0.85855
946 0.99255 0.83251 0.7596 0.99441 0.99627 0.38631 0.83765 0.78679 0.79605 0.85226 0.85894
947 0.99257 0.83296 0.76021 0.99443 0.99628 0.38736 0.83809 0.78734 0.79659 0.85266 0.85932
948 0.9926 0.8334 0.76082 0.99444 0.99629 0.3884 0.83853 0.78789 0.79712 0.85306 0.85971
949 0.99262 0.83385 0.76143 0.99446 0.9963 0.38944 0.83896 0.78844 0.79766 0.85345 0.86009
950 0.99264 0.83429 0.76204 0.99447 0.99631 0.39049 0.8394 0.78899 0.79819 0.85385 0.86047
951 0.99266 0.83473 0.76264 0.99449 0.99632 0.39153 0.83983 0.78954 0.79872 0.85424 0.86085
952 0.99268 0.83517 0.76324 0.99451 0.99633 0.39257 0.84026 0.79008 0.79924 0.85464 0.86123
953 0.9927 0.83561 0.76385 0.99452 0.99634 0.39361 0.84069 0.79062 0.79977 0.85503 0.86161
954 0.99272 0.83605 0.76445 0.99454 0.99635 0.39465 0.84112 0.79117 0.80029 0.85542 0.86198
955 0.99274 0.83648 0.76504 0.99455 0.99636 0.39569 0.84154 0.79171 0.80082 0.85581 0.86236
956 0.99276 0.83692 0.76564 0.99457 0.99638 0.39673 0.84197 0.79224 0.80134 0.8562 0.86273
957 0.99278 0.83735 0.76624 0.99458 0.99639 0.39777 0.84239 0.79278 0.80186 0.85658 0.86311
958 0.9928 0.83778 0.76683 0.9946 0.9964 0.39881 0.84282 0.79332 0.80237 0.85697 0.86348
959 0.99283 0.83821 0.76742 0.99461 0.99641 0.39984 0.84324 0.79385 0.80289 0.85735 0.86385
960 0.99285 0.83864 0.76801 0.99463 0.99642 0.40088 0.84366 0.79438 0.8034 0.85773 0.86422
961 0.99287 0.83907 0.7686 0.99464 0.99643 0.40191 0.84407 0.79491 0.80392 0.85811 0.86458
962 0.99289 0.8395 0.76918 0.99466 0.99644 0.40294 0.84449 0.79544 0.80443 0.85849 0.86495
963 0.99291 0.83992 0.76976 0.99468 0.99645 0.40397 0.8449 0.79596 0.80494 0.85887 0.86531
964 0.99293 0.84034 0.77035 0.99469 0.99646 0.405 0.84532 0.79649 0.80544 0.85925 0.86568
965 0.99295 0.84077 0.77093 0.99471 0.99647 0.40603 0.84573 0.79701 0.80595 0.85963 0.86604
966 0.99297 0.84119 0.7715 0.99472 0.99648 0.40706 0.84614 0.79753 0.80645 0.86 0.8664
967 0.99299 0.8416 0.77208 0.99474 0.99649 0.40808 0.84655 0.79805 0.80695 0.86037 0.86676
968 0.99301 0.84202 0.77265 0.99475 0.9965 0.40911 0.84696 0.79857 0.80746 0.86075 0.86712
969 0.99303 0.84244 0.77323 0.99476 0.99651 0.41013 0.84736 0.79909 0.80795 0.86112 0.86748
970 0.99305 0.84285 0.7738 0.99478 0.99652 0.41115 0.84777 0.7996 0.80845 0.86149 0.86783
971 0.99307 0.84327 0.77437 0.99479 0.99653 0.41217 0.84817 0.80011 0.80895 0.86185 0.86819
972 0.99308 0.84368 0.77493 0.99481 0.99654 0.41319 0.84858 0.80062 0.80944 0.86222 0.86854
973 0.9931 0.84409 0.7755 0.99482 0.99655 0.41421 0.84898 0.80113 0.80993 0.86259 0.86889
974 0.99312 0.8445 0.77606 0.99484 0.99656 0.41522 0.84938 0.80164 0.81042 0.86295 0.86924
975 0.99314 0.8449 0.77662 0.99485 0.99657 0.41624 0.84977 0.80215 0.81091 0.86331 0.86959
976 0.99316 0.84531 0.77718 0.99487 0.99658 0.41725 0.85017 0.80265 0.8114 0.86368 0.86994
977 0.99318 0.84571 0.77774 0.99488 0.99658 0.41826 0.85057 0.80315 0.81189 0.86404 0.87029
978 0.9932 0.84612 0.7783 0.9949 0.99659 0.41927 0.85096 0.80365 0.81237 0.8644 0.87064
979 0.99322 0.84652 0.77885 0.99491 0.9966 0.42028 0.85135 0.80415 0.81285 0.86475 0.87098
980 0.99324 0.84692 0.77941 0.99492 0.99661 0.42129 0.85174 0.80465 0.81334 0.86511 0.87132
981 0.99326 0.84732 0.77996 0.99494 0.99662 0.4223 0.85213 0.80515 0.81382 0.86547 0.87167
982 0.99328 0.84772 0.78051 0.99495 0.99663 0.4233 0.85252 0.80564 0.81429 0.86582 0.87201
983 0.99329 0.84811 0.78105 0.99497 0.99664 0.42431 0.85291 0.80613 0.81477 0.86617 0.87235
984 0.99331 0.84851 0.7816 0.99498 0.99665 0.42531 0.8533 0.80663 0.81524 0.86653 0.87269
985 0.99333 0.8489 0.78214 0.99499 0.99666 0.42631 0.85368 0.80712 0.81572 0.86688 0.87302
986 0.99335 0.84929 0.78269 0.99501 0.99667 0.42731 0.85407 0.8076 0.81619 0.86723 0.87336
987 0.99337 0.84969 0.78323 0.99502 0.99668 0.4283 0.85445 0.80809 0.81666 0.86757 0.8737
988 0.99339 0.85008 0.78377 0.99504 0.99669 0.4293 0.85483 0.80858 0.81713 0.86792 0.87403
989 0.99341 0.85046 0.7843 0.99505 0.9967 0.43029 0.85521 0.80906 0.8176 0.86827 0.87436
990 0.99342 0.85085 0.78484 0.99506 0.99671 0.43129 0.85559 0.80954 0.81806 0.86861 0.8747
991 0.99344 0.85124 0.78537 0.99508 0.99672 0.43228 0.85596 0.81002 0.81853 0.86896 0.87503
992 0.99346 0.85162 0.78591 0.99509 0.99672 0.43327 0.85634 0.8105 0.81899 0.8693 0.87536
993 0.99348 0.85201 0.78644 0.9951 0.99673 0.43426 0.85671 0.81098 0.81945 0.86964 0.87569
994 0.9935 0.85239 0.78697 0.99512 0.99674 0.43524 0.85709 0.81145 0.81991 0.86998 0.87601
995 0.99351 0.85277 0.78749 0.99513 0.99675 0.43623 0.85746 0.81193 0.82037 0.87032 0.87634
996 0.99353 0.85315 0.78802 0.99514 0.99676 0.43721 0.85783 0.8124 0.82082 0.87066 0.87666
997 0.99355 0.85353 0.78854 0.99516 0.99677 0.4382 0.8582 0.81287 0.82128 0.87099 0.87699
998 0.99357 0.8539 0.78907 0.99517 0.99678 0.43918 0.85857 0.81334 0.82173 0.87133 0.87731
999 0.99358 0.85428 0.78959 0.99518 0.99679 0.44016 0.85893 0.81381 0.82219 0.87166 0.87763
1000 0.9936 0.85465 0.79011 0.9952 0.9968 0.44113 0.8593 0.81428 0.82264 0.872 0.87795
1001 0.99362 0.85503 0.79062 0.99521 0.9968 0.44211 0.85966 0.81474 0.82309 0.87233 0.87827
1002 0.99364 0.8554 0.79114 0.99522 0.99681 0.44308 0.86003 0.81521 0.82353 0.87266 0.87859
1003 0.99365 0.85577 0.79165 0.99524 0.99682 0.44406 0.86039 0.81567 0.82398 0.87299 0.87891
1004 0.99367 0.85614 0.79217 0.99525 0.99683 0.44503 0.86075 0.81613 0.82442 0.87332 0.87923
1005 0.99369 0.85651 0.79268 0.99526 0.99684 0.446 0.86111 0.81659 0.82487 0.87365 0.87954
1006 0.9937 0.85687 0.79319 0.99527 0.99685 0.44697 0.86147 0.81705 0.82531 0.87397 0.87986
1007 0.99372 0.85724 0.7937 0.99529 0.99686 0.44794 0.86183 0.8175 0.82575 0.8743 0.88017
1008 0.99374 0.85761 0.7942 0.9953 0.99686 0.4489 0.86218 0.81796 0.82619 0.87462 0.88048
1009 0.99376 0.85797 0.79471 0.99531 0.99687 0.44987 0.86254 0.81841 0.82663 0.87495 0.88079
1010 0.99377 0.85833 0.79521 0.99533 0.99688 0.45083 0.86289 0.81886 0.82707 0.87527 0.8811
1011 0.99379 0.85869 0.79571 0.99534 0.99689 0.45179 0.86324 0.81931 0.8275 0.87559 0.88141
1012 0.99381 0.85905 0.79621 0.99535 0.9969 0.45275 0.86359 0.81976 0.82793 0.87591 0.88172
1013 0.99382 0.85941 0.79671 0.99536 0.99691 0.45371 0.86395 0.82021 0.82837 0.87623 0.88203
1014 0.99384 0.85977 0.79721 0.99538 0.99691 0.45466 0.86429 0.82066 0.8288 0.87655 0.88233
1015 0.99386 0.86012 0.7977 0.99539 0.99692 0.45562 0.86464 0.8211 0.82923 0.87686 0.88264
1016 0.99387 0.86048 0.7982 0.9954 0.99693 0.45657 0.86499 0.82155 0.82965 0.87718 0.88294
1017 0.99389 0.86083 0.79869 0.99541 0.99694 0.45752 0.86533 0.82199 0.83008 0.87749 0.88324
1018 0.9939 0.86118 0.79918 0.99542 0.99695 0.45846 0.86568 0.82242 0.8305 0.8778 0.88354
1019 0.99392 0.86153 0.79967 0.99544 0.99696 0.45941 0.86602 0.82286 0.83093 0.87812 0.88384
1020 0.99394 0.86188 0.80015 0.99545 0.99696 0.46035 0.86636 0.8233 0.83135 0.87843 0.88414
1021 0.99395 0.86223 0.80064 0.99546 0.99697 0.46129 0.8667 0.82373 0.83177 0.87874 0.88444
1022 0.99397 0.86258 0.80112 0.99547 0.99698 0.46223 0.86704 0.82417 0.83219 0.87904 0.88474
1023 0.99398 0.86292 0.8016 0.99548 0.99699 0.46316 0.86738 0.8246 0.8326 0.87935 0.88503
1024 0.994 0.86327 0.80208 0.99549 0.99699 0.4641 0.86771 0.82503 0.83302 0.87966 0.88533
1025 0.99401 0.86361 0.80256 0.99551 0.997 0.46503 0.86805 0.82546 0.83344 0.87996 0.88562
1026 0.99403 0.86395 0.80304 0.99552 0.99701 0.46596 0.86838 0.82589 0.83385 0.88027 0.88591
1027 0.99404 0.8643 0.80351 0.99553 0.99702 0.4669 0.86872 0.82632 0.83426 0.88057 0.88621
1028 0.99406 0.86464 0.80399 0.99554 0.99703 0.46782 0.86905 0.82674 0.83467 0.88087 0.8865
1029 0.99407 0.86498 0.80446 0.99555 0.99703 0.46875 0.86938 0.82717 0.83508 0.88117 0.88679
1030 0.99409 0.86531 0.80493 0.99556 0.99704 0.46968 0.86971 0.82759 0.83549 0.88147 0.88708
1031 0.9941 0.86565 0.8054 0.99558 0.99705 0.4706 0.87004 0.82801 0.8359 0.88177 0.88736
1032 0.99412 0.86599 0.80587 0.99559 0.99706 0.47153 0.87037 0.82843 0.8363 0.88207 0.88765
1033 0.99414 0.86632 0.80634 0.9956 0.99706 0.47246 0.87069 0.82885 0.83671 0.88237 0.88794
1034 0.99415 0.86666 0.80681 0.99561 0.99707 0.47338 0.87102 0.82927 0.83711 0.88267 0.88822
1035 0.99417 0.86699 0.80728 0.99562 0.99708 0.47431 0.87135 0.82969 0.83752 0.88296 0.88851
1036 0.99418 0.86733 0.80774 0.99563 0.99709 0.47524 0.87167 0.83011 0.83792 0.88326 0.88879
1037 0.9942 0.86766 0.80821 0.99564 0.99709 0.47616 0.872 0.83052 0.83832 0.88356 0.88908
1038 0.99421 0.86799 0.80867 0.99566 0.9971 0.47709 0.87232 0.83094 0.83872 0.88385 0.88936
1039 0.99423 0.86832 0.80913 0.99567 0.99711 0.47801 0.87264 0.83135 0.83912 0.88414 0.88964
1040 0.99424 0.86865 0.80959 0.99568 0.99712 0.47893 0.87296 0.83176 0.83952 0.88444 0.88992
1041 0.99426 0.86898 0.81005 0.99569 0.99712 0.47984 0.87328 0.83217 0.83991 0.88473 0.8902
1042 0.99427 0.8693 0.81051 0.9957 0.99713 0.48076 0.8736 0.83258 0.84031 0.88502 0.89048
1043 0.99429 0.86963 0.81096 0.99571 0.99714 0.48168 0.87392 0.83299 0.8407 0.88531 0.89076
1044 0.9943 0.86995 0.81142 0.99572 0.99715 0.48259 0.87423 0.8334 0.84109 0.88559 0.89104
1045 0.99431 0.87028 0.81187 0.99573 0.99715 0.4835 0.87455 0.8338 0.84148 0.88588 0.89131
1046 0.99433 0.8706 0.81232 0.99574 0.99716 0.48441 0.87487 0.83421 0.84187 0.88617 0.89159
1047 0.99434 0.87092 0.81277 0.99576 0.99717 0.48532 0.87518 0.83461 0.84226 0.88645 0.89186
1048 0.99436 0.87124 0.81322 0.99577 0.99718 0.48623 0.87549 0.83501 0.84265 0.88674 0.89214
1049 0.99437 0.87156 0.81367 0.99578 0.99718 0.48714 0.8758 0.83541 0.84303 0.88702 0.89241
1050 0.99439 0.87188 0.81411 0.99579 0.99719 0.48805 0.87611 0.83581 0.84342 0.88731 0.89268
1051 0.9944 0.8722 0.81456 0.9958 0.9972 0.48896 0.87643 0.83621 0.84381 0.88759 0.89295
1052 0.99442 0.87252 0.81501 0.99581 0.9972 0.48987 0.87674 0.83661 0.84419 0.88787 0.89322
1053 0.99443 0.87284 0.81545 0.99582 0.99721 0.49078 0.87705 0.83701 0.84457 0.88815 0.89349
1054 0.99445 0.87315 0.8159 0.99583 0.99722 0.49169 0.87735 0.83741 0.84496 0.88843 0.89376
1055 0.99446 0.87347 0.81634 0.99584 0.99723 0.4926 0.87766 0.8378 0.84534 0.88871 0.89403
1056 0.99448 0.87378 0.81678 0.99585 0.99723 0.4935 0.87797 0.8382 0.84572 0.88899 0.8943
1057 0.99449 0.8741 0.81722 0.99586 0.99724 0.4944 0.87827 0.83859 0.8461 0.88927 0.89457
1058 0.9945 0.87441 0.81766 0.99588 0.99725 0.4953 0.87858 0.83898 0.84647 0.88955 0.89483
1059 0.99452 0.87472 0.81809 0.99589 0.99726 0.4962 0.87888 0.83937 0.84685 0.88982 0.8951
1060 0.99453 0.87503 0.81853 0.9959 0.99726 0.4971 0.87918 0.83976 0.84722 0.8901 0.89536
1061 0.99455 0.87534 0.81896 0.99591 0.99727 0.498 0.87948 0.84015 0.8476 0.89037 0.89563
1062 0.99456 0.87565 0.81939 0.99592 0.99728 0.49889 0.87978 0.84054 0.84797 0.89065 0.89589
1063 0.99457 0.87595 0.81983 0.99593 0.99728 0.49979 0.88008 0.84093 0.84834 0.89092 0.89615
1064 0.99459 0.87626 0.82026 0.99594 0.99729 0.50068 0.88038 0.84131 0.84871 0.89119 0.89641
1065 0.9946 0.87657 0.82068 0.99595 0.9973 0.50157 0.88068 0.84169 0.84908 0.89146 0.89667
1066 0.99462 0.87687 0.82111 0.99596 0.9973 0.50246 0.88097 0.84208 0.84945 0.89173 0.89693
1067 0.99463 0.87717 0.82154 0.99597 0.99731 0.50335 0.88127 0.84246 0.84982 0.892 0.89719
1068 0.99464 0.87748 0.82196 0.99598 0.99732 0.50423 0.88156 0.84284 0.85018 0.89227 0.89744
1069 0.99466 0.87778 0.82239 0.99599 0.99733 0.50512 0.88186 0.84321 0.85055 0.89254 0.8977
1070 0.99467 0.87808 0.82281 0.996 0.99733 0.506 0.88215 0.84359 0.85091 0.8928 0.89796
1071 0.99469 0.87838 0.82323 0.99601 0.99734 0.50688 0.88244 0.84397 0.85127 0.89307 0.89821
1072 0.9947 0.87867 0.82365 0.99602 0.99735 0.50776 0.88273 0.84434 0.85163 0.89333 0.89846
1073 0.99471 0.87897 0.82407 0.99603 0.99735 0.50864 0.88302 0.84472 0.85199 0.8936 0.89872
1074 0.99473 0.87927 0.82448 0.99604 0.99736 0.50951 0.88331 0.84509 0.85235 0.89386 0.89897
1075 0.99474 0.87956 0.8249 0.99605 0.99737 0.51039 0.8836 0.84546 0.85271 0.89412 0.89922
1076 0.99475 0.87986 0.82531 0.99606 0.99737 0.51126 0.88388 0.84583 0.85306 0.89438 0.89947
1077 0.99477 0.88015 0.82573 0.99607 0.99738 0.51213 0.88417 0.8462 0.85342 0.89464 0.89972
1078 0.99478 0.88044 0.82614 0.99608 0.99739 0.513 0.88446 0.84657 0.85377 0.8949 0.89997
1079 0.99479 0.88074 0.82655 0.99609 0.99739 0.51387 0.88474 0.84694 0.85413 0.89516 0.90022
1080 0.99481 0.88103 0.82696 0.9961 0.9974 0.51474 0.88502 0.8473 0.85448 0.89542 0.90047
1081 0.99482 0.88132 0.82737 0.99611 0.99741 0.51561 0.88531 0.84767 0.85483 0.89567 0.90071
1082 0.99483 0.88161 0.82777 0.99612 0.99741 0.51647 0.88559 0.84803 0.85518 0.89593 0.90096
1083 0.99485 0.88189 0.82818 0.99613 0.99742 0.51733 0.88587 0.84839 0.85553 0.89619 0.9012
1084 0.99486 0.88218 0.82859 0.99614 0.99743 0.51819 0.88615 0.84876 0.85588 0.89644 0.90145
1085 0.99487 0.88247 0.82899 0.99615 0.99743 0.51905 0.88642 0.84912 0.85622 0.89669 0.90169
1086 0.99489 0.88275 0.82939 0.99616 0.99744 0.51991 0.8867 0.84947 0.85656 0.89694 0.90193
1087 0.9949 0.88303 0.82978 0.99617 0.99745 0.52077 0.88697 0.84982 0.8569 0.89719 0.90217
1088 0.99491 0.88331 0.83017 0.99618 0.99745 0.52162 0.88724 0.85017 0.85723 0.89744 0.9024
1089 0.99492 0.88358 0.83056 0.99619 0.99746 0.52248 0.8875 0.85052 0.85756 0.89768 0.90263
1090 0.99494 0.88386 0.83095 0.9962 0.99747 0.52333 0.88777 0.85086 0.8579 0.89792 0.90287
1091 0.99495 0.88413 0.83133 0.99621 0.99747 0.52418 0.88804 0.85121 0.85823 0.89817 0.9031
1092 0.99496 0.8844 0.83172 0.99622 0.99748 0.52503 0.8883 0.85155 0.85856 0.89841 0.90333
1093 0.99498 0.88468 0.8321 0.99623 0.99748 0.52588 0.88857 0.8519 0.85889 0.89865 0.90356
1094 0.99499 0.88495 0.83248 0.99624 0.99749 0.52672 0.88883 0.85224 0.85921 0.89889 0.90379
1095 0.995 0.88522 0.83287 0.99625 0.9975 0.52757 0.88909 0.85258 0.85954 0.89913 0.90402
1096 0.99501 0.88549 0.83325 0.99626 0.9975 0.52841 0.88935 0.85292 0.85987 0.89937 0.90425
1097 0.99503 0.88576 0.83363 0.99627 0.99751 0.52925 0.88961 0.85326 0.86019 0.89961 0.90447
1098 0.99504 0.88603 0.83401 0.99628 0.99752 0.53009 0.88987 0.8536 0.86051 0.89985 0.9047
1099 0.99505 0.88629 0.83438 0.99629 0.99752 0.53093 0.89013 0.85393 0.86084 0.90008 0.90493
1100 0.99506 0.88656 0.83476 0.99629 0.99753 0.53176 0.89039 0.85427 0.86116 0.90032 0.90515
1101 0.99507 0.88683 0.83514 0.9963 0.99753 0.5326 0.89065 0.8546 0.86148 0.90055 0.90538
1102 0.99509 0.88709 0.83551 0.99631 0.99754 0.53343 0.89091 0.85494 0.8618 0.90079 0.9056
1103 0.9951 0.88735 0.83588 0.99632 0.99755 0.53427 0.89116 0.85527 0.86212 0.90102 0.90583
1104 0.99511 0.88761 0.83625 0.99633 0.99755 0.5351 0.89141 0.8556 0.86243 0.90125 0.90604
1105 0.99512 0.88787 0.83661 0.99634 0.99756 0.53593 0.89166 0.85592 0.86274 0.90148 0.90626
1106 0.99514 0.88813 0.83698 0.99635 0.99757 0.53676 0.89191 0.85625 0.86305 0.90171 0.90648
1107 0.99515 0.88839 0.83734 0.99636 0.99757 0.53758 0.89216 0.85657 0.86336 0.90194 0.90669
1108 0.99516 0.88864 0.8377 0.99637 0.99758 0.53841 0.89241 0.85689 0.86367 0.90216 0.90691
1109 0.99517 0.8889 0.83806 0.99638 0.99758 0.53923 0.89265 0.85721 0.86397 0.90239 0.90712
1110 0.99518 0.88915 0.83842 0.99639 0.99759 0.54005 0.8929 0.85754 0.86428 0.90261 0.90734
1111 0.9952 0.8894 0.83878 0.99639 0.9976 0.54087 0.89314 0.85785 0.86458 0.90284 0.90755
1112 0.99521 0.88966 0.83914 0.9964 0.9976 0.54169 0.89339 0.85817 0.86489 0.90306 0.90776
1113 0.99522 0.88991 0.83949 0.99641 0.99761 0.54251 0.89363 0.85849 0.86519 0.90328 0.90798
1114 0.99523 0.89016 0.83985 0.99642 0.99761 0.54332 0.89387 0.85881 0.86549 0.9035 0.90819
1115 0.99524 0.89041 0.8402 0.99643 0.99762 0.54414 0.89411 0.85912 0.86579 0.90373 0.9084
1116 0.99526 0.89066 0.84055 0.99644 0.99762 0.54495 0.89435 0.85944 0.86609 0.90395 0.90861
1117 0.99527 0.89091 0.84091 0.99645 0.99763 0.54576 0.89459 0.85975 0.86639 0.90417 0.90882
1118 0.99528 0.89115 0.84126 0.99646 0.99764 0.54657 0.89483 0.86006 0.86669 0.90439 0.90903
1119 0.99529 0.8914 0.84161 0.99647 0.99764 0.54738 0.89507 0.86038 0.86699 0.90461 0.90924
1120 0.9953 0.89165 0.84196 0.99647 0.99765 0.54819 0.89531 0.86069 0.86729 0.90482 0.90944
1121 0.99531 0.89189 0.8423 0.99648 0.99765 0.54899 0.89555 0.861 0.86758 0.90504 0.90965
1122 0.99532 0.89214 0.84265 0.99649 0.99766 0.54979 0.89578 0.86131 0.86788 0.90526 0.90986
1123 0.99534 0.89238 0.843 0.9965 0.99767 0.5506 0.89602 0.86162 0.86817 0.90547 0.91006
1124 0.99535 0.89263 0.84334 0.99651 0.99767 0.5514 0.89626 0.86192 0.86847 0.90569 0.91027
1125 0.99536 0.89287 0.84369 0.99652 0.99768 0.5522 0.89649 0.86223 0.86876 0.9059 0.91047
1126 0.99537 0.89311 0.84403 0.99653 0.99768 0.55299 0.89672 0.86254 0.86905 0.90612 0.91068
1127 0.99538 0.89335 0.84437 0.99653 0.99769 0.55379 0.89696 0.86284 0.86934 0.90633 0.91088
1128 0.99539 0.89359 0.84471 0.99654 0.99769 0.55458 0.89719 0.86314 0.86963 0.90654 0.91108
1129 0.9954 0.89383 0.84505 0.99655 0.9977 0.55537 0.89742 0.86345 0.86992 0.90676 0.91128
1130 0.99542 0.89407 0.84539 0.99656 0.99771 0.55617 0.89765 0.86375 0.87021 0.90697 0.91148
1131 0.99543 0.89431 0.84573 0.99657 0.99771 0.55696 0.89788 0.86405 0.8705 0.90718 0.91169
1132 0.99544 0.89455 0.84607 0.99658 0.99772 0.55774 0.89811 0.86435 0.87078 0.90739 0.91189
1133 0.99545 0.89478 0.8464 0.99658 0.99772 0.55853 0.89834 0.86465 0.87107 0.9076 0.91209
1134 0.99546 0.89502 0.84674 0.99659 0.99773 0.55932 0.89857 0.86495 0.87136 0.90781 0.91228
1135 0.99547 0.89526 0.84707 0.9966 0.99773 0.5601 0.8988 0.86525 0.87164 0.90802 0.91248
1136 0.99548 0.89549 0.84741 0.99661 0.99774 0.56088 0.89902 0.86555 0.87192 0.90822 0.91268
1137 0.99549 0.89573 0.84774 0.99662 0.99774 0.56166 0.89925 0.86584 0.87221 0.90843 0.91288
1138 0.9955 0.89596 0.84807 0.99663 0.99775 0.56244 0.89948 0.86614 0.87249 0.90864 0.91307
1139 0.99551 0.89619 0.8484 0.99663 0.99775 0.56322 0.8997 0.86643 0.87277 0.90884 0.91327
1140 0.99553 0.89642 0.84873 0.99664 0.99776 0.564 0.89993 0.86672 0.87305 0.90905 0.91347
1141 0.99554 0.89666 0.84906 0.99665 0.99777 0.56477 0.90015 0.86702 0.87333 0.90925 0.91366
1142 0.99555 0.89689 0.84939 0.99666 0.99777 0.56554 0.90037 0.86731 0.87361 0.90946 0.91385
1143 0.99556 0.89712 0.84971 0.99667 0.99778 0.56632 0.90059 0.8676 0.87388 0.90966 0.91405
1144 0.99557 0.89735 0.85004 0.99667 0.99778 0.56709 0.90082 0.86789 0.87416 0.90986 0.91424
1145 0.99558 0.89757 0.85037 0.99668 0.99779 0.56785 0.90104 0.86818 0.87444 0.91007 0.91443
1146 0.99559 0.8978 0.85069 0.99669 0.99779 0.56862 0.90126 0.86847 0.87471 0.91027 0.91463
1147 0.9956 0.89803 0.85101 0.9967 0.9978 0.56939 0.90148 0.86876 0.87499 0.91047 0.91482
1148 0.99561 0.89826 0.85133 0.99671 0.9978 0.57015 0.9017 0.86904 0.87526 0.91067 0.91501
1149 0.99562 0.89848 0.85166 0.99671 0.99781 0.57091 0.90191 0.86933 0.87553 0.91087 0.9152
1150 0.99563 0.89871 0.85198 0.99672 0.99781 0.57168 0.90213 0.86961 0.8758 0.91107 0.91539
1151 0.99564 0.89893 0.8523 0.99673 0.99782 0.57244 0.90235 0.8699 0.87608 0.91127 0.91558
1152 0.99565 0.89916 0.85261 0.99674 0.99782 0.5732 0.90256 0.87018 0.87635 0.91146 0.91576
1153 0.99566 0.89938 0.85293 0.99675 0.99783 0.57395 0.90278 0.87046 0.87662 0.91166 0.91595
1154 0.99567 0.8996 0.85325 0.99675 0.99783 0.57471 0.903 0.87075 0.87689 0.91186 0.91614
1155 0.99568 0.89982 0.85356 0.99676 0.99784 0.57546 0.90321 0.87103 0.87715 0.91206 0.91633
1156 0.99569 0.90005 0.85388 0.99677 0.99784 0.57622 0.90342 0.87131 0.87742 0.91225 0.91651
1157 0.9957 0.90027 0.85419 0.99678 0.99785 0.57697 0.90364 0.87159 0.87769 0.91245 0.9167
1158 0.99571 0.90049 0.85451 0.99678 0.99785 0.57772 0.90385 0.87187 0.87795 0.91264 0.91688
1159 0.99572 0.90071 0.85482 0.99679 0.99786 0.57847 0.90406 0.87214 0.87822 0.91283 0.91707
1160 0.99573 0.90092 0.85513 0.9968 0.99787 0.57921 0.90427 0.87242 0.87848 0.91303 0.91725
1161 0.99574 0.90114 0.85544 0.99681 0.99787 0.57996 0.90448 0.8727 0.87875 0.91322 0.91744
1162 0.99575 0.90136 0.85575 0.99681 0.99788 0.5807 0.90469 0.87297 0.87901 0.91341 0.91762
1163 0.99576 0.90158 0.85606 0.99682 0.99788 0.58145 0.9049 0.87325 0.87927 0.9136 0.9178
1164 0.99577 0.90179 0.85637 0.99683 0.99789 0.58219 0.90511 0.87352 0.87953 0.91379 0.91798
1165 0.99578 0.90201 0.85667 0.99684 0.99789 0.58293 0.90532 0.87379 0.87979 0.91399 0.91816
1166 0.99579 0.90222 0.85698 0.99684 0.9979 0.58367 0.90553 0.87407 0.88005 0.91418 0.91834
1167 0.9958 0.90244 0.85729 0.99685 0.9979 0.5844 0.90573 0.87434 0.88031 0.91436 0.91852
1168 0.99581 0.90265 0.85759 0.99686 0.99791 0.58514 0.90594 0.87461 0.88057 0.91455 0.9187
1169 0.99582 0.90286 0.85789 0.99687 0.99791 0.58587 0.90615 0.87488 0.88083 0.91474 0.91888
1170 0.99583 0.90308 0.8582 0.99687 0.99792 0.58661 0.90635 0.87515 0.88108 0.91493 0.91906
1171 0.99584 0.90329 0.8585 0.99688 0.99792 0.58734 0.90656 0.87542 0.88134 0.91512 0.91924
1172 0.99585 0.9035 0.8588 0.99689 0.99792 0.58807 0.90676 0.87568 0.88159 0.9153 0.91942
1173 0.99586 0.90371 0.8591 0.9969 0.99793 0.5888 0.90696 0.87595 0.88185 0.91549 0.91959
1174 0.99587 0.90392 0.8594 0.9969 0.99793 0.58952 0.90717 0.87622 0.8821 0.91567 0.91977
1175 0.99588 0.90413 0.8597 0.99691 0.99794 0.59025 0.90737 0.87648 0.88236 0.91586 0.91995
1176 0.99589 0.90434 0.85999 0.99692 0.99794 0.59097 0.90757 0.87675 0.88261 0.91604 0.92012
1177 0.9959 0.90455 0.86029 0.99693 0.99795 0.5917 0.90777 0.87701 0.88286 0.91623 0.9203
1178 0.99591 0.90475 0.86059 0.99693 0.99795 0.59242 0.90797 0.87727 0.88311 0.91641 0.92047
1179 0.99592 0.90496 0.86088 0.99694 0.99796 0.59314 0.90817 0.87754 0.88336 0.91659 0.92065
1180 0.99593 0.90517 0.86118 0.99695 0.99796 0.59386 0.90837 0.8778 0.88361 0.91678 0.92082
1181 0.99594 0.90537 0.86147 0.99695 0.99797 0.59457 0.90857 0.87806 0.88386 0.91696 0.92099
1182 0.99595 0.90558 0.86176 0.99696 0.99797 0.59529 0.90877 0.87832 0.88411 0.91714 0.92116
1183 0.99596 0.90578 0.86206 0.99697 0.99798 0.596 0.90897 0.87858 0.88436 0.91732 0.92134
1184 0.99597 0.90599 0.86235 0.99698 0.99798 0.59672 0.90916 0.87884 0.8846 0.9175 0.92151
1185 0.99598 0.90619 0.86264 0.99698 0.99799 0.59743 0.90936 0.8791 0.88485 0.91768 0.92168
1186 0.99599 0.90639 0.86293 0.99699 0.99799 0.59814 0.90955 0.87935 0.88509 0.91786 0.92185
1187 0.996 0.90659 0.86322 0.997 0.998 0.59885 0.90975 0.87961 0.88534 0.91804 0.92202
1188 0.99601 0.9068 0.8635 0.997 0.998 0.59955 0.90994 0.87987 0.88558 0.91821 0.92219
1189 0.99602 0.907 0.86379 0.99701 0.99801 0.60026 0.91014 0.88012 0.88583 0.91839 0.92236
1190 0.99602 0.9072 0.86408 0.99702 0.99801 0.60097 0.91033 0.88038 0.88607 0.91857 0.92253
1191 0.99603 0.9074 0.86436 0.99702 0.99801 0.60167 0.91053 0.88063 0.88631 0.91875 0.92269
1192 0.99604 0.9076 0.86465 0.99703 0.99802 0.60237 0.91072 0.88088 0.88655 0.91892 0.92286
1193 0.99605 0.9078 0.86493 0.99704 0.99802 0.60307 0.91091 0.88113 0.88679 0.9191 0.92303
1194 0.99606 0.90799 0.86521 0.99704 0.99803 0.60377 0.9111 0.88139 0.88703 0.91927 0.92319
1195 0.99607 0.90819 0.8655 0.99705 0.99803 0.60447 0.91129 0.88164 0.88727 0.91945 0.92336
1196 0.99608 0.90839 0.86578 0.99706 0.99804 0.60516 0.91148 0.88189 0.88751 0.91962 0.92353
1197 0.99609 0.90858 0.86606 0.99706 0.99804 0.60586 0.91167 0.88214 0.88775 0.91979 0.92369
1198 0.9961 0.90878 0.86634 0.99707 0.99805 0.60655 0.91186 0.88239 0.88799 0.91997 0.92386
1199 0.99611 0.90898 0.86662 0.99708 0.99805 0.60724 0.91205 0.88263 0.88822 0.92014 0.92402
1200 0.99612 0.90917 0.8669 0.99708 0.99806 0.60794 0.91224 0.88288 0.88846 0.92031 0.92418
1201 0.99612 0.90937 0.86718 0.99709 0.99806 0.60863 0.91243 0.88313 0.8887 0.92048 0.92435
1202 0.99613 0.90956 0.86745 0.9971 0.99806 0.60931 0.91261 0.88337 0.88893 0.92065 0.92451
1203 0.99614 0.90975 0.86773 0.9971 0.99807 0.61 0.9128 0.88362 0.88916 0.92083 0.92467
1204 0.99615 0.90995 0.86801 0.99711 0.99807 0.61069 0.91299 0.88387 0.8894 0.921 0.92483
1205 0.99616 0.91014 0.86828 0.99712 0.99808 0.61137 0.91317 0.88411 0.88963 0.92116 0.925
1206 0.99617 0.91033 0.86856 0.99712 0.99808 0.61205 0.91336 0.88435 0.88986 0.92133 0.92516
1207 0.99618 0.91052 0.86883 0.99713 0.99809 0.61273 0.91354 0.8846 0.89009 0.9215 0.92532
1208 0.99619 0.91071 0.8691 0.99714 0.99809 0.61341 0.91373 0.88484 0.89032 0.92167 0.92548
1209 0.99619 0.9109 0.86937 0.99714 0.9981 0.61409 0.91391 0.88508 0.89056 0.92184 0.92564
1210 0.9962 0.91109 0.86964 0.99715 0.9981 0.61477 0.91409 0.88532 0.89078 0.92201 0.9258
1211 0.99621 0.91128 0.86991 0.99716 0.9981 0.61545 0.91428 0.88556 0.89101 0.92217 0.92595
1212 0.99622 0.91147 0.87018 0.99716 0.99811 0.61612 0.91446 0.8858 0.89124 0.92234 0.92611
1213 0.99623 0.91165 0.87045 0.99717 0.99811 0.61679 0.91464 0.88604 0.89147 0.9225 0.92627
1214 0.99624 0.91184 0.87072 0.99718 0.99812 0.61747 0.91482 0.88628 0.8917 0.92267 0.92643
1215 0.99625 0.91203 0.87099 0.99718 0.99812 0.61814 0.915 0.88651 0.89192 0.92283 0.92658
1216 0.99625 0.91222 0.87126 0.99719 0.99813 0.61881 0.91518 0.88675 0.89215 0.923 0.92674
1217 0.99626 0.9124 0.87152 0.9972 0.99813 0.61947 0.91536 0.88699 0.89237 0.92316 0.9269
1218 0.99627 0.91259 0.87179 0.9972 0.99813 0.62014 0.91554 0.88722 0.8926 0.92333 0.92705
1219 0.99628 0.91277 0.87205 0.99721 0.99814 0.62081 0.91572 0.88746 0.89282 0.92349 0.92721
1220 0.99629 0.91296 0.87232 0.99721 0.99814 0.62147 0.91589 0.88769 0.89305 0.92365 0.92736
1221 0.9963 0.91314 0.87258 0.99722 0.99815 0.62213 0.91607 0.88793 0.89327 0.92381 0.92752
1222 0.9963 0.91332 0.87284 0.99723 0.99815 0.62279 0.91625 0.88816 0.89349 0.92398 0.92767
1223 0.99631 0.9135 0.8731 0.99723 0.99815 0.62345 0.91643 0.88839 0.89371 0.92414 0.92782
1224 0.99632 0.91369 0.87337 0.99724 0.99816 0.62411 0.9166 0.88862 0.89393 0.9243 0.92798
1225 0.99633 0.91387 0.87363 0.99725 0.99816 0.62477 0.91678 0.88885 0.89415 0.92446 0.92813
1226 0.99634 0.91405 0.87389 0.99725 0.99817 0.62543 0.91695 0.88908 0.89437 0.92462 0.92828
1227 0.99635 0.91423 0.87414 0.99726 0.99817 0.62608 0.91713 0.88931 0.89459 0.92478 0.92843
1228 0.99635 0.91441 0.8744 0.99726 0.99818 0.62673 0.9173 0.88954 0.89481 0.92494 0.92858
1229 0.99636 0.91459 0.87466 0.99727 0.99818 0.62739 0.91747 0.88977 0.89503 0.92509 0.92873
1230 0.99637 0.91477 0.87492 0.99728 0.99818 0.62804 0.91765 0.89 0.89525 0.92525 0.92888
1231 0.99638 0.91495 0.87517 0.99728 0.99819 0.62869 0.91782 0.89023 0.89546 0.92541 0.92903
1232 0.99639 0.91513 0.87543 0.99729 0.99819 0.62934 0.91799 0.89045 0.89568 0.92557 0.92918
1233 0.99639 0.9153 0.87569 0.9973 0.9982 0.62999 0.91816 0.89068 0.8959 0.92572 0.92933
1234 0.9964 0.91548 0.87594 0.9973 0.9982 0.63064 0.91834 0.89091 0.89611 0.92588 0.92948
1235 0.99641 0.91566 0.8762 0.99731 0.9982 0.63128 0.91851 0.89113 0.89633 0.92604 0.92963
1236 0.99642 0.91584 0.87645 0.99731 0.99821 0.63193 0.91868 0.89136 0.89654 0.92619 0.92978
1237 0.99643 0.91601 0.8767 0.99732 0.99821 0.63257 0.91885 0.89158 0.89676 0.92635 0.92993
1238 0.99643 0.91619 0.87696 0.99732 0.99822 0.63322 0.91902 0.89181 0.89697 0.92651 0.93008
1239 0.99644 0.91637 0.87721 0.99733 0.99822 0.63386 0.91919 0.89203 0.89718 0.92666 0.93022
1240 0.99645 0.91654 0.87746 0.99734 0.99822 0.6345 0.91936 0.89226 0.8974 0.92681 0.93037
1241 0.99646 0.91672 0.87771 0.99734 0.99823 0.63514 0.91953 0.89248 0.89761 0.92697 0.93052
1242 0.99647 0.91689 0.87796 0.99735 0.99823 0.63578 0.91969 0.8927 0.89782 0.92712 0.93066
1243 0.99647 0.91706 0.87821 0.99735 0.99824 0.63642 0.91986 0.89292 0.89803 0.92727 0.93081
1244 0.99648 0.91724 0.87846 0.99736 0.99824 0.63705 0.92003 0.89314 0.89824 0.92743 0.93095
1245 0.99649 0.91741 0.87871 0.99737 0.99824 0.63769 0.9202 0.89336 0.89845 0.92758 0.9311
1246 0.9965 0.91758 0.87895 0.99737 0.99825 0.63832 0.92036 0.89358 0.89866 0.92773 0.93124
1247 0.9965 0.91775 0.8792 0.99738 0.99825 0.63895 0.92053 0.8938 0.89887 0.92788 0.93139
1248 0.99651 0.91792 0.87945 0.99738 0.99825 0.63958 0.92069 0.89402 0.89907 0.92803 0.93153
1249 0.99652 0.91809 0.87969 0.99739 0.99826 0.64021 0.92086 0.89423 0.89928 0.92818 0.93167
1250 0.99653 0.91826 0.87994 0.99739 0.99826 0.64084 0.92102 0.89445 0.89949 0.92833 0.93182
1251 0.99654 0.91843 0.88018 0.9974 0.99827 0.64147 0.92119 0.89467 0.89969 0.92848 0.93196
1252 0.99654 0.9186 0.88043 0.99741 0.99827 0.6421 0.92135 0.89488 0.8999 0.92863 0.9321
1253 0.99655 0.91877 0.88067 0.99741 0.99827 0.64272 0.92151 0.8951 0.90011 0.92878 0.93224
1254 0.99656 0.91894 0.88091 0.99742 0.99828 0.64335 0.92168 0.89532 0.90031 0.92893 0.93239
1255 0.99657 0.91911 0.88116 0.99742 0.99828 0.64398 0.92184 0.89553 0.90052 0.92908 0.93253
1256 0.99657 0.91928 0.8814 0.99743 0.99828 0.6446 0.922 0.89575 0.90072 0.92923 0.93267
1257 0.99658 0.91945 0.88164 0.99743 0.99829 0.64522 0.92216 0.89596 0.90092 0.92938 0.93281
1258 0.99659 0.91962 0.88188 0.99744 0.99829 0.64584 0.92233 0.89617 0.90113 0.92953 0.93295
1259 0.99659 0.91978 0.88212 0.99744 0.9983 0.64646 0.92249 0.89639 0.90133 0.92967 0.93309
1260 0.9966 0.91995 0.88236 0.99745 0.9983 0.64708 0.92265 0.8966 0.90153 0.92982 0.93323
1261 0.99661 0.92012 0.8826 0.99746 0.9983 0.6477 0.92281 0.89681 0.90173 0.92997 0.93337
1262 0.99662 0.92028 0.88284 0.99746 0.99831 0.64832 0.92297 0.89702 0.90194 0.93011 0.93351
1263 0.99662 0.92045 0.88307 0.99747 0.99831 0.64893 0.92313 0.89723 0.90214 0.93026 0.93364
1264 0.99663 0.92061 0.88331 0.99747 0.99831 0.64955 0.92329 0.89744 0.90234 0.9304 0.93378
1265 0.99664 0.92077 0.88355 0.99748 0.99832 0.65016 0.92344 0.89765 0.90253 0.93055 0.93392
1266 0.99665 0.92094 0.88378 0.99748 0.99832 0.65077 0.9236 0.89786 0.90273 0.93069 0.93406
1267 0.99665 0.9211 0.88402 0.99749 0.99833 0.65138 0.92376 0.89807 0.90293 0.93084 0.93419
1268 0.99666 0.92126 0.88425 0.99749 0.99833 0.65199 0.92392 0.89828 0.90313 0.93098 0.93433
1269 0.99667 0.92143 0.88449 0.9975 0.99833 0.6526 0.92407 0.89848 0.90333 0.93112 0.93447
1270 0.99667 0.92159 0.88472 0.9975 0.99834 0.6532 0.92423 0.89869 0.90352 0.93126 0.9346
1271 0.99668 0.92175 0.88495 0.99751 0.99834 0.65381 0.92438 0.8989 0.90372 0.93141 0.93474
1272 0.99669 0.92191 0.88518 0.99752 0.99834 0.65441 0.92454 0.8991 0.90392 0.93155 0.93487
1273 0.9967 0.92207 0.88542 0.99752 0.99835 0.65502 0.9247 0.89931 0.90411 0.93169 0.93501
1274 0.9967 0.92223 0.88565 0.99753 0.99835 0.65563 0.92485 0.89951 0.90431 0.93183 0.93514
1275 0.99671 0.9224 0.88588 0.99753 0.99835 0.65623 0.92501 0.89972 0.9045 0.93198 0.93528
1276 0.99672 0.92256 0.88611 0.99754 0.99836 0.65684 0.92516 0.89992 0.9047 0.93212 0.93541
1277 0.99672 0.92272 0.88634 0.99754 0.99836 0.65744 0.92532 0.90013 0.90489 0.93226 0.93554
1278 0.99673 0.92288 0.88657 0.99755 0.99836 0.65804 0.92547 0.90033 0.90509 0.9324 0.93568
1279 0.99674 0.92303 0.8868 0.99755 0.99837 0.65864 0.92562 0.90053 0.90528 0.93254 0.93581
1280 0.99674 0.92319 0.88703 0.99756 0.99837 0.65924 0.92578 0.90074 0.90547 0.93268 0.93594
1281 0.99675 0.92335 0.88726 0.99756 0.99837 0.65984 0.92593 0.90094 0.90566 0.93282 0.93608
1282 0.99676 0.92351 0.88749 0.99757 0.99838 0.66043 0.92608 0.90114 0.90585 0.93296 0.93621
1283 0.99676 0.92367 0.88771 0.99757 0.99838 0.66103 0.92623 0.90134 0.90605 0.9331 0.93634
1284 0.99677 0.92382 0.88794 0.99758 0.99838 0.66162 0.92638 0.90154 0.90624 0.93323 0.93647
1285 0.99678 0.92398 0.88817 0.99758 0.99839 0.66221 0.92653 0.90174 0.90643 0.93337 0.9366
1286 0.99678 0.92414 0.88839 0.99759 0.99839 0.6628 0.92668 0.90194 0.90662 0.93351 0.93673
1287 0.99679 0.92429 0.88862 0.99759 0.99839 0.66339 0.92683 0.90214 0.9068 0.93365 0.93686
1288 0.9968 0.92445 0.88884 0.9976 0.9984 0.66398 0.92698 0.90234 0.90699 0.93378 0.93699
1289 0.9968 0.9246 0.88906 0.9976 0.9984 0.66457 0.92713 0.90254 0.90718 0.93392 0.93712
1290 0.99681 0.92476 0.88928 0.99761 0.9984 0.66516 0.92728 0.90273 0.90737 0.93406 0.93725
1291 0.99682 0.92491 0.88951 0.99761 0.99841 0.66574 0.92743 0.90293 0.90756 0.93419 0.93738
1292 0.99682 0.92506 0.88973 0.99762 0.99841 0.66633 0.92758 0.90312 0.90774 0.93433 0.93751
1293 0.99683 0.92522 0.88995 0.99762 0.99841 0.66691 0.92773 0.90332 0.90793 0.93446 0.93764
1294 0.99684 0.92537 0.89017 0.99763 0.99842 0.66749 0.92787 0.90352 0.90811 0.9346 0.93776
1295 0.99684 0.92552 0.89039 0.99763 0.99842 0.66807 0.92802 0.90371 0.9083 0.93473 0.93789
1296 0.99685 0.92567 0.89061 0.99764 0.99842 0.66865 0.92817 0.9039 0.90848 0.93486 0.93802
1297 0.99686 0.92583 0.89083 0.99764 0.99843 0.66923 0.92831 0.9041 0.90867 0.935 0.93815
1298 0.99686 0.92598 0.89105 0.99765 0.99843 0.66981 0.92846 0.90429 0.90885 0.93513 0.93827
1299 0.99687 0.92613 0.89126 0.99765 0.99843 0.67038 0.92861 0.90448 0.90904 0.93526 0.9384
1300 0.99688 0.92628 0.89148 0.99766 0.99844 0.67096 0.92875 0.90468 0.90922 0.9354 0.93852
1301 0.99688 0.92643 0.8917 0.99766 0.99844 0.67153 0.9289 0.90487 0.9094 0.93553 0.93865
1302 0.99689 0.92658 0.89192 0.99767 0.99844 0.6721 0.92904 0.90506 0.90958 0.93566 0.93878
1303 0.9969 0.92673 0.89213 0.99767 0.99845 0.67267 0.92918 0.90525 0.90976 0.93579 0.9389
1304 0.9969 0.92688 0.89235 0.99768 0.99845 0.67324 0.92933 0.90544 0.90995 0.93592 0.93902
1305 0.99691 0.92703 0.89256 0.99768 0.99845 0.67381 0.92947 0.90563 0.91013 0.93605 0.93915
1306 0.99692 0.92717 0.89277 0.99769 0.99846 0.67438 0.92961 0.90582 0.91031 0.93618 0.93927
1307 0.99692 0.92732 0.89299 0.99769 0.99846 0.67494 0.92976 0.90601 0.91049 0.93632 0.9394
1308 0.99693 0.92747 0.8932 0.9977 0.99846 0.67551 0.9299 0.9062 0.91067 0.93644 0.93952
1309 0.99693 0.92762 0.89341 0.9977 0.99847 0.67607 0.93004 0.90639 0.91084 0.93657 0.93964
1310 0.99694 0.92776 0.89363 0.9977 0.99847 0.67663 0.93018 0.90657 0.91102 0.9367 0.93977
1311 0.99695 0.92791 0.89384 0.99771 0.99847 0.6772 0.93032 0.90676 0.9112 0.93683 0.93989
1312 0.99695 0.92805 0.89405 0.99771 0.99848 0.67776 0.93046 0.90695 0.91138 0.93696 0.94001
1313 0.99696 0.9282 0.89426 0.99772 0.99848 0.67832 0.9306 0.90713 0.91155 0.93709 0.94013
1314 0.99697 0.92835 0.89447 0.99772 0.99848 0.67887 0.93074 0.90732 0.91173 0.93722 0.94025
1315 0.99697 0.92849 0.89468 0.99773 0.99849 0.67943 0.93088 0.9075 0.91191 0.93734 0.94037
1316 0.99698 0.92863 0.89488 0.99773 0.99849 0.67999 0.93102 0.90769 0.91208 0.93747 0.94049
1317 0.99698 0.92878 0.89509 0.99774 0.99849 0.68054 0.93116 0.90787 0.91226 0.9376 0.94061
1318 0.99699 0.92892 0.8953 0.99774 0.99849 0.68109 0.9313 0.90805 0.91243 0.93772 0.94073
1319 0.997 0.92906 0.89551 0.99775 0.9985 0.68165 0.93144 0.90824 0.91261 0.93785 0.94085
1320 0.997 0.92921 0.89571 0.99775 0.9985 0.6822 0.93157 0.90842 0.91278 0.93797 0.94097
1321 0.99701 0.92935 0.89592 0.99776 0.9985 0.68275 0.93171 0.9086 0.91295 0.9381 0.94109
1322 0.99702 0.92949 0.89612 0.99776 0.99851 0.6833 0.93185 0.90878 0.91312 0.93822 0.94121
1323 0.99702 0.92963 0.89633 0.99777 0.99851 0.68384 0.93198 0.90896 0.9133 0.93835 0.94133
1324 0.99703 0.92977 0.89653 0.99777 0.99851 0.68439 0.93212 0.90914 0.91347 0.93847 0.94145
1325 0.99703 0.92991 0.89674 0.99777 0.99852 0.68494 0.93226 0.90933 0.91364 0.9386 0.94156
1326 0.99704 0.93006 0.89694 0.99778 0.99852 0.68548 0.93239 0.9095 0.91381 0.93872 0.94168
1327 0.99705 0.9302 0.89714 0.99778 0.99852 0.68602 0.93253 0.90968 0.91398 0.93884 0.9418
1328 0.99705 0.93033 0.89734 0.99779 0.99852 0.68657 0.93266 0.90986 0.91415 0.93897 0.94192
1329 0.99706 0.93047 0.89755 0.99779 0.99853 0.68711 0.9328 0.91004 0.91432 0.93909 0.94203
1330 0.99706 0.93061 0.89775 0.9978 0.99853 0.68765 0.93293 0.91022 0.91449 0.93921 0.94215
1331 0.99707 0.93075 0.89795 0.9978 0.99853 0.68819 0.93306 0.9104 0.91466 0.93933 0.94226
1332 0.99708 0.93089 0.89815 0.99781 0.99854 0.68872 0.9332 0.91057 0.91483 0.93946 0.94238
1333 0.99708 0.93103 0.89835 0.99781 0.99854 0.68926 0.93333 0.91075 0.91499 0.93958 0.94249
1334 0.99709 0.93116 0.89854 0.99781 0.99854 0.6898 0.93346 0.91092 0.91516 0.9397 0.94261
1335 0.99709 0.9313 0.89874 0.99782 0.99855 0.69033 0.93359 0.9111 0.91533 0.93982 0.94272
1336 0.9971 0.93144 0.89894 0.99782 0.99855 0.69086 0.93373 0.91127 0.91549 0.93994 0.94284
1337 0.9971 0.93157 0.89914 0.99783 0.99855 0.6914 0.93386 0.91145 0.91566 0.94006 0.94295
1338 0.99711 0.93171 0.89934 0.99783 0.99855 0.69193 0.93399 0.91162 0.91583 0.94018 0.94307
1339 0.99712 0.93185 0.89953 0.99784 0.99856 0.69246 0.93412 0.9118 0.91599 0.9403 0.94318
1340 0.99712 0.93198 0.89973 0.99784 0.99856 0.69299 0.93425 0.91197 0.91616 0.94042 0.94329
1341 0.99713 0.93212 0.89992 0.99785 0.99856 0.69351 0.93438 0.91214 0.91632 0.94054 0.94341
1342 0.99713 0.93225 0.90012 0.99785 0.99857 0.69404 0.93451 0.91231 0.91648 0.94065 0.94352
1343 0.99714 0.93239 0.90031 0.99785 0.99857 0.69457 0.93464 0.91249 0.91665 0.94077 0.94363
1344 0.99715 0.93252 0.90051 0.99786 0.99857 0.69509 0.93477 0.91266 0.91681 0.94089 0.94374
1345 0.99715 0.93265 0.9007 0.99786 0.99857 0.69561 0.9349 0.91283 0.91697 0.94101 0.94385
1346 0.99716 0.93279 0.90089 0.99787 0.99858 0.69614 0.93503 0.913 0.91714 0.94112 0.94396
1347 0.99716 0.93292 0.90108 0.99787 0.99858 0.69666 0.93515 0.91317 0.9173 0.94124 0.94408
1348 0.99717 0.93305 0.90128 0.99788 0.99858 0.69718 0.93528 0.91334 0.91746 0.94136 0.94419
1349 0.99717 0.93318 0.90147 0.99788 0.99859 0.6977 0.93541 0.91351 0.91762 0.94147 0.9443
1350 0.99718 0.93331 0.90166 0.99788 0.99859 0.69822 0.93554 0.91368 0.91778 0.94159 0.94441
1351 0.99719 0.93345 0.90185 0.99789 0.99859 0.69873 0.93566 0.91385 0.91794 0.94171 0.94452
1352 0.99719 0.93358 0.90204 0.99789 0.99859 0.69925 0.93579 0.91401 0.9181 0.94182 0.94463
1353 0.9972 0.93371 0.90223 0.9979 0.9986 0.69976 0.93591 0.91418 0.91826 0.94194 0.94474
1354 0.9972 0.93384 0.90242 0.9979 0.9986 0.70028 0.93604 0.91435 0.91842 0.94205 0.94484
1355 0.99721 0.93397 0.90261 0.9979 0.9986 0.70079 0.93617 0.91451 0.91858 0.94216 0.94495
1356 0.99721 0.9341 0.90279 0.99791 0.99861 0.7013 0.93629 0.91468 0.91873 0.94228 0.94506
1357 0.99722 0.93423 0.90298 0.99791 0.99861 0.70181 0.93642 0.91485 0.91889 0.94239 0.94517
1358 0.99722 0.93436 0.90317 0.99792 0.99861 0.70232 0.93654 0.91501 0.91905 0.94251 0.94528
1359 0.99723 0.93448 0.90335 0.99792 0.99861 0.70283 0.93666 0.91518 0.91921 0.94262 0.94538
1360 0.99724 0.93461 0.90354 0.99793 0.99862 0.70334 0.93679 0.91534 0.91936 0.94273 0.94549
1361 0.99724 0.93474 0.90373 0.99793 0.99862 0.70384 0.93691 0.9155 0.91952 0.94284 0.9456
1362 0.99725 0.93487 0.90391 0.99793 0.99862 0.70435 0.93703 0.91567 0.91967 0.94296 0.94571
1363 0.99725 0.935 0.9041 0.99794 0.99862 0.70485 0.93716 0.91583 0.91983 0.94307 0.94581
1364 0.99726 0.93512 0.90428 0.99794 0.99863 0.70536 0.93728 0.91599 0.91998 0.94318 0.94592
1365 0.99726 0.93525 0.90446 0.99795 0.99863 0.70586 0.9374 0.91616 0.92014 0.94329 0.94602
1366 0.99727 0.93538 0.90465 0.99795 0.99863 0.70636 0.93752 0.91632 0.92029 0.9434 0.94613
1367 0.99727 0.9355 0.90483 0.99795 0.99864 0.70686 0.93765 0.91648 0.92045 0.94351 0.94623
1368 0.99728 0.93563 0.90501 0.99796 0.99864 0.70736 0.93777 0.91664 0.9206 0.94362 0.94634
1369 0.99728 0.93575 0.9052 0.99796 0.99864 0.70786 0.93789 0.9168 0.92075 0.94374 0.94644
1370 0.99729 0.93588 0.90538 0.99797 0.99864 0.70836 0.93801 0.91696 0.9209 0.94385 0.94655
1371 0.99729 0.936 0.90556 0.99797 0.99865 0.70885 0.93813 0.91712 0.92106 0.94395 0.94665
1372 0.9973 0.93613 0.90574 0.99797 0.99865 0.70935 0.93825 0.91728 0.92121 0.94406 0.94676
1373 0.9973 0.93625 0.90592 0.99798 0.99865 0.70984 0.93837 0.91744 0.92136 0.94417 0.94686
1374 0.99731 0.93638 0.9061 0.99798 0.99865 0.71033 0.93849 0.9176 0.92151 0.94428 0.94696
1375 0.99732 0.9365 0.90628 0.99799 0.99866 0.71083 0.93861 0.91776 0.92166 0.94439 0.94707
1376 0.99732 0.93662 0.90646 0.99799 0.99866 0.71132 0.93873 0.91791 0.92181 0.9445 0.94717
1377 0.99733 0.93674 0.90663 0.99799 0.99866 0.71181 0.93884 0.91807 0.92196 0.94461 0.94727
1378 0.99733 0.93687 0.90681 0.998 0.99866 0.71229 0.93896 0.91823 0.92211 0.94471 0.94737
1379 0.99734 0.93699 0.90699 0.998 0.99867 0.71278 0.93908 0.91839 0.92226 0.94482 0.94748
1380 0.99734 0.93711 0.90717 0.99801 0.99867 0.71327 0.9392 0.91854 0.92241 0.94493 0.94758
1381 0.99735 0.93723 0.90734 0.99801 0.99867 0.71376 0.93931 0.9187 0.92256 0.94504 0.94768
1382 0.99735 0.93735 0.90752 0.99801 0.99868 0.71424 0.93943 0.91885 0.9227 0.94514 0.94778
1383 0.99736 0.93747 0.90769 0.99802 0.99868 0.71472 0.93955 0.91901 0.92285 0.94525 0.94788
1384 0.99736 0.9376 0.90787 0.99802 0.99868 0.71521 0.93966 0.91916 0.923 0.94536 0.94798
1385 0.99737 0.93772 0.90804 0.99802 0.99868 0.71569 0.93978 0.91932 0.92315 0.94546 0.94808
1386 0.99737 0.93784 0.90822 0.99803 0.99869 0.71617 0.9399 0.91947 0.92329 0.94557 0.94818
1387 0.99738 0.93796 0.90839 0.99803 0.99869 0.71665 0.94001 0.91962 0.92344 0.94567 0.94828
1388 0.99738 0.93808 0.90857 0.99804 0.99869 0.71713 0.94013 0.91978 0.92358 0.94578 0.94838
1389 0.99739 0.93819 0.90874 0.99804 0.99869 0.71761 0.94024 0.91993 0.92373 0.94588 0.94848
1390 0.99739 0.93831 0.90891 0.99804 0.9987 0.71808 0.94036 0.92008 0.92387 0.94599 0.94858
1391 0.9974 0.93843 0.90908 0.99805 0.9987 0.71856 0.94047 0.92023 0.92402 0.94609 0.94868
1392 0.9974 0.93855 0.90926 0.99805 0.9987 0.71903 0.94058 0.92039 0.92416 0.94619 0.94878
1393 0.99741 0.93867 0.90943 0.99806 0.9987 0.71951 0.9407 0.92054 0.92431 0.9463 0.94888
1394 0.99741 0.93879 0.9096 0.99806 0.99871 0.71998 0.94081 0.92069 0.92445 0.9464 0.94898
1395 0.99742 0.9389 0.90977 0.99806 0.99871 0.72045 0.94093 0.92084 0.92459 0.9465 0.94907
1396 0.99742 0.93902 0.90994 0.99807 0.99871 0.72093 0.94104 0.92099 0.92474 0.94661 0.94917
1397 0.99743 0.93914 0.91011 0.99807 0.99871 0.7214 0.94115 0.92114 0.92488 0.94671 0.94927
1398 0.99743 0.93925 0.91028 0.99807 0.99872 0.72186 0.94126 0.92129 0.92502 0.94681 0.94937
1399 0.99744 0.93937 0.91045 0.99808 0.99872 0.72233 0.94137 0.92144 0.92516 0.94691 0.94946
1400 0.99744 0.93948 0.91061 0.99808 0.99872 0.7228 0.94149 0.92159 0.9253 0.94702 0.94956
1401 0.99745 0.9396 0.91078 0.99809 0.99872 0.72327 0.9416 0.92173 0.92544 0.94712 0.94966
1402 0.99745 0.93971 0.91095 0.99809 0.99873 0.72373 0.94171 0.92188 0.92559 0.94722 0.94975
1403 0.99746 0.93983 0.91112 0.99809 0.99873 0.7242 0.94182 0.92203 0.92573 0.94732 0.94985
1404 0.99746 0.93994 0.91128 0.9981 0.99873 0.72466 0.94193 0.92218 0.92587 0.94742 0.94995
1405 0.99747 0.94006 0.91145 0.9981 0.99873 0.72512 0.94204 0.92232 0.926 0.94752 0.95004
1406 0.99747 0.94017 0.91162 0.9981 0.99874 0.72558 0.94215 0.92247 0.92614 0.94762 0.95014
1407 0.99748 0.94029 0.91178 0.99811 0.99874 0.72604 0.94226 0.92262 0.92628 0.94772 0.95023
1408 0.99748 0.9404 0.91195 0.99811 0.99874 0.7265 0.94237 0.92276 0.92642 0.94782 0.95033
1409 0.99749 0.94051 0.91211 0.99811 0.99874 0.72696 0.94248 0.92291 0.92656 0.94792 0.95042
1410 0.99749 0.94063 0.91227 0.99812 0.99874 0.72742 0.94259 0.92305 0.9267 0.94802 0.95051
1411 0.9975 0.94074 0.91244 0.99812 0.99875 0.72788 0.9427 0.9232 0.92684 0.94812 0.95061
1412 0.9975 0.94085 0.9126 0.99813 0.99875 0.72833 0.94281 0.92334 0.92697 0.94822 0.9507
1413 0.99751 0.94096 0.91276 0.99813 0.99875 0.72879 0.94291 0.92348 0.92711 0.94832 0.9508
1414 0.99751 0.94107 0.91293 0.99813 0.99875 0.72924 0.94302 0.92363 0.92725 0.94841 0.95089
1415 0.99752 0.94119 0.91309 0.99814 0.99876 0.7297 0.94313 0.92377 0.92738 0.94851 0.95098
1416 0.99752 0.9413 0.91325 0.99814 0.99876 0.73015 0.94324 0.92391 0.92752 0.94861 0.95108
1417 0.99752 0.94141 0.91341 0.99814 0.99876 0.7306 0.94334 0.92406 0.92765 0.94871 0.95117
1418 0.99753 0.94152 0.91357 0.99815 0.99876 0.73105 0.94345 0.9242 0.92779 0.9488 0.95126
1419 0.99753 0.94163 0.91373 0.99815 0.99877 0.7315 0.94356 0.92434 0.92792 0.9489 0.95135
1420 0.99754 0.94174 0.91389 0.99815 0.99877 0.73195 0.94366 0.92448 0.92806 0.949 0.95144
1421 0.99754 0.94185 0.91405 0.99816 0.99877 0.7324 0.94377 0.92462 0.92819 0.94909 0.95154
1422 0.99755 0.94196 0.91421 0.99816 0.99877 0.73284 0.94387 0.92476 0.92833 0.94919 0.95163
1423 0.99755 0.94207 0.91437 0.99816 0.99878 0.73329 0.94398 0.9249 0.92846 0.94929 0.95172
1424 0.99756 0.94218 0.91453 0.99817 0.99878 0.73373 0.94408 0.92504 0.92859 0.94938 0.95181
1425 0.99756 0.94229 0.91469 0.99817 0.99878 0.73418 0.94419 0.92518 0.92873 0.94948 0.9519
1426 0.99757 0.94239 0.91485 0.99817 0.99878 0.73462 0.94429 0.92532 0.92886 0.94957 0.95199
1427 0.99757 0.9425 0.91501 0.99818 0.99878 0.73506 0.9444 0.92546 0.92899 0.94967 0.95208
1428 0.99758 0.94261 0.91516 0.99818 0.99879 0.7355 0.9445 0.9256 0.92912 0.94976 0.95217
1429 0.99758 0.94272 0.91532 0.99818 0.99879 0.73594 0.94461 0.92574 0.92925 0.94986 0.95226
1430 0.99758 0.94283 0.91548 0.99819 0.99879 0.73638 0.94471 0.92588 0.92938 0.94995 0.95235
1431 0.99759 0.94293 0.91563 0.99819 0.99879 0.73682 0.94481 0.92601 0.92952 0.95005 0.95244
1432 0.99759 0.94304 0.91579 0.99819 0.9988 0.73726 0.94492 0.92615 0.92965 0.95014 0.95253
1433 0.9976 0.94315 0.91594 0.9982 0.9988 0.7377 0.94502 0.92629 0.92978 0.95023 0.95262
1434 0.9976 0.94325 0.9161 0.9982 0.9988 0.73813 0.94512 0.92642 0.92991 0.95033 0.95271
1435 0.99761 0.94336 0.91625 0.99821 0.9988 0.73857 0.94522 0.92656 0.93004 0.95042 0.9528
1436 0.99761 0.94346 0.91641 0.99821 0.99881 0.739 0.94533 0.9267 0.93017 0.95051 0.95288
1437 0.99762 0.94357 0.91656 0.99821 0.99881 0.73943 0.94543 0.92683 0.9303 0.95061 0.95297
1438 0.99762 0.94368 0.91671 0.99822 0.99881 0.73987 0.94553 0.92697 0.93042 0.9507 0.95306
1439 0.99763 0.94378 0.91687 0.99822 0.99881 0.7403 0.94563 0.9271 0.93055 0.95079 0.95315
1440 0.99763 0.94389 0.91702 0.99822 0.99881 0.74073 0.94573 0.92724 0.93068 0.95088 0.95324
1441 0.99763 0.94399 0.91717 0.99823 0.99882 0.74116 0.94583 0.92737 0.93081 0.95097 0.95332
1442 0.99764 0.94409 0.91732 0.99823 0.99882 0.74159 0.94593 0.92751 0.93094 0.95107 0.95341
1443 0.99764 0.9442 0.91748 0.99823 0.99882 0.74201 0.94603 0.92764 0.93106 0.95116 0.9535
1444 0.99765 0.9443 0.91763 0.99824 0.99882 0.74244 0.94613 0.92777 0.93119 0.95125 0.95358
1445 0.99765 0.94441 0.91778 0.99824 0.99883 0.74287 0.94623 0.92791 0.93132 0.95134 0.95367
1446 0.99766 0.94451 0.91793 0.99824 0.99883 0.74329 0.94633 0.92804 0.93144 0.95143 0.95376
1447 0.99766 0.94461 0.91808 0.99825 0.99883 0.74372 0.94643 0.92817 0.93157 0.95152 0.95384
1448 0.99767 0.94471 0.91823 0.99825 0.99883 0.74414 0.94653 0.9283 0.93169 0.95161 0.95393
1449 0.99767 0.94482 0.91838 0.99825 0.99883 0.74456 0.94663 0.92843 0.93182 0.9517 0.95401
1450 0.99767 0.94492 0.91853 0.99825 0.99884 0.74499 0.94673 0.92857 0.93194 0.95179 0.9541
1451 0.99768 0.94502 0.91868 0.99826 0.99884 0.74541 0.94683 0.9287 0.93207 0.95188 0.95418
1452 0.99768 0.94512 0.91882 0.99826 0.99884 0.74583 0.94693 0.92883 0.93219 0.95197 0.95427
1453 0.99769 0.94522 0.91897 0.99826 0.99884 0.74625 0.94702 0.92896 0.93232 0.95206 0.95435
1454 0.99769 0.94533 0.91912 0.99827 0.99884 0.74667 0.94712 0.92909 0.93244 0.95215 0.95444
1455 0.9977 0.94543 0.91927 0.99827 0.99885 0.74708 0.94722 0.92922 0.93257 0.95224 0.95452
1456 0.9977 0.94553 0.91941 0.99827 0.99885 0.7475 0.94732 0.92935 0.93269 0.95233 0.95461
1457 0.9977 0.94563 0.91956 0.99828 0.99885 0.74792 0.94741 0.92948 0.93281 0.95241 0.95469
1458 0.99771 0.94573 0.91971 0.99828 0.99885 0.74833 0.94751 0.92961 0.93293 0.9525 0.95477
1459 0.99771 0.94583 0.91985 0.99828 0.99886 0.74875 0.94761 0.92973 0.93306 0.95259 0.95486
1460 0.99772 0.94593 0.92 0.99829 0.99886 0.74916 0.9477 0.92986 0.93318 0.95268 0.95494
1461 0.99772 0.94603 0.92014 0.99829 0.99886 0.74957 0.9478 0.92999 0.9333 0.95276 0.95502
1462 0.99773 0.94613 0.92029 0.99829 0.99886 0.74999 0.9479 0.93012 0.93342 0.95285 0.95511
1463 0.99773 0.94622 0.92043 0.9983 0.99886 0.7504 0.94799 0.93024 0.93354 0.95294 0.95519
1464 0.99773 0.94632 0.92058 0.9983 0.99887 0.75081 0.94809 0.93037 0.93366 0.95303 0.95527
1465 0.99774 0.94642 0.92072 0.9983 0.99887 0.75122 0.94818 0.9305 0.93378 0.95311 0.95535
1466 0.99774 0.94652 0.92086 0.99831 0.99887 0.75163 0.94828 0.93062 0.9339 0.9532 0.95544
1467 0.99775 0.94662 0.92101 0.99831 0.99887 0.75203 0.94837 0.93075 0.93402 0.95328 0.95552
1468 0.99775 0.94672 0.92115 0.99831 0.99887 0.75244 0.94846 0.93088 0.93414 0.95337 0.9556
1469 0.99775 0.94681 0.92129 0.99832 0.99888 0.75285 0.94856 0.931 0.93426 0.95346 0.95568
1470 0.99776 0.94691 0.92143 0.99832 0.99888 0.75325 0.94865 0.93113 0.93438 0.95354 0.95576
1471 0.99776 0.94701 0.92157 0.99832 0.99888 0.75366 0.94875 0.93125 0.9345 0.95363 0.95584
1472 0.99777 0.9471 0.92172 0.99833 0.99888 0.75406 0.94884 0.93138 0.93462 0.95371 0.95592
1473 0.99777 0.9472 0.92186 0.99833 0.99889 0.75447 0.94893 0.9315 0.93474 0.9538 0.956
1474 0.99778 0.9473 0.922 0.99833 0.99889 0.75487 0.94903 0.93163 0.93486 0.95388 0.95608
1475 0.99778 0.94739 0.92214 0.99833 0.99889 0.75527 0.94912 0.93175 0.93497 0.95397 0.95616
1476 0.99778 0.94749 0.92228 0.99834 0.99889 0.75567 0.94921 0.93187 0.93509 0.95405 0.95625
1477 0.99779 0.94759 0.92242 0.99834 0.99889 0.75607 0.9493 0.932 0.93521 0.95413 0.95632
1478 0.99779 0.94768 0.92256 0.99834 0.9989 0.75647 0.9494 0.93212 0.93532 0.95422 0.9564
1479 0.9978 0.94778 0.9227 0.99835 0.9989 0.75687 0.94949 0.93224 0.93544 0.9543 0.95648
1480 0.9978 0.94787 0.92284 0.99835 0.9989 0.75727 0.94958 0.93236 0.93556 0.95438 0.95656
1481 0.9978 0.94797 0.92297 0.99835 0.9989 0.75767 0.94967 0.93248 0.93567 0.95447 0.95664
1482 0.99781 0.94806 0.92311 0.99836 0.9989 0.75807 0.94976 0.93261 0.93579 0.95455 0.95672
1483 0.99781 0.94816 0.92325 0.99836 0.99891 0.75846 0.94985 0.93273 0.9359 0.95463 0.9568
1484 0.99782 0.94825 0.92339 0.99836 0.99891 0.75886 0.94994 0.93285 0.93602 0.95472 0.95688
1485 0.99782 0.94834 0.92352 0.99837 0.99891 0.75925 0.95003 0.93297 0.93614 0.9548 0.95696
1486 0.99782 0.94844 0.92366 0.99837 0.99891 0.75964 0.95013 0.93309 0.93625 0.95488 0.95703
1487 0.99783 0.94853 0.9238 0.99837 0.99891 0.76004 0.95022 0.93321 0.93636 0.95496 0.95711
1488 0.99783 0.94862 0.92393 0.99837 0.99892 0.76043 0.95031 0.93333 0.93648 0.95504 0.95719
1489 0.99784 0.94872 0.92407 0.99838 0.99892 0.76082 0.9504 0.93345 0.93659 0.95513 0.95727
1490 0.99784 0.94881 0.9242 0.99838 0.99892 0.76121 0.95048 0.93357 0.93671 0.95521 0.95735
1491 0.99784 0.9489 0.92434 0.99838 0.99892 0.7616 0.95057 0.93369 0.93682 0.95529 0.95742
1492 0.99785 0.94899 0.92447 0.99839 0.99892 0.76199 0.95066 0.93381 0.93693 0.95537 0.9575
1493 0.99785 0.94909 0.92461 0.99839 0.99893 0.76238 0.95075 0.93393 0.93704 0.95545 0.95758
1494 0.99786 0.94918 0.92474 0.99839 0.99893 0.76277 0.95084 0.93404 0.93716 0.95553 0.95765
1495 0.99786 0.94927 0.92488 0.9984 0.99893 0.76316 0.95093 0.93416 0.93727 0.95561 0.95773
1496 0.99787 0.94936 0.92501 0.9984 0.99893 0.76354 0.95102 0.93428 0.93738 0.95569 0.95781
1497 0.99787 0.94945 0.92515 0.9984 0.99893 0.76393 0.95111 0.9344 0.9375 0.95577 0.95788
1498 0.99787 0.94955 0.92528 0.9984 0.99894 0.76432 0.9512 0.93452 0.93761 0.95586 0.95796
1499 0.99788 0.94964 0.92542 0.99841 0.99894 0.76471 0.95129 0.93464 0.93772 0.95594 0.95804
1500 0.99788 0.94973 0.92555 0.99841 0.99894 0.76509 0.95137 0.93476 0.93783 0.95602 0.95811
1501 0.99789 0.94982 0.92569 0.99841 0.99894 0.76548 0.95146 0.93487 0.93795 0.9561 0.95819
1502 0.99789 0.94991 0.92582 0.99842 0.99894 0.76586 0.95155 0.93499 0.93806 0.95618 0.95827
1503 0.99789 0.95001 0.92595 0.99842 0.99895 0.76625 0.95164 0.93511 0.93817 0.95626 0.95834
1504 0.9979 0.9501 0.92609 0.99842 0.99895 0.76663 0.95173 0.93523 0.93828 0.95634 0.95842
1505 0.9979 0.95019 0.92622 0.99843 0.99895 0.76701 0.95182 0.93534 0.9384 0.95642 0.9585
1506 0.99791 0.95028 0.92635 0.99843 0.99895 0.76739 0.9519 0.93546 0.93851 0.9565 0.95857
1507 0.99791 0.95037 0.92648 0.99843 0.99895 0.76777 0.95199 0.93558 0.93862 0.95658 0.95865
1508 0.99791 0.95046 0.92662 0.99844 0.99896 0.76815 0.95208 0.93569 0.93873 0.95666 0.95872
1509 0.99792 0.95055 0.92675 0.99844 0.99896 0.76853 0.95217 0.93581 0.93884 0.95673 0.9588
1510 0.99792 0.95064 0.92688 0.99844 0.99896 0.76891 0.95225 0.93593 0.93895 0.95681 0.95887
1511 0.99793 0.95073 0.92701 0.99844 0.99896 0.76929 0.95234 0.93604 0.93906 0.95689 0.95895
1512 0.99793 0.95082 0.92714 0.99845 0.99896 0.76966 0.95242 0.93616 0.93917 0.95697 0.95902
1513 0.99793 0.95091 0.92727 0.99845 0.99897 0.77004 0.95251 0.93627 0.93928 0.95705 0.9591
1514 0.99794 0.951 0.9274 0.99845 0.99897 0.77041 0.9526 0.93638 0.93939 0.95713 0.95917
1515 0.99794 0.95108 0.92753 0.99846 0.99897 0.77079 0.95268 0.9365 0.9395 0.9572 0.95925
1516 0.99795 0.95117 0.92766 0.99846 0.99897 0.77116 0.95277 0.93661 0.9396 0.95728 0.95932
1517 0.99795 0.95126 0.92779 0.99846 0.99897 0.77154 0.95285 0.93673 0.93971 0.95736 0.95939
1518 0.99795 0.95135 0.92792 0.99847 0.99898 0.77191 0.95294 0.93684 0.93982 0.95744 0.95947
1519 0.99796 0.95144 0.92805 0.99847 0.99898 0.77228 0.95302 0.93695 0.93993 0.95751 0.95954
1520 0.99796 0.95152 0.92818 0.99847 0.99898 0.77265 0.95311 0.93707 0.94004 0.95759 0.95961
1521 0.99797 0.95161 0.9283 0.99847 0.99898 0.77302 0.95319 0.93718 0.94014 0.95767 0.95969
1522 0.99797 0.9517 0.92843 0.99848 0.99898 0.77339 0.95328 0.93729 0.94025 0.95774 0.95976
1523 0.99797 0.95179 0.92856 0.99848 0.99899 0.77376 0.95336 0.9374 0.94036 0.95782 0.95983
1524 0.99798 0.95187 0.92869 0.99848 0.99899 0.77413 0.95345 0.93752 0.94046 0.9579 0.95991
1525 0.99798 0.95196 0.92881 0.99849 0.99899 0.77449 0.95353 0.93763 0.94057 0.95797 0.95998
1526 0.99799 0.95205 0.92894 0.99849 0.99899 0.77486 0.95361 0.93774 0.94068 0.95805 0.96005
1527 0.99799 0.95213 0.92907 0.99849 0.99899 0.77523 0.9537 0.93785 0.94078 0.95813 0.96012
1528 0.99799 0.95222 0.92919 0.99849 0.999 0.77559 0.95378 0.93796 0.94089 0.9582 0.96019
1529 0.998 0.9523 0.92932 0.9985 0.999 0.77595 0.95386 0.93807 0.94099 0.95828 0.96027
1530 0.998 0.95239 0.92944 0.9985 0.999 0.77632 0.95395 0.93818 0.9411 0.95835 0.96034
1531 0.998 0.95248 0.92957 0.9985 0.999 0.77668 0.95403 0.93829 0.9412 0.95843 0.96041
1532 0.99801 0.95256 0.92969 0.99851 0.999 0.77704 0.95411 0.9384 0.94131 0.9585 0.96048
1533 0.99801 0.95265 0.92982 0.99851 0.99901 0.7774 0.95419 0.93851 0.94141 0.95858 0.96055
1534 0.99802 0.95273 0.92994 0.99851 0.99901 0.77776 0.95427 0.93862 0.94152 0.95865 0.96062
1535 0.99802 0.95282 0.93007 0.99851 0.99901 0.77812 0.95436 0.93873 0.94162 0.95872 0.96069
1536 0.99802 0.9529 0.93019 0.99852 0.99901 0.77848 0.95444 0.93884 0.94173 0.9588 0.96076
1537 0.99803 0.95298 0.93031 0.99852 0.99901 0.77884 0.95452 0.93895 0.94183 0.95887 0.96083
1538 0.99803 0.95307 0.93044 0.99852 0.99901 0.7792 0.9546 0.93906 0.94193 0.95895 0.9609
1539 0.99803 0.95315 0.93056 0.99853 0.99902 0.77956 0.95468 0.93916 0.94203 0.95902 0.96097
1540 0.99804 0.95324 0.93068 0.99853 0.99902 0.77991 0.95476 0.93927 0.94214 0.95909 0.96104
1541 0.99804 0.95332 0.9308 0.99853 0.99902 0.78027 0.95484 0.93938 0.94224 0.95917 0.96111
1542 0.99805 0.9534 0.93092 0.99853 0.99902 0.78062 0.95492 0.93949 0.94234 0.95924 0.96118
1543 0.99805 0.95349 0.93105 0.99854 0.99902 0.78098 0.955 0.93959 0.94244 0.95931 0.96125
1544 0.99805 0.95357 0.93117 0.99854 0.99903 0.78133 0.95508 0.9397 0.94255 0.95938 0.96132
1545 0.99806 0.95365 0.93129 0.99854 0.99903 0.78168 0.95516 0.93981 0.94265 0.95946 0.96139
1546 0.99806 0.95373 0.93141 0.99855 0.99903 0.78203 0.95524 0.93991 0.94275 0.95953 0.96146
1547 0.99806 0.95382 0.93153 0.99855 0.99903 0.78238 0.95532 0.94002 0.94285 0.9596 0.96153
1548 0.99807 0.9539 0.93165 0.99855 0.99903 0.78273 0.9554 0.94012 0.94295 0.95967 0.9616
1549 0.99807 0.95398 0.93177 0.99855 0.99904 0.78308 0.95548 0.94023 0.94305 0.95975 0.96166
1550 0.99808 0.95406 0.93189 0.99856 0.99904 0.78343 0.95556 0.94034 0.94315 0.95982 0.96173
1551 0.99808 0.95414 0.93201 0.99856 0.99904 0.78378 0.95564 0.94044 0.94325 0.95989 0.9618
1552 0.99808 0.95422 0.93213 0.99856 0.99904 0.78413 0.95572 0.94055 0.94335 0.95996 0.96187
1553 0.99809 0.95431 0.93225 0.99856 0.99904 0.78447 0.9558 0.94065 0.94345 0.96003 0.96194
1554 0.99809 0.95439 0.93237 0.99857 0.99904 0.78482 0.95587 0.94075 0.94355 0.9601 0.962
1555 0.99809 0.95447 0.93248 0.99857 0.99905 0.78517 0.95595 0.94086 0.94365 0.96017 0.96207
1556 0.9981 0.95455 0.9326 0.99857 0.99905 0.78551 0.95603 0.94096 0.94375 0.96024 0.96214
1557 0.9981 0.95463 0.93272 0.99858 0.99905 0.78585 0.95611 0.94107 0.94385 0.96031 0.96221
1558 0.9981 0.95471 0.93284 0.99858 0.99905 0.7862 0.95619 0.94117 0.94395 0.96038 0.96227
1559 0.99811 0.95479 0.93295 0.99858 0.99905 0.78654 0.95626 0.94127 0.94404 0.96045 0.96234
1560 0.97777 0.95487 0.93307 0.98328 0.98882 0.78688 0.95634 0.94138 0.94414 0.96052 0.96241
1561 0.97781 0.95495 0.93319 0.98331 0.98884 0.78722 0.95642 0.94148 0.94424 0.96059 0.96247
1562 0.97784 0.95503 0.9333 0.98333 0.98886 0.78756 0.95649 0.94158 0.94434 0.96066 0.96254
1563 0.97787 0.95511 0.93342 0.98336 0.98888 0.7879 0.95657 0.94168 0.94443 0.96073 0.9626
1564 0.97791 0.95518 0.93354 0.98338 0.98889 0.78824 0.95665 0.94178 0.94453 0.9608 0.96267
1565 0.97794 0.95526 0.93365 0.98341 0.98891 0.78858 0.95672 0.94189 0.94463 0.96087 0.96274
1566 0.97797 0.95534 0.93377 0.98343 0.98893 0.78892 0.9568 0.94199 0.94473 0.96094 0.9628
1567 0.97801 0.95542 0.93388 0.98346 0.98894 0.78926 0.95687 0.94209 0.94482 0.96101 0.96287
1568 0.97804 0.9555 0.934 0.98348 0.98896 0.78959 0.95695 0.94219 0.94492 0.96108 0.96293
1569 0.97807 0.95558 0.93411 0.98351 0.98897 0.78993 0.95703 0.94229 0.94501 0.96115 0.963
1570 0.9781 0.95565 0.93423 0.98353 0.98899 0.79026 0.9571 0.94239 0.94511 0.96122 0.96306
1571 0.97814 0.95573 0.93434 0.98356 0.98901 0.7906 0.95718 0.94249 0.94521 0.96128 0.96313
1572 0.97817 0.95581 0.93445 0.98358 0.98902 0.79093 0.95725 0.94259 0.9453 0.96135 0.96319
1573 0.9782 0.95589 0.93457 0.98361 0.98904 0.79127 0.95733 0.94269 0.9454 0.96142 0.96326
1574 0.97823 0.95596 0.93468 0.98363 0.98906 0.7916 0.9574 0.94279 0.94549 0.96149 0.96332
1575 0.97827 0.95604 0.93479 0.98365 0.98907 0.79193 0.95748 0.94289 0.94559 0.96155 0.96339
1576 0.9783 0.95612 0.93491 0.98368 0.98909 0.79226 0.95755 0.94299 0.94568 0.96162 0.96345
1577 0.97833 0.9562 0.93502 0.9837 0.98911 0.79259 0.95762 0.94309 0.94577 0.96169 0.96351
1578 0.97836 0.95627 0.93513 0.98373 0.98912 0.79292 0.9577 0.94319 0.94587 0.96176 0.96358
1579 0.97839 0.95635 0.93524 0.98375 0.98914 0.79325 0.95777 0.94328 0.94596 0.96182 0.96364
1580 0.97843 0.95642 0.93535 0.98378 0.98915 0.79358 0.95784 0.94338 0.94606 0.96189 0.96371
1581 0.97846 0.9565 0.93546 0.9838 0.98917 0.79391 0.95792 0.94348 0.94615 0.96196 0.96377
1582 0.97849 0.95658 0.93558 0.98382 0.98919 0.79423 0.95799 0.94358 0.94624 0.96202 0.96383
1583 0.97852 0.95665 0.93569 0.98385 0.9892 0.79456 0.95806 0.94368 0.94633 0.96209 0.9639
1584 0.97855 0.95673 0.9358 0.98387 0.98922 0.79489 0.95814 0.94377 0.94643 0.96216 0.96396
1585 0.97859 0.9568 0.93591 0.9839 0.98923 0.79521 0.95821 0.94387 0.94652 0.96222 0.96402
1586 0.97862 0.95688 0.93602 0.98392 0.98925 0.79554 0.95828 0.94397 0.94661 0.96229 0.96408
1587 0.97865 0.95695 0.93613 0.98394 0.98927 0.79586 0.95836 0.94406 0.9467 0.96235 0.96415
1588 0.97868 0.95703 0.93624 0.98397 0.98928 0.79618 0.95843 0.94416 0.9468 0.96242 0.96421
1589 0.97871 0.9571 0.93635 0.98399 0.9893 0.79651 0.9585 0.94426 0.94689 0.96248 0.96427
1590 0.97874 0.95718 0.93646 0.98401 0.98931 0.79683 0.95857 0.94435 0.94698 0.96255 0.96433
1591 0.97877 0.95725 0.93656 0.98404 0.98933 0.79715 0.95864 0.94445 0.94707 0.96261 0.96439
1592 0.9788 0.95732 0.93667 0.98406 0.98935 0.79747 0.95871 0.94454 0.94716 0.96268 0.96446
1593 0.97884 0.9574 0.93678 0.98408 0.98936 0.79779 0.95879 0.94464 0.94725 0.96274 0.96452
1594 0.97887 0.95747 0.93689 0.98411 0.98938 0.79811 0.95886 0.94473 0.94734 0.96281 0.96458
1595 0.9789 0.95754 0.937 0.98413 0.98939 0.79843 0.95893 0.94483 0.94743 0.96287 0.96464
1596 0.97893 0.95762 0.93711 0.98415 0.98941 0.79875 0.959 0.94492 0.94752 0.96294 0.9647
1597 0.97896 0.95769 0.93721 0.98418 0.98942 0.79907 0.95907 0.94502 0.94761 0.963 0.96476
1598 0.97899 0.95776 0.93732 0.9842 0.98944 0.79938 0.95914 0.94511 0.9477 0.96307 0.96482
1599 0.97902 0.95784 0.93743 0.98422 0.98945 0.7997 0.95921 0.94521 0.94779 0.96313 0.96489
1600 0.97905 0.95791 0.93753 0.98425 0.98947 0.80001 0.95928 0.9453 0.94788 0.96319 0.96495
1601 0.97908 0.95798 0.93764 0.98427 0.98949 0.80033 0.95935 0.94539 0.94797 0.96326 0.96501
1602 0.97911 0.95805 0.93775 0.98429 0.9895 0.80064 0.95942 0.94549 0.94806 0.96332 0.96507
1603 0.97914 0.95813 0.93785 0.98432 0.98952 0.80096 0.95949 0.94558 0.94815 0.96338 0.96513
1604 0.97917 0.9582 0.93796 0.98434 0.98953 0.80127 0.95956 0.94567 0.94824 0.96345 0.96519
1605 0.9792 0.95827 0.93806 0.98436 0.98955 0.80158 0.95963 0.94577 0.94833 0.96351 0.96525
1606 0.97923 0.95834 0.93817 0.98438 0.98956 0.80189 0.9597 0.94586 0.94841 0.96357 0.96531
1607 0.97926 0.95841 0.93827 0.98441 0.98958 0.80221 0.95977 0.94595 0.9485 0.96363 0.96537
1608 0.97929 0.95848 0.93838 0.98443 0.98959 0.80252 0.95984 0.94604 0.94859 0.9637 0.96543
1609 0.97932 0.95856 0.93848 0.98445 0.98961 0.80283 0.95991 0.94613 0.94868 0.96376 0.96549
1610 0.97935 0.95863 0.93859 0.98448 0.98962 0.80314 0.95997 0.94623 0.94876 0.96382 0.96554
1611 0.97938 0.9587 0.93869 0.9845 0.98964 0.80344 0.96004 0.94632 0.94885 0.96388 0.9656
1612 0.97941 0.95877 0.93879 0.98452 0.98965 0.80375 0.96011 0.94641 0.94894 0.96395 0.96566
1613 0.97944 0.95884 0.9389 0.98454 0.98967 0.80406 0.96018 0.9465 0.94903 0.96401 0.96572
1614 0.97947 0.95891 0.939 0.98457 0.98968 0.80437 0.96025 0.94659 0.94911 0.96407 0.96578
1615 0.9795 0.95898 0.9391 0.98459 0.9897 0.80467 0.96032 0.94668 0.9492 0.96413 0.96584
1616 0.97953 0.95905 0.93921 0.98461 0.98971 0.80498 0.96038 0.94677 0.94928 0.96419 0.9659
1617 0.97956 0.95912 0.93931 0.98463 0.98973 0.80528 0.96045 0.94686 0.94937 0.96425 0.96596
1618 0.97959 0.95919 0.93941 0.98466 0.98974 0.80559 0.96052 0.94695 0.94946 0.96431 0.96601
1619 0.97962 0.95926 0.93951 0.98468 0.98976 0.80589 0.96059 0.94704 0.94954 0.96438 0.96607
1620 0.97965 0.95933 0.93962 0.9847 0.98977 0.8062 0.96065 0.94713 0.94963 0.96444 0.96613
1621 0.97968 0.9594 0.93972 0.98472 0.98979 0.8065 0.96072 0.94722 0.94971 0.9645 0.96619
1622 0.97971 0.95947 0.93982 0.98474 0.9898 0.8068 0.96079 0.94731 0.9498 0.96456 0.96625
1623 0.97974 0.95954 0.93992 0.98477 0.98982 0.8071 0.96085 0.9474 0.94988 0.96462 0.9663
1624 0.97977 0.9596 0.94002 0.98479 0.98983 0.8074 0.96092 0.94749 0.94997 0.96468 0.96636
1625 0.9798 0.95967 0.94012 0.98481 0.98985 0.8077 0.96099 0.94758 0.95005 0.96474 0.96642
1626 0.97983 0.95974 0.94022 0.98483 0.98986 0.808 0.96105 0.94767 0.95014 0.9648 0.96647
1627 0.97986 0.95981 0.94032 0.98485 0.98988 0.8083 0.96112 0.94775 0.95022 0.96486 0.96653
1628 0.97988 0.95988 0.94042 0.98488 0.98989 0.8086 0.96118 0.94784 0.9503 0.96492 0.96659
1629 0.97991 0.95995 0.94052 0.9849 0.98991 0.8089 0.96125 0.94793 0.95039 0.96498 0.96665
1630 0.97994 0.96001 0.94062 0.98492 0.98992 0.8092 0.96132 0.94802 0.95047 0.96504 0.9667
1631 0.97997 0.96008 0.94072 0.98494 0.98993 0.80949 0.96138 0.9481 0.95055 0.9651 0.96676
1632 0.98 0.96015 0.94082 0.98496 0.98995 0.80979 0.96145 0.94819 0.95064 0.96516 0.96681
1633 0.98003 0.96022 0.94092 0.98498 0.98996 0.81008 0.96151 0.94828 0.95072 0.96522 0.96687
1634 0.98006 0.96028 0.94102 0.98501 0.98998 0.81038 0.96158 0.94837 0.9508 0.96527 0.96693
1635 0.98009 0.96035 0.94112 0.98503 0.98999 0.81067 0.96164 0.94845 0.95089 0.96533 0.96698
1636 0.98011 0.96042 0.94122 0.98505 0.99001 0.81097 0.96171 0.94854 0.95097 0.96539 0.96704
1637 0.98014 0.96048 0.94132 0.98507 0.99002 0.81126 0.96177 0.94863 0.95105 0.96545 0.96709
1638 0.98017 0.96055 0.94141 0.98509 0.99004 0.81155 0.96183 0.94871 0.95113 0.96551 0.96715
1639 0.9802 0.96062 0.94151 0.98511 0.99005 0.81185 0.9619 0.9488 0.95121 0.96557 0.96721
1640 0.98023 0.96068 0.94161 0.98513 0.99006 0.81214 0.96196 0.94888 0.9513 0.96562 0.96726
1641 0.98026 0.96075 0.94171 0.98515 0.99008 0.81243 0.96203 0.94897 0.95138 0.96568 0.96732
1642 0.98028 0.96082 0.9418 0.98518 0.99009 0.81272 0.96209 0.94905 0.95146 0.96574 0.96737
1643 0.98031 0.96088 0.9419 0.9852 0.99011 0.81301 0.96215 0.94914 0.95154 0.9658 0.96743
1644 0.98034 0.96095 0.942 0.98522 0.99012 0.8133 0.96222 0.94922 0.95162 0.96586 0.96748
1645 0.98037 0.96101 0.94209 0.98524 0.99014 0.81359 0.96228 0.94931 0.9517 0.96591 0.96754
1646 0.9804 0.96108 0.94219 0.98526 0.99015 0.81387 0.96234 0.94939 0.95178 0.96597 0.96759
1647 0.98042 0.96114 0.94229 0.98528 0.99016 0.81416 0.96241 0.94948 0.95186 0.96603 0.96764
1648 0.98045 0.96121 0.94238 0.9853 0.99018 0.81445 0.96247 0.94956 0.95194 0.96609 0.9677
1649 0.98048 0.96127 0.94248 0.98532 0.99019 0.81473 0.96253 0.94965 0.95202 0.96614 0.96775
1650 0.98051 0.96134 0.94257 0.98534 0.99021 0.81502 0.9626 0.94973 0.9521 0.9662 0.96781
1651 0.98053 0.9614 0.94267 0.98536 0.99022 0.81531 0.96266 0.94981 0.95218 0.96626 0.96786
1652 0.98056 0.96147 0.94276 0.98539 0.99023 0.81559 0.96272 0.9499 0.95226 0.96631 0.96792
1653 0.98059 0.96153 0.94286 0.98541 0.99025 0.81587 0.96278 0.94998 0.95234 0.96637 0.96797
1654 0.98062 0.9616 0.94295 0.98543 0.99026 0.81616 0.96285 0.95006 0.95242 0.96642 0.96802
1655 0.98064 0.96166 0.94305 0.98545 0.99027 0.81644 0.96291 0.95015 0.9525 0.96648 0.96808
1656 0.98067 0.96172 0.94314 0.98547 0.99029 0.81672 0.96297 0.95023 0.95258 0.96654 0.96813
1657 0.9807 0.96179 0.94323 0.98549 0.9903 0.81701 0.96303 0.95031 0.95266 0.96659 0.96818
1658 0.98073 0.96185 0.94333 0.98551 0.99032 0.81729 0.96309 0.95039 0.95273 0.96665 0.96824
1659 0.98075 0.96192 0.94342 0.98553 0.99033 0.81757 0.96315 0.95047 0.95281 0.9667 0.96829
1660 0.98078 0.96198 0.94351 0.98555 0.99034 0.81785 0.96322 0.95056 0.95289 0.96676 0.96834
1661 0.98081 0.96204 0.94361 0.98557 0.99036 0.81813 0.96328 0.95064 0.95297 0.96682 0.96839
1662 0.98083 0.96211 0.9437 0.98559 0.99037 0.81841 0.96334 0.95072 0.95305 0.96687 0.96845
1663 0.98086 0.96217 0.94379 0.98561 0.99038 0.81869 0.9634 0.9508 0.95312 0.96693 0.9685
1664 0.98089 0.96223 0.94388 0.98563 0.9904 0.81896 0.96346 0.95088 0.9532 0.96698 0.96855
1665 0.98091 0.96229 0.94398 0.98565 0.99041 0.81924 0.96352 0.95096 0.95328 0.96704 0.9686
1666 0.98094 0.96236 0.94407 0.98567 0.99042 0.81952 0.96358 0.95104 0.95336 0.96709 0.96866
1667 0.98097 0.96242 0.94416 0.98569 0.99044 0.8198 0.96364 0.95113 0.95343 0.96715 0.96871
1668 0.981 0.96248 0.94425 0.98571 0.99045 0.82007 0.9637 0.95121 0.95351 0.9672 0.96876
1669 0.98102 0.96254 0.94434 0.98573 0.99047 0.82035 0.96376 0.95129 0.95359 0.96725 0.96881
1670 0.98105 0.96261 0.94444 0.98575 0.99048 0.82062 0.96382 0.95137 0.95366 0.96731 0.96886
1671 0.98107 0.96267 0.94453 0.98577 0.99049 0.8209 0.96388 0.95145 0.95374 0.96736 0.96892
1672 0.9811 0.96273 0.94462 0.98579 0.99051 0.82117 0.96394 0.95153 0.95381 0.96742 0.96897
1673 0.98113 0.96279 0.94471 0.98581 0.99052 0.82144 0.964 0.95161 0.95389 0.96747 0.96902
1674 0.98115 0.96285 0.9448 0.98583 0.99053 0.82172 0.96406 0.95169 0.95397 0.96753 0.96907
1675 0.98118 0.96291 0.94489 0.98585 0.99055 0.82199 0.96412 0.95176 0.95404 0.96758 0.96912
1676 0.98121 0.96297 0.94498 0.98587 0.99056 0.82226 0.96418 0.95184 0.95412 0.96763 0.96917
1677 0.98123 0.96304 0.94507 0.98589 0.99057 0.82253 0.96424 0.95192 0.95419 0.96769 0.96922
1678 0.98126 0.9631 0.94516 0.98591 0.99059 0.8228 0.9643 0.952 0.95427 0.96774 0.96927
1679 0.98129 0.96316 0.94525 0.98593 0.9906 0.82307 0.96435 0.95208 0.95434 0.96779 0.96932
1680 0.98131 0.96322 0.94534 0.98595 0.99061 0.82334 0.96441 0.95216 0.95442 0.96785 0.96938
1681 0.98134 0.96328 0.94543 0.98597 0.99062 0.82361 0.96447 0.95224 0.95449 0.9679 0.96943
1682 0.98136 0.96334 0.94551 0.98599 0.99064 0.82388 0.96453 0.95231 0.95457 0.96795 0.96948
1683 0.98139 0.9634 0.9456 0.98601 0.99065 0.82415 0.96459 0.95239 0.95464 0.968 0.96953
1684 0.98142 0.96346 0.94569 0.98603 0.99066 0.82441 0.96465 0.95247 0.95471 0.96806 0.96958
1685 0.98144 0.96352 0.94578 0.98605 0.99068 0.82468 0.9647 0.95255 0.95479 0.96811 0.96963
1686 0.98147 0.96358 0.94587 0.98607 0.99069 0.82495 0.96476 0.95263 0.95486 0.96816 0.96968
1687 0.98149 0.96364 0.94596 0.98609 0.9907 0.82521 0.96482 0.9527 0.95493 0.96821 0.96973
1688 0.98152 0.9637 0.94604 0.98611 0.99072 0.82548 0.96488 0.95278 0.95501 0.96827 0.96978
1689 0.98154 0.96376 0.94613 0.98613 0.99073 0.82574 0.96493 0.95286 0.95508 0.96832 0.96983
1690 0.98157 0.96382 0.94622 0.98614 0.99074 0.82601 0.96499 0.95293 0.95515 0.96837 0.96987
1691 0.98159 0.96388 0.94631 0.98616 0.99075 0.82627 0.96505 0.95301 0.95523 0.96842 0.96992
1692 0.98162 0.96393 0.94639 0.98618 0.99077 0.82653 0.96511 0.95309 0.9553 0.96847 0.96997
1693 0.98165 0.96399 0.94648 0.9862 0.99078 0.8268 0.96516 0.95316 0.95537 0.96853 0.97002
1694 0.98167 0.96405 0.94657 0.98622 0.99079 0.82706 0.96522 0.95324 0.95544 0.96858 0.97007
1695 0.9817 0.96411 0.94665 0.98624 0.99081 0.82732 0.96528 0.95331 0.95552 0.96863 0.97012
1696 0.98172 0.96417 0.94674 0.98626 0.99082 0.82758 0.96533 0.95339 0.95559 0.96868 0.97017
1697 0.98175 0.96423 0.94682 0.98628 0.99083 0.82784 0.96539 0.95347 0.95566 0.96873 0.97022
1698 0.98177 0.96429 0.94691 0.9863 0.99084 0.8281 0.96545 0.95354 0.95573 0.96878 0.97027
1699 0.9818 0.96434 0.947 0.98632 0.99086 0.82836 0.9655 0.95362 0.9558 0.96883 0.97032
1700 0.98182 0.9644 0.94708 0.98634 0.99087 0.82862 0.96556 0.95369 0.95588 0.96888 0.97036
1701 0.98185 0.96446 0.94717 0.98635 0.99088 0.82888 0.96561 0.95377 0.95595 0.96893 0.97041
1702 0.98187 0.96452 0.94725 0.98637 0.99089 0.82914 0.96567 0.95384 0.95602 0.96899 0.97046
1703 0.9819 0.96458 0.94734 0.98639 0.99091 0.8294 0.96573 0.95392 0.95609 0.96904 0.97051
1704 0.98192 0.96463 0.94742 0.98641 0.99092 0.82965 0.96578 0.95399 0.95616 0.96909 0.97056
1705 0.98195 0.96469 0.94751 0.98643 0.99093 0.82991 0.96584 0.95406 0.95623 0.96914 0.9706
1706 0.98197 0.96475 0.94759 0.98645 0.99094 0.83017 0.96589 0.95414 0.9563 0.96919 0.97065
1707 0.982 0.96481 0.94767 0.98647 0.99096 0.83042 0.96595 0.95421 0.95637 0.96924 0.9707
1708 0.98202 0.96486 0.94776 0.98649 0.99097 0.83068 0.966 0.95429 0.95644 0.96929 0.97075
1709 0.98205 0.96492 0.94784 0.9865 0.99098 0.83093 0.96606 0.95436 0.95651 0.96934 0.97079
1710 0.98207 0.96498 0.94793 0.98652 0.99099 0.83119 0.96611 0.95443 0.95658 0.96939 0.97084
1711 0.98209 0.96503 0.94801 0.98654 0.99101 0.83144 0.96617 0.95451 0.95665 0.96944 0.97089
1712 0.98212 0.96509 0.94809 0.98656 0.99102 0.83169 0.96622 0.95458 0.95672 0.96949 0.97094
1713 0.98214 0.96515 0.94818 0.98658 0.99103 0.83195 0.96628 0.95465 0.95679 0.96953 0.97098
1714 0.98217 0.9652 0.94826 0.9866 0.99104 0.8322 0.96633 0.95472 0.95686 0.96958 0.97103
1715 0.98219 0.96526 0.94834 0.98661 0.99106 0.83245 0.96639 0.9548 0.95693 0.96963 0.97108
1716 0.98222 0.96531 0.94842 0.98663 0.99107 0.8327 0.96644 0.95487 0.957 0.96968 0.97112
1717 0.98224 0.96537 0.94851 0.98665 0.99108 0.83295 0.96649 0.95494 0.95707 0.96973 0.97117
1718 0.98226 0.96543 0.94859 0.98667 0.99109 0.8332 0.96655 0.95501 0.95714 0.96978 0.97122
1719 0.98229 0.96548 0.94867 0.98669 0.9911 0.83345 0.9666 0.95509 0.95721 0.96983 0.97126
1720 0.98231 0.96554 0.94875 0.98671 0.99112 0.8337 0.96666 0.95516 0.95727 0.96988 0.97131
1721 0.98234 0.96559 0.94883 0.98672 0.99113 0.83395 0.96671 0.95523 0.95734 0.96993 0.97136
1722 0.98236 0.96565 0.94892 0.98674 0.99114 0.8342 0.96676 0.9553 0.95741 0.96997 0.9714
1723 0.98239 0.9657 0.949 0.98676 0.99115 0.83445 0.96682 0.95537 0.95748 0.97002 0.97145
1724 0.98241 0.96576 0.94908 0.98678 0.99117 0.83469 0.96687 0.95544 0.95755 0.97007 0.97149
1725 0.98243 0.96581 0.94916 0.9868 0.99118 0.83494 0.96692 0.95552 0.95761 0.97012 0.97154
1726 0.98246 0.96587 0.94924 0.98681 0.99119 0.83519 0.96698 0.95559 0.95768 0.97017 0.97159
1727 0.98248 0.96592 0.94932 0.98683 0.9912 0.83544 0.96703 0.95566 0.95775 0.97022 0.97163
1728 0.98251 0.96598 0.9494 0.98685 0.99121 0.83568 0.96708 0.95573 0.95782 0.97026 0.97168
1729 0.98253 0.96603 0.94948 0.98687 0.99123 0.83593 0.96713 0.9558 0.95789 0.97031 0.97172
1730 0.98256 0.96609 0.94957 0.98689 0.99124 0.83618 0.96719 0.95587 0.95795 0.97036 0.97177
1731 0.98258 0.96614 0.94965 0.98691 0.99125 0.83642 0.96724 0.95594 0.95802 0.97041 0.97182
1732 0.9826 0.9662 0.94973 0.98692 0.99126 0.83667 0.96729 0.95601 0.95809 0.97046 0.97186
1733 0.98263 0.96625 0.94981 0.98694 0.99128 0.83691 0.96735 0.95609 0.95816 0.97051 0.97191
1734 0.98265 0.96631 0.94989 0.98696 0.99129 0.83716 0.9674 0.95616 0.95823 0.97055 0.97195
1735 0.98268 0.96636 0.94997 0.98698 0.9913 0.8374 0.96745 0.95623 0.95829 0.9706 0.972
1736 0.9827 0.96642 0.95005 0.987 0.99131 0.83765 0.96751 0.9563 0.95836 0.97065 0.97204
1737 0.98272 0.96647 0.95013 0.98702 0.99132 0.83789 0.96756 0.95637 0.95843 0.9707 0.97209
1738 0.98275 0.96653 0.95021 0.98703 0.99134 0.83813 0.96761 0.95644 0.9585 0.97074 0.97214
1739 0.98277 0.96658 0.95029 0.98705 0.99135 0.83837 0.96767 0.95651 0.95856 0.97079 0.97218
1740 0.9828 0.96663 0.95037 0.98707 0.99136 0.83862 0.96772 0.95658 0.95863 0.97084 0.97223
1741 0.98282 0.96669 0.95045 0.98709 0.99137 0.83886 0.96777 0.95665 0.9587 0.97089 0.97227
1742 0.98284 0.96674 0.95053 0.98711 0.99139 0.8391 0.96782 0.95672 0.95876 0.97093 0.97232
1743 0.98287 0.9668 0.95061 0.98712 0.9914 0.83934 0.96787 0.95679 0.95883 0.97098 0.97236
1744 0.98289 0.96685 0.95069 0.98714 0.99141 0.83958 0.96793 0.95686 0.9589 0.97103 0.97241
1745 0.98292 0.9669 0.95077 0.98716 0.99142 0.83982 0.96798 0.95693 0.95896 0.97108 0.97245
1746 0.98294 0.96696 0.95085 0.98718 0.99143 0.84006 0.96803 0.957 0.95903 0.97112 0.97249
1747 0.98296 0.96701 0.95093 0.98719 0.99144 0.84029 0.96808 0.95707 0.95909 0.97117 0.97254
1748 0.98299 0.96706 0.95101 0.98721 0.99146 0.84053 0.96813 0.95714 0.95916 0.97122 0.97258
1749 0.98301 0.96712 0.95108 0.98723 0.99147 0.84077 0.96818 0.9572 0.95922 0.97126 0.97263
1750 0.98303 0.96717 0.95116 0.98725 0.99148 0.84101 0.96824 0.95727 0.95929 0.97131 0.97267
1751 0.98306 0.96722 0.95124 0.98727 0.99149 0.84124 0.96829 0.95734 0.95936 0.97135 0.97272
1752 0.98308 0.96728 0.95132 0.98728 0.9915 0.84148 0.96834 0.95741 0.95942 0.9714 0.97276
1753 0.9831 0.96733 0.9514 0.9873 0.99152 0.84172 0.96839 0.95748 0.95949 0.97145 0.9728
1754 0.98313 0.96738 0.95147 0.98732 0.99153 0.84195 0.96844 0.95755 0.95955 0.97149 0.97285
1755 0.98315 0.96743 0.95155 0.98734 0.99154 0.84219 0.96849 0.95761 0.95962 0.97154 0.97289
1756 0.98317 0.96749 0.95163 0.98735 0.99155 0.84242 0.96854 0.95768 0.95968 0.97159 0.97294
1757 0.9832 0.96754 0.9517 0.98737 0.99156 0.84266 0.96859 0.95775 0.95974 0.97163 0.97298
1758 0.98322 0.96759 0.95178 0.98739 0.99157 0.84289 0.96864 0.95782 0.95981 0.97168 0.97302
1759 0.98324 0.96764 0.95186 0.98741 0.99159 0.84312 0.96869 0.95789 0.95987 0.97172 0.97307
1760 0.98327 0.96769 0.95194 0.98742 0.9916 0.84336 0.96874 0.95795 0.95994 0.97177 0.97311
1761 0.98329 0.96775 0.95201 0.98744 0.99161 0.84359 0.96879 0.95802 0.96 0.97181 0.97315
1762 0.98331 0.9678 0.95209 0.98746 0.99162 0.84382 0.96884 0.95809 0.96007 0.97186 0.9732
1763 0.98334 0.96785 0.95217 0.98748 0.99163 0.84405 0.96889 0.95815 0.96013 0.9719 0.97324
1764 0.98336 0.9679 0.95224 0.98749 0.99165 0.84429 0.96894 0.95822 0.96019 0.97195 0.97328
1765 0.98338 0.96795 0.95232 0.98751 0.99166 0.84452 0.96899 0.95829 0.96026 0.97199 0.97333
1766 0.98341 0.96801 0.95239 0.98753 0.99167 0.84475 0.96904 0.95835 0.96032 0.97204 0.97337
1767 0.98343 0.96806 0.95247 0.98755 0.99168 0.84498 0.96909 0.95842 0.96038 0.97208 0.97341
1768 0.98345 0.96811 0.95255 0.98756 0.99169 0.84521 0.96914 0.95849 0.96045 0.97213 0.97346
1769 0.98347 0.96816 0.95262 0.98758 0.9917 0.84544 0.96919 0.95855 0.96051 0.97217 0.9735
1770 0.9835 0.96821 0.9527 0.9876 0.99171 0.84566 0.96924 0.95862 0.96057 0.97222 0.97354
1771 0.98352 0.96826 0.95277 0.98761 0.99173 0.84589 0.96929 0.95869 0.96064 0.97226 0.97358
1772 0.98354 0.96831 0.95285 0.98763 0.99174 0.84612 0.96934 0.95875 0.9607 0.97231 0.97363
1773 0.98357 0.96836 0.95292 0.98765 0.99175 0.84635 0.96939 0.95882 0.96076 0.97235 0.97367
1774 0.98359 0.96841 0.953 0.98767 0.99176 0.84658 0.96944 0.95888 0.96082 0.9724 0.97371
1775 0.98361 0.96846 0.95307 0.98768 0.99177 0.8468 0.96949 0.95895 0.96089 0.97244 0.97375
1776 0.98363 0.96851 0.95314 0.9877 0.99178 0.84703 0.96954 0.95901 0.96095 0.97248 0.97379
1777 0.98366 0.96856 0.95322 0.98772 0.99179 0.84725 0.96958 0.95908 0.96101 0.97253 0.97384
1778 0.98368 0.96861 0.95329 0.98773 0.99181 0.84748 0.96963 0.95914 0.96107 0.97257 0.97388
1779 0.9837 0.96866 0.95337 0.98775 0.99182 0.8477 0.96968 0.95921 0.96114 0.97262 0.97392
1780 0.98372 0.96871 0.95344 0.98777 0.99183 0.84793 0.96973 0.95927 0.9612 0.97266 0.97396
1781 0.98375 0.96876 0.95351 0.98778 0.99184 0.84815 0.96978 0.95934 0.96126 0.9727 0.974
1782 0.98377 0.96881 0.95359 0.9878 0.99185 0.84838 0.96983 0.9594 0.96132 0.97275 0.97404
1783 0.98379 0.96886 0.95366 0.98782 0.99186 0.8486 0.96987 0.95947 0.96138 0.97279 0.97409
1784 0.98381 0.96891 0.95373 0.98783 0.99187 0.84882 0.96992 0.95953 0.96144 0.97283 0.97413
1785 0.98384 0.96896 0.95381 0.98785 0.99188 0.84905 0.96997 0.95959 0.9615 0.97288 0.97417
1786 0.98386 0.96901 0.95388 0.98787 0.9919 0.84927 0.97002 0.95966 0.96156 0.97292 0.97421
1787 0.98388 0.96906 0.95395 0.98789 0.99191 0.84949 0.97007 0.95972 0.96163 0.97296 0.97425
1788 0.9839 0.96911 0.95402 0.9879 0.99192 0.84971 0.97011 0.95979 0.96169 0.97301 0.97429
1789 0.98392 0.96916 0.9541 0.98792 0.99193 0.84993 0.97016 0.95985 0.96175 0.97305 0.97433
1790 0.98395 0.96921 0.95417 0.98794 0.99194 0.85015 0.97021 0.95991 0.96181 0.97309 0.97437
1791 0.98397 0.96926 0.95424 0.98795 0.99195 0.85037 0.97026 0.95998 0.96187 0.97314 0.97441
1792 0.98399 0.96931 0.95431 0.98797 0.99196 0.85059 0.9703 0.96004 0.96193 0.97318 0.97446
1793 0.98401 0.96935 0.95439 0.98799 0.99197 0.85081 0.97035 0.9601 0.96199 0.97322 0.9745
1794 0.98403 0.9694 0.95446 0.988 0.99198 0.85103 0.9704 0.96017 0.96205 0.97326 0.97454
1795 0.98406 0.96945 0.95453 0.98802 0.992 0.85125 0.97044 0.96023 0.96211 0.97331 0.97458
1796 0.98408 0.9695 0.9546 0.98803 0.99201 0.85147 0.97049 0.96029 0.96217 0.97335 0.97462
1797 0.9841 0.96955 0.95467 0.98805 0.99202 0.85169 0.97054 0.96035 0.96223 0.97339 0.97466
1798 0.98412 0.9696 0.95474 0.98807 0.99203 0.8519 0.97059 0.96042 0.96229 0.97343 0.9747
1799 0.98414 0.96964 0.95481 0.98808 0.99204 0.85212 0.97063 0.96048 0.96235 0.97348 0.97474
1800 0.98417 0.96969 0.95489 0.9881 0.99205 0.85234 0.97068 0.96054 0.96241 0.97352 0.97478
1801 0.98419 0.96974 0.95496 0.98812 0.99206 0.85255 0.97072 0.9606 0.96247 0.97356 0.97482
1802 0.98421 0.96979 0.95503 0.98813 0.99207 0.85277 0.97077 0.96066 0.96253 0.9736 0.97486
1803 0.98423 0.96984 0.9551 0.98815 0.99208 0.85298 0.97082 0.96073 0.96258 0.97364 0.9749
1804 0.98425 0.96988 0.95517 0.98817 0.99209 0.8532 0.97086 0.96079 0.96264 0.97368 0.97494
1805 0.98427 0.96993 0.95524 0.98818 0.99211 0.85341 0.97091 0.96085 0.9627 0.97373 0.97498
1806 0.98429 0.96998 0.95531 0.9882 0.99212 0.85363 0.97096 0.96091 0.96276 0.97377 0.97502
1807 0.98432 0.97003 0.95538 0.98821 0.99213 0.85384 0.971 0.96097 0.96282 0.97381 0.97506
1808 0.98434 0.97007 0.95545 0.98823 0.99214 0.85405 0.97105 0.96103 0.96288 0.97385 0.9751
1809 0.98436 0.97012 0.95552 0.98825 0.99215 0.85427 0.97109 0.96109 0.96294 0.97389 0.97514
1810 0.98438 0.97017 0.95559 0.98826 0.99216 0.85448 0.97114 0.96116 0.96299 0.97393 0.97517
1811 0.9844 0.97021 0.95566 0.98828 0.99217 0.85469 0.97118 0.96122 0.96305 0.97397 0.97521
1812 0.98442 0.97026 0.95573 0.98829 0.99218 0.8549 0.97123 0.96128 0.96311 0.97402 0.97525
1813 0.98444 0.97031 0.95579 0.98831 0.99219 0.85511 0.97127 0.96134 0.96317 0.97406 0.97529
1814 0.98446 0.97035 0.95586 0.98833 0.9922 0.85532 0.97132 0.9614 0.96323 0.9741 0.97533
1815 0.98449 0.9704 0.95593 0.98834 0.99221 0.85554 0.97136 0.96146 0.96328 0.97414 0.97537
1816 0.98451 0.97045 0.956 0.98836 0.99222 0.85575 0.97141 0.96152 0.96334 0.97418 0.97541
1817 0.98453 0.97049 0.95607 0.98837 0.99223 0.85596 0.97145 0.96158 0.9634 0.97422 0.97545
1818 0.98455 0.97054 0.95614 0.98839 0.99224 0.85616 0.9715 0.96164 0.96345 0.97426 0.97549
1819 0.98457 0.97059 0.95621 0.9884 0.99225 0.85637 0.97154 0.9617 0.96351 0.9743 0.97552
1820 0.98459 0.97063 0.95627 0.98842 0.99227 0.85658 0.97159 0.96176 0.96357 0.97434 0.97556
1821 0.98461 0.97068 0.95634 0.98844 0.99228 0.85679 0.97163 0.96182 0.96363 0.97438 0.9756
1822 0.98463 0.97072 0.95641 0.98845 0.99229 0.857 0.97168 0.96188 0.96368 0.97442 0.97564
1823 0.98465 0.97077 0.95648 0.98847 0.9923 0.8572 0.97172 0.96194 0.96374 0.97446 0.97568
1824 0.98467 0.97082 0.95654 0.98848 0.99231 0.85741 0.97177 0.962 0.96379 0.9745 0.97572
1825 0.98469 0.97086 0.95661 0.9885 0.99232 0.85762 0.97181 0.96205 0.96385 0.97454 0.97575
1826 0.98472 0.97091 0.95668 0.98851 0.99233 0.85782 0.97185 0.96211 0.96391 0.97458 0.97579
1827 0.98474 0.97095 0.95675 0.98853 0.99234 0.85803 0.9719 0.96217 0.96396 0.97462 0.97583
1828 0.98476 0.971 0.95681 0.98855 0.99235 0.85824 0.97194 0.96223 0.96402 0.97466 0.97587
1829 0.98478 0.97104 0.95688 0.98856 0.99236 0.85844 0.97198 0.96229 0.96408 0.9747 0.9759
1830 0.9848 0.97109 0.95695 0.98858 0.99237 0.85865 0.97203 0.96235 0.96413 0.97474 0.97594
1831 0.98482 0.97113 0.95701 0.98859 0.99238 0.85885 0.97207 0.96241 0.96419 0.97478 0.97598
1832 0.98484 0.97118 0.95708 0.98861 0.99239 0.85905 0.97212 0.96246 0.96424 0.97482 0.97602
1833 0.98486 0.97122 0.95714 0.98862 0.9924 0.85926 0.97216 0.96252 0.9643 0.97486 0.97605
1834 0.98488 0.97127 0.95721 0.98864 0.99241 0.85946 0.9722 0.96258 0.96435 0.9749 0.97609
1835 0.9849 0.97131 0.95728 0.98865 0.99242 0.85966 0.97225 0.96264 0.96441 0.97493 0.97613
1836 0.98492 0.97136 0.95734 0.98867 0.99243 0.85987 0.97229 0.9627 0.96446 0.97497 0.97617
1837 0.98494 0.9714 0.95741 0.98868 0.99244 0.86007 0.97233 0.96275 0.96452 0.97501 0.9762
1838 0.98496 0.97144 0.95747 0.9887 0.99245 0.86027 0.97237 0.96281 0.96457 0.97505 0.97624
1839 0.98498 0.8551 0.79072 0.98871 0.99246 0.86047 0.84198 0.81483 0.80134 0.87239 0.86274
1840 0.985 0.85528 0.79097 0.98873 0.99247 0.86067 0.84217 0.81505 0.80158 0.87255 0.86291
1841 0.98502 0.85545 0.79122 0.98874 0.99248 0.86087 0.84236 0.81527 0.80181 0.87271 0.86308
1842 0.98504 0.85563 0.79146 0.98876 0.99249 0.86107 0.84255 0.8155 0.80205 0.87287 0.86324
1843 0.98506 0.85581 0.79171 0.98877 0.9925 0.86127 0.84274 0.81572 0.80228 0.87302 0.86341
1844 0.98508 0.85599 0.79195 0.98879 0.99251 0.86147 0.84293 0.81594 0.80251 0.87318 0.86358
1845 0.9851 0.85616 0.7922 0.9888 0.99252 0.86167 0.84312 0.81616 0.80275 0.87334 0.86374
1846 0.98512 0.85634 0.79244 0.98882 0.99253 0.86187 0.84331 0.81638 0.80298 0.87349 0.86391
1847 0.98514 0.85651 0.79269 0.98883 0.99254 0.86207 0.8435 0.81659 0.80321 0.87365 0.86408
1848 0.98516 0.85669 0.79293 0.98885 0.99255 0.86226 0.84369 0.81681 0.80344 0.87381 0.86424
1849 0.98518 0.85686 0.79317 0.98886 0.99256 0.86246 0.84388 0.81703 0.80367 0.87396 0.86441
1850 0.9852 0.85704 0.79342 0.98888 0.99257 0.86266 0.84406 0.81725 0.8039 0.87412 0.86458
1851 0.98522 0.85721 0.79366 0.98889 0.99258 0.86286 0.84425 0.81747 0.80413 0.87427 0.86474
1852 0.98524 0.85739 0.7939 0.98891 0.99259 0.86305 0.84444 0.81769 0.80436 0.87443 0.86491
1853 0.98526 0.85756 0.79414 0.98892 0.9926 0.86325 0.84463 0.8179 0.80459 0.87458 0.86507
1854 0.98528 0.85773 0.79438 0.98894 0.99261 0.86344 0.84481 0.81812 0.80482 0.87474 0.86523
1855 0.9853 0.85791 0.79462 0.98895 0.99262 0.86364 0.845 0.81834 0.80505 0.87489 0.8654
1856 0.98532 0.85808 0.79486 0.98897 0.99263 0.86383 0.84519 0.81855 0.80528 0.87505 0.86556
1857 0.98534 0.85825 0.7951 0.98898 0.99264 0.86403 0.84537 0.81877 0.80551 0.8752 0.86573
1858 0.98536 0.85843 0.79534 0.989 0.99265 0.86422 0.84556 0.81898 0.80574 0.87535 0.86589
1859 0.98538 0.8586 0.79558 0.98901 0.99266 0.86442 0.84574 0.8192 0.80597 0.87551 0.86605
1860 0.98539 0.85877 0.79582 0.98903 0.99267 0.86461 0.84593 0.81941 0.80619 0.87566 0.86622
1861 0.98541 0.85894 0.79606 0.98904 0.99268 0.8648 0.84611 0.81963 0.80642 0.87581 0.86638
1862 0.98543 0.85911 0.7963 0.98906 0.99269 0.865 0.8463 0.81984 0.80665 0.87596 0.86654
1863 0.98545 0.85928 0.79654 0.98907 0.9927 0.86519 0.84648 0.82005 0.80687 0.87612 0.8667
1864 0.98547 0.85946 0.79677 0.98908 0.99271 0.86538 0.84667 0.82027 0.8071 0.87627 0.86686
1865 0.98549 0.85963 0.79701 0.9891 0.99272 0.86557 0.84685 0.82048 0.80732 0.87642 0.86703
1866 0.98551 0.8598 0.79725 0.98911 0.99273 0.86576 0.84703 0.82069 0.80755 0.87657 0.86719
1867 0.98553 0.85997 0.79748 0.98913 0.99274 0.86595 0.84722 0.8209 0.80777 0.87672 0.86735
1868 0.98555 0.86014 0.79772 0.98914 0.99275 0.86614 0.8474 0.82112 0.808 0.87687 0.86751
1869 0.98557 0.86031 0.79796 0.98916 0.99276 0.86633 0.84758 0.82133 0.80822 0.87702 0.86767
1870 0.98559 0.86047 0.79819 0.98917 0.99277 0.86652 0.84777 0.82154 0.80845 0.87717 0.86783
1871 0.98561 0.86064 0.79843 0.98918 0.99278 0.86671 0.84795 0.82175 0.80867 0.87732 0.86799
1872 0.98562 0.86081 0.79866 0.9892 0.99279 0.8669 0.84813 0.82196 0.80889 0.87747 0.86815
1873 0.98564 0.86098 0.7989 0.98921 0.9928 0.86709 0.84831 0.82217 0.80912 0.87762 0.86831
1874 0.98566 0.86115 0.79913 0.98923 0.99281 0.86728 0.84849 0.82238 0.80934 0.87777 0.86847
1875 0.98568 0.86132 0.79936 0.98924 0.99281 0.86747 0.84867 0.82259 0.80956 0.87792 0.86863
1876 0.9857 0.86148 0.7996 0.98926 0.99282 0.86766 0.84885 0.8228 0.80978 0.87807 0.86878
1877 0.98572 0.86165 0.79983 0.98927 0.99283 0.86784 0.84903 0.82301 0.81 0.87822 0.86894
1878 0.98574 0.86182 0.80006 0.98928 0.99284 0.86803 0.84921 0.82322 0.81022 0.87837 0.8691
1879 0.98576 0.86198 0.80029 0.9893 0.99285 0.86822 0.84939 0.82343 0.81044 0.87852 0.86926
1880 0.98578 0.86215 0.80052 0.98931 0.99286 0.8684 0.84957 0.82363 0.81066 0.87866 0.86942
1881 0.98579 0.86232 0.80076 0.98933 0.99287 0.86859 0.84975 0.82384 0.81088 0.87881 0.86957
1882 0.98581 0.86248 0.80099 0.98934 0.99288 0.86878 0.84993 0.82405 0.8111 0.87896 0.86973
1883 0.98583 0.86265 0.80122 0.98935 0.99289 0.86896 0.85011 0.82425 0.81132 0.87911 0.86989
1884 0.98585 0.86281 0.80145 0.98937 0.9929 0.86915 0.85029 0.82446 0.81154 0.87925 0.87004
1885 0.98587 0.86298 0.80168 0.98938 0.99291 0.86933 0.85046 0.82467 0.81176 0.8794 0.8702
1886 0.98589 0.86314 0.80191 0.9894 0.99292 0.86952 0.85064 0.82487 0.81198 0.87955 0.87036
1887 0.9859 0.86331 0.80214 0.98941 0.99293 0.8697 0.85082 0.82508 0.8122 0.87969 0.87051
1888 0.98592 0.86347 0.80237 0.98942 0.99294 0.86988 0.851 0.82528 0.81241 0.87984 0.87067
1889 0.98594 0.86364 0.80259 0.98944 0.99295 0.87007 0.85117 0.82549 0.81263 0.87998 0.87082
1890 0.98596 0.8638 0.80282 0.98945 0.99296 0.87025 0.85135 0.82569 0.81285 0.88013 0.87098
1891 0.98598 0.86396 0.80305 0.98947 0.99296 0.87043 0.85153 0.8259 0.81307 0.88027 0.87113
1892 0.986 0.86413 0.80328 0.98948 0.99297 0.87062 0.8517 0.8261 0.81328 0.88042 0.87129
1893 0.98601 0.86429 0.8035 0.98949 0.99298 0.8708 0.85188 0.82631 0.8135 0.88056 0.87144
1894 0.98603 0.86445 0.80373 0.98951 0.99299 0.87098 0.85205 0.82651 0.81371 0.88071 0.87159
1895 0.98605 0.86461 0.80396 0.98952 0.993 0.87116 0.85223 0.82671 0.81393 0.88085 0.87175
1896 0.98607 0.86478 0.80418 0.98953 0.99301 0.87134 0.8524 0.82692 0.81414 0.881 0.8719
1897 0.98609 0.86494 0.80441 0.98955 0.99302 0.87152 0.85258 0.82712 0.81436 0.88114 0.87205
1898 0.98611 0.8651 0.80464 0.98956 0.99303 0.8717 0.85275 0.82732 0.81457 0.88128 0.87221
1899 0.98612 0.86526 0.80486 0.98957 0.99304 0.87188 0.85292 0.82752 0.81479 0.88143 0.87236
1900 0.98614 0.86542 0.80509 0.98959 0.99305 0.87206 0.8531 0.82772 0.815 0.88157 0.87251
1901 0.98616 0.86558 0.80531 0.9896 0.99306 0.87224 0.85327 0.82792 0.81521 0.88171 0.87266
1902 0.98618 0.86574 0.80553 0.98962 0.99306 0.87242 0.85344 0.82813 0.81543 0.88186 0.87282
1903 0.9862 0.8659 0.80576 0.98963 0.99307 0.8726 0.85362 0.82833 0.81564 0.882 0.87297
1904 0.98621 0.86606 0.80598 0.98964 0.99308 0.87278 0.85379 0.82853 0.81585 0.88214 0.87312
1905 0.98623 0.86622 0.8062 0.98966 0.99309 0.87296 0.85396 0.82873 0.81606 0.88228 0.87327
1906 0.98625 0.86638 0.80643 0.98967 0.9931 0.87313 0.85413 0.82893 0.81627 0.88242 0.87342
1907 0.98627 0.86654 0.80665 0.98968 0.99311 0.87331 0.85431 0.82913 0.81649 0.88257 0.87357
1908 0.98628 0.8667 0.80687 0.9897 0.99312 0.87349 0.85448 0.82932 0.8167 0.88271 0.87372
1909 0.9863 0.86686 0.80709 0.98971 0.99313 0.87367 0.85465 0.82952 0.81691 0.88285 0.87387
1910 0.98632 0.86702 0.80731 0.98972 0.99314 0.87384 0.85482 0.82972 0.81712 0.88299 0.87402
1911 0.98634 0.86718 0.80753 0.98974 0.99315 0.87402 0.85499 0.82992 0.81733 0.88313 0.87417
1912 0.98636 0.86733 0.80775 0.98975 0.99315 0.87419 0.85516 0.83012 0.81754 0.88327 0.87432
1913 0.98637 0.86749 0.80798 0.98976 0.99316 0.87437 0.85533 0.83031 0.81775 0.88341 0.87447
1914 0.98639 0.86765 0.8082 0.98978 0.99317 0.87455 0.8555 0.83051 0.81796 0.88355 0.87462
1915 0.98641 0.86781 0.80841 0.98979 0.99318 0.87472 0.85567 0.83071 0.81816 0.88369 0.87477
1916 0.98643 0.86796 0.80863 0.9898 0.99319 0.8749 0.85584 0.8309 0.81837 0.88383 0.87492
1917 0.98644 0.86812 0.80885 0.98981 0.9932 0.87507 0.85601 0.8311 0.81858 0.88397 0.87507
1918 0.98646 0.86828 0.80907 0.98983 0.99321 0.87524 0.85618 0.8313 0.81879 0.88411 0.87521
1919 0.98648 0.86843 0.80929 0.98984 0.99322 0.87542 0.85635 0.83149 0.819 0.88424 0.87536
1920 0.9865 0.86859 0.80951 0.98985 0.99322 0.87559 0.85651 0.83169 0.8192 0.88438 0.87551
1921 0.98651 0.86874 0.80973 0.98987 0.99323 0.87576 0.85668 0.83188 0.81941 0.88452 0.87566
1922 0.98653 0.8689 0.80994 0.98988 0.99324 0.87594 0.85685 0.83208 0.81962 0.88466 0.8758
1923 0.98655 0.86905 0.81016 0.98989 0.99325 0.87611 0.85702 0.83227 0.81982 0.8848 0.87595
1924 0.98656 0.86921 0.81038 0.98991 0.99326 0.87628 0.85718 0.83247 0.82003 0.88493 0.8761
1925 0.98658 0.86936 0.81059 0.98992 0.99327 0.87645 0.85735 0.83266 0.82023 0.88507 0.87624
1926 0.9866 0.86952 0.81081 0.98993 0.99328 0.87662 0.85752 0.83285 0.82044 0.88521 0.87639
1927 0.98662 0.86967 0.81102 0.98995 0.99329 0.87679 0.85768 0.83305 0.82064 0.88535 0.87654
1928 0.98663 0.86983 0.81124 0.98996 0.99329 0.87697 0.85785 0.83324 0.82085 0.88548 0.87668
1929 0.98665 0.86998 0.81145 0.98997 0.9933 0.87714 0.85802 0.83343 0.82105 0.88562 0.87683
1930 0.98667 0.87013 0.81167 0.98998 0.99331 0.87731 0.85818 0.83362 0.82126 0.88575 0.87697
1931 0.98668 0.87029 0.81188 0.99 0.99332 0.87748 0.85835 0.83382 0.82146 0.88589 0.87712
1932 0.9867 0.87044 0.8121 0.99001 0.99333 0.87765 0.85851 0.83401 0.82166 0.88603 0.87726
1933 0.98672 0.87059 0.81231 0.99002 0.99334 0.87782 0.85868 0.8342 0.82187 0.88616 0.87741
1934 0.98674 0.87075 0.81252 0.99003 0.99335 0.87798 0.85884 0.83439 0.82207 0.8863 0.87755
1935 0.98675 0.8709 0.81274 0.99005 0.99335 0.87815 0.85901 0.83458 0.82227 0.88643 0.8777
1936 0.98677 0.87105 0.81295 0.99006 0.99336 0.87832 0.85917 0.83477 0.82248 0.88657 0.87784
1937 0.98679 0.8712 0.81316 0.99007 0.99337 0.87849 0.85933 0.83496 0.82268 0.8867 0.87798
1938 0.9868 0.87135 0.81337 0.99009 0.99338 0.87866 0.8595 0.83515 0.82288 0.88684 0.87813
1939 0.98682 0.8715 0.81359 0.9901 0.99339 0.87882 0.85966 0.83534 0.82308 0.88697 0.87827
1940 0.98684 0.87165 0.8138 0.99011 0.9934 0.87899 0.85982 0.83553 0.82328 0.8871 0.87841
1941 0.98685 0.87181 0.81401 0.99012 0.9934 0.87916 0.85999 0.83572 0.82348 0.88724 0.87856
1942 0.98687 0.87196 0.81422 0.99014 0.99341 0.87933 0.86015 0.83591 0.82368 0.88737 0.8787
1943 0.98689 0.87211 0.81443 0.99015 0.99342 0.87949 0.86031 0.8361 0.82388 0.88751 0.87884
1944 0.9869 0.87226 0.81464 0.99016 0.99343 0.87966 0.86047 0.83628 0.82408 0.88764 0.87898
1945 0.98692 0.87241 0.81485 0.99017 0.99344 0.87982 0.86063 0.83647 0.82428 0.88777 0.87912
1946 0.98694 0.87256 0.81506 0.99019 0.99345 0.87999 0.86079 0.83666 0.82448 0.8879 0.87927
1947 0.98695 0.8727 0.81527 0.9902 0.99345 0.88015 0.86096 0.83685 0.82468 0.88804 0.87941
1948 0.98697 0.87285 0.81548 0.99021 0.99346 0.88032 0.86112 0.83703 0.82488 0.88817 0.87955
1949 0.98699 0.873 0.81569 0.99022 0.99347 0.88048 0.86128 0.83722 0.82507 0.8883 0.87969
1950 0.987 0.87315 0.81589 0.99024 0.99348 0.88065 0.86144 0.83741 0.82527 0.88843 0.87983
1951 0.98702 0.8733 0.8161 0.99025 0.99349 0.88081 0.8616 0.83759 0.82547 0.88856 0.87997
1952 0.98703 0.87345 0.81631 0.99026 0.9935 0.88097 0.86176 0.83778 0.82567 0.8887 0.88011
1953 0.98705 0.8736 0.81652 0.99027 0.9935 0.88114 0.86192 0.83796 0.82586 0.88883 0.88025
1954 0.98707 0.87374 0.81672 0.99028 0.99351 0.8813 0.86208 0.83815 0.82606 0.88896 0.88039
1955 0.98708 0.87389 0.81693 0.9903 0.99352 0.88146 0.86224 0.83833 0.82626 0.88909 0.88053
1956 0.9871 0.87404 0.81714 0.99031 0.99353 0.88163 0.8624 0.83852 0.82645 0.88922 0.88067
1957 0.98712 0.87418 0.81734 0.99032 0.99354 0.88179 0.86255 0.8387 0.82665 0.88935 0.88081
1958 0.98713 0.87433 0.81755 0.99033 0.99355 0.88195 0.86271 0.83889 0.82684 0.88948 0.88095
1959 0.98715 0.87448 0.81775 0.99035 0.99355 0.88211 0.86287 0.83907 0.82704 0.88961 0.88108
1960 0.98717 0.87462 0.81796 0.99036 0.99356 0.88227 0.86303 0.83926 0.82723 0.88974 0.88122
1961 0.98718 0.87477 0.81816 0.99037 0.99357 0.88243 0.86319 0.83944 0.82743 0.88987 0.88136
1962 0.9872 0.87492 0.81837 0.99038 0.99358 0.88259 0.86334 0.83962 0.82762 0.89 0.8815
1963 0.98721 0.87506 0.81857 0.99039 0.99359 0.88276 0.8635 0.8398 0.82782 0.89013 0.88164
1964 0.98723 0.87521 0.81878 0.99041 0.99359 0.88292 0.86366 0.83999 0.82801 0.89026 0.88177
1965 0.98725 0.87535 0.81898 0.99042 0.9936 0.88308 0.86381 0.84017 0.8282 0.89038 0.88191
1966 0.98726 0.8755 0.81918 0.99043 0.99361 0.88323 0.86397 0.84035 0.8284 0.89051 0.88205
1967 0.98728 0.87564 0.81939 0.99044 0.99362 0.88339 0.86413 0.84053 0.82859 0.89064 0.88219
1968 0.98729 0.87579 0.81959 0.99045 0.99363 0.88355 0.86428 0.84071 0.82878 0.89077 0.88232
1969 0.98731 0.87593 0.81979 0.99047 0.99363 0.88371 0.86444 0.84089 0.82898 0.8909 0.88246
1970 0.98733 0.87607 0.81999 0.99048 0.99364 0.88387 0.86459 0.84108 0.82917 0.89103 0.88259
1971 0.98734 0.87622 0.8202 0.99049 0.99365 0.88403 0.86475 0.84126 0.82936 0.89115 0.88273
1972 0.98736 0.87636 0.8204 0.9905 0.99366 0.88419 0.8649 0.84144 0.82955 0.89128 0.88287
1973 0.98737 0.8765 0.8206 0.99051 0.99367 0.88434 0.86506 0.84162 0.82974 0.89141 0.883
1974 0.98739 0.87665 0.8208 0.99053 0.99367 0.8845 0.86521 0.8418 0.82993 0.89153 0.88314
1975 0.9874 0.87679 0.821 0.99054 0.99368 0.88466 0.86537 0.84197 0.83012 0.89166 0.88327
1976 0.98742 0.87693 0.8212 0.99055 0.99369 0.88482 0.86552 0.84215 0.83031 0.89179 0.88341
1977 0.98744 0.87707 0.8214 0.99056 0.9937 0.88497 0.86568 0.84233 0.8305 0.89191 0.88354
1978 0.98745 0.87722 0.8216 0.99057 0.99371 0.88513 0.86583 0.84251 0.83069 0.89204 0.88368
1979 0.98747 0.87736 0.8218 0.99059 0.99371 0.88528 0.86598 0.84269 0.83088 0.89216 0.88381
1980 0.98748 0.8775 0.822 0.9906 0.99372 0.88544 0.86613 0.84287 0.83107 0.89229 0.88395
1981 0.9875 0.87764 0.8222 0.99061 0.99373 0.88559 0.86629 0.84305 0.83126 0.89242 0.88408
1982 0.98751 0.87778 0.8224 0.99062 0.99374 0.88575 0.86644 0.84322 0.83145 0.89254 0.88421
1983 0.98753 0.87792 0.82259 0.99063 0.99375 0.8859 0.86659 0.8434 0.83164 0.89267 0.88435
1984 0.98755 0.87806 0.82279 0.99064 0.99375 0.88606 0.86674 0.84358 0.83182 0.89279 0.88448
1985 0.98756 0.87821 0.82299 0.99066 0.99376 0.88621 0.8669 0.84375 0.83201 0.89292 0.88461
1986 0.98758 0.87835 0.82319 0.99067 0.99377 0.88637 0.86705 0.84393 0.8322 0.89304 0.88475
1987 0.98759 0.87849 0.82339 0.99068 0.99378 0.88652 0.8672 0.84411 0.83239 0.89317 0.88488
1988 0.98761 0.87863 0.82358 0.99069 0.99378 0.88667 0.86735 0.84428 0.83258 0.89329 0.88501
1989 0.98762 0.87877 0.82378 0.9907 0.99379 0.88683 0.8675 0.84446 0.83276 0.89341 0.88514
1990 0.98764 0.87891 0.82398 0.99071 0.9938 0.88698 0.86766 0.84464 0.83295 0.89354 0.88528
1991 0.98765 0.87905 0.82417 0.99073 0.99381 0.88713 0.86781 0.84481 0.83314 0.89366 0.88541
1992 0.98767 0.87919 0.82437 0.99074 0.99381 0.88729 0.86796 0.84499 0.83332 0.89379 0.88554
1993 0.98768 0.87933 0.82456 0.99075 0.99382 0.88744 0.86811 0.84516 0.83351 0.89391 0.88567
1994 0.9877 0.87946 0.82476 0.99076 0.99383 0.88759 0.86826 0.84534 0.83369 0.89403 0.8858
1995 0.98771 0.8796 0.82495 0.99077 0.99384 0.88774 0.86841 0.84551 0.83388 0.89416 0.88594
1996 0.98773 0.87974 0.82515 0.99078 0.99385 0.88789 0.86856 0.84569 0.83406 0.89428 0.88607
1997 0.98774 0.87988 0.82534 0.99079 0.99385 0.88804 0.86871 0.84586 0.83425 0.8944 0.8862
1998 0.98776 0.88002 0.82554 0.9908 0.99386 0.88819 0.86886 0.84603 0.83443 0.89452 0.88633
1999 0.98777 0.88016 0.82573 0.99082 0.99387 0.88834 0.869 0.84621 0.83462 0.89465 0.88646
2000 0.98779 0.88029 0.82593 0.99083 0.99388 0.88849 0.86915 0.84638 0.8348 0.89477 0.88659
2001 0.9878 0.88043 0.82612 0.99084 0.99388 0.88864 0.8693 0.84655 0.83499 0.89489 0.88672
2002 0.98782 0.88057 0.82631 0.99085 0.99389 0.88878 0.86945 0.84672 0.83517 0.89501 0.88685
2003 0.98783 0.8807 0.82651 0.99086 0.9939 0.88893 0.8696 0.8469 0.83535 0.89513 0.88698
2004 0.98785 0.88084 0.8267 0.99087 0.9939 0.88908 0.86975 0.84707 0.83554 0.89525 0.88711
2005 0.98786 0.88098 0.82689 0.99088 0.99391 0.88923 0.86989 0.84724 0.83572 0.89537 0.88724
2006 0.98788 0.88111 0.82708 0.99089 0.99392 0.88938 0.87004 0.84741 0.8359 0.89549 0.88737
2007 0.98789 0.88125 0.82727 0.9909 0.99393 0.88952 0.87019 0.84758 0.83608 0.89562 0.88749
2008 0.98791 0.88139 0.82746 0.99092 0.99393 0.88967 0.87034 0.84775 0.83626 0.89574 0.88762
2009 0.98792 0.88152 0.82766 0.99093 0.99394 0.88982 0.87048 0.84792 0.83645 0.89586 0.88775
2010 0.98793 0.88166 0.82785 0.99094 0.99395 0.88996 0.87063 0.84809 0.83663 0.89598 0.88788
2011 0.98795 0.88179 0.82804 0.99095 0.99396 0.89011 0.87077 0.84827 0.83681 0.8961 0.88801
2012 0.98796 0.88193 0.82823 0.99096 0.99396 0.89026 0.87092 0.84843 0.83699 0.89622 0.88814
2013 0.98798 0.88206 0.82842 0.99097 0.99397 0.8904 0.87107 0.8486 0.83717 0.89633 0.88826
2014 0.98799 0.8822 0.82861 0.99098 0.99398 0.89055 0.87121 0.84877 0.83735 0.89645 0.88839
2015 0.98801 0.88233 0.8288 0.99099 0.99399 0.89069 0.87136 0.84894 0.83753 0.89657 0.88852
2016 0.98802 0.88247 0.82898 0.991 0.99399 0.89084 0.8715 0.84911 0.83771 0.89669 0.88865
2017 0.98804 0.8826 0.82917 0.99101 0.994 0.89098 0.87165 0.84928 0.83789 0.89681 0.88877
2018 0.98805 0.88273 0.82936 0.99102 0.99401 0.89113 0.87179 0.84945 0.83807 0.89693 0.8889
2019 0.98807 0.88287 0.82955 0.99104 0.99401 0.89127 0.87194 0.84962 0.83825 0.89705 0.88903
2020 0.98808 0.883 0.82974 0.99105 0.99402 0.89141 0.87208 0.84979 0.83843 0.89717 0.88915
2021 0.98809 0.88314 0.82993 0.99106 0.99403 0.89156 0.87223 0.84996 0.83861 0.89729 0.88928
2022 0.98811 0.88327 0.83012 0.99107 0.99404 0.8917 0.87237 0.85012 0.83878 0.8974 0.88941
2023 0.98812 0.8834 0.83031 0.99108 0.99404 0.89185 0.87252 0.85029 0.83896 0.89752 0.88953
2024 0.98814 0.88354 0.83049 0.99109 0.99405 0.89199 0.87266 0.85046 0.83914 0.89764 0.88966
2025 0.98815 0.88367 0.83068 0.9911 0.99406 0.89213 0.8728 0.85063 0.83932 0.89776 0.88978
2026 0.98817 0.8838 0.83087 0.99111 0.99407 0.89227 0.87295 0.85079 0.8395 0.89788 0.88991
2027 0.98818 0.88393 0.83105 0.99112 0.99407 0.89242 0.87309 0.85096 0.83967 0.89799 0.89003
2028 0.98819 0.88407 0.83124 0.99113 0.99408 0.89256 0.87323 0.85113 0.83985 0.89811 0.89016
2029 0.98821 0.8842 0.83143 0.99114 0.99409 0.89271 0.87338 0.85129 0.84003 0.89823 0.89029
2030 0.98822 0.88433 0.83161 0.99116 0.99409 0.89285 0.87352 0.85146 0.8402 0.89834 0.89041
2031 0.98824 0.88446 0.8318 0.99117 0.9941 0.89299 0.87366 0.85163 0.84038 0.89846 0.89053
2032 0.98825 0.88459 0.83198 0.99118 0.99411 0.89314 0.8738 0.85179 0.84056 0.89858 0.89066
2033 0.98827 0.88472 0.83217 0.99119 0.99412 0.89328 0.87395 0.85196 0.84073 0.89869 0.89078
2034 0.98828 0.88486 0.83236 0.9912 0.99412 0.89342 0.87409 0.85212 0.84091 0.89881 0.89091
2035 0.9883 0.88499 0.83254 0.99121 0.99413 0.89356 0.87423 0.85229 0.84108 0.89893 0.89103
2036 0.98831 0.88512 0.83272 0.99122 0.99414 0.8937 0.87437 0.85245 0.84126 0.89904 0.89116
2037 0.98833 0.88525 0.83291 0.99123 0.99415 0.89385 0.87451 0.85262 0.84143 0.89916 0.89128
2038 0.98834 0.88538 0.83309 0.99124 0.99415 0.89399 0.87465 0.85278 0.84161 0.89927 0.8914
2039 0.98836 0.88551 0.83328 0.99125 0.99416 0.89413 0.87479 0.85294 0.84178 0.89939 0.89153
2040 0.98837 0.88564 0.83346 0.99126 0.99417 0.89427 0.87493 0.85311 0.84196 0.8995 0.89165
2041 0.98838 0.88577 0.83364 0.99128 0.99418 0.89441 0.87507 0.85327 0.84213 0.89962 0.89177
2042 0.9884 0.8859 0.83383 0.99129 0.99418 0.89455 0.87521 0.85343 0.84231 0.89973 0.89189
2043 0.98841 0.88603 0.83401 0.9913 0.99419 0.89469 0.87535 0.8536 0.84248 0.89985 0.89202
2044 0.98843 0.88616 0.83419 0.99131 0.9942 0.89483 0.87549 0.85376 0.84265 0.89996 0.89214
2045 0.98844 0.88628 0.83437 0.99132 0.9942 0.89497 0.87563 0.85392 0.84282 0.90008 0.89226
2046 0.98846 0.88641 0.83455 0.99133 0.99421 0.89511 0.87577 0.85408 0.843 0.90019 0.89238
2047 0.98847 0.88654 0.83474 0.99134 0.99422 0.89525 0.87591 0.85425 0.84317 0.9003 0.8925
2048 0.98848 0.88667 0.83492 0.99135 0.99423 0.89539 0.87605 0.85441 0.84334 0.90042 0.89262
2049 0.9885 0.8868 0.8351 0.99136 0.99423 0.89553 0.87619 0.85457 0.84351 0.90053 0.89275
2050 0.98851 0.88693 0.83528 0.99137 0.99424 0.89566 0.87633 0.85473 0.84369 0.90064 0.89287
2051 0.98853 0.88705 0.83546 0.99138 0.99425 0.8958 0.87647 0.85489 0.84386 0.90076 0.89299
2052 0.98854 0.88718 0.83564 0.99139 0.99425 0.89594 0.8766 0.85505 0.84403 0.90087 0.89311
2053 0.98855 0.88731 0.83582 0.9914 0.99426 0.89608 0.87674 0.85521 0.8442 0.90098 0.89323
2054 0.98857 0.88744 0.836 0.99141 0.99427 0.89621 0.87688 0.85538 0.84437 0.9011 0.89335
2055 0.98858 0.88756 0.83618 0.99142 0.99427 0.89635 0.87702 0.85554 0.84454 0.90121 0.89347
2056 0.9886 0.88769 0.83636 0.99144 0.99428 0.89649 0.87716 0.8557 0.84471 0.90132 0.89359
2057 0.98861 0.88782 0.83654 0.99145 0.99429 0.89663 0.87729 0.85586 0.84488 0.90143 0.89371
2058 0.98862 0.88794 0.83672 0.99146 0.9943 0.89676 0.87743 0.85601 0.84505 0.90155 0.89383
2059 0.98864 0.88807 0.8369 0.99147 0.9943 0.8969 0.87757 0.85617 0.84522 0.90166 0.89395
2060 0.98865 0.8882 0.83707 0.99148 0.99431 0.89703 0.8777 0.85633 0.84539 0.90177 0.89407
2061 0.98867 0.88832 0.83725 0.99149 0.99432 0.89717 0.87784 0.85649 0.84556 0.90188 0.89419
2062 0.98868 0.88845 0.83743 0.9915 0.99432 0.89731 0.87797 0.85665 0.84573 0.90199 0.89431
2063 0.98869 0.88857 0.83761 0.99151 0.99433 0.89744 0.87811 0.85681 0.8459 0.9021 0.89443
2064 0.98871 0.8887 0.83778 0.99152 0.99434 0.89758 0.87825 0.85697 0.84606 0.90221 0.89454
2065 0.98872 0.88882 0.83796 0.99153 0.99435 0.89771 0.87838 0.85712 0.84623 0.90232 0.89466
2066 0.98874 0.88895 0.83814 0.99154 0.99435 0.89785 0.87852 0.85728 0.8464 0.90243 0.89478
2067 0.98875 0.88907 0.83831 0.99155 0.99436 0.89798 0.87865 0.85744 0.84657 0.90255 0.8949
2068 0.98876 0.8892 0.83849 0.99156 0.99437 0.89812 0.87879 0.8576 0.84673 0.90266 0.89502
2069 0.98878 0.88932 0.83867 0.99157 0.99437 0.89825 0.87892 0.85775 0.8469 0.90277 0.89513
2070 0.98879 0.88945 0.83884 0.99158 0.99438 0.89838 0.87906 0.85791 0.84707 0.90288 0.89525
2071 0.98881 0.88957 0.83902 0.99159 0.99439 0.89852 0.87919 0.85807 0.84723 0.90299 0.89537
2072 0.98882 0.88969 0.83919 0.9916 0.99439 0.89865 0.87932 0.85822 0.8474 0.9031 0.89549
2073 0.98883 0.88982 0.83937 0.99161 0.9944 0.89878 0.87946 0.85838 0.84757 0.9032 0.8956
2074 0.98885 0.88994 0.83954 0.99162 0.99441 0.89892 0.87959 0.85853 0.84773 0.90331 0.89572
2075 0.98886 0.89007 0.83972 0.99163 0.99441 0.89905 0.87972 0.85869 0.8479 0.90342 0.89584
2076 0.98887 0.89019 0.83989 0.99164 0.99442 0.89918 0.87986 0.85885 0.84806 0.90353 0.89595
2077 0.98889 0.89031 0.84006 0.99165 0.99443 0.89931 0.87999 0.859 0.84823 0.90364 0.89607
2078 0.9889 0.89043 0.84024 0.99166 0.99443 0.89945 0.88012 0.85916 0.84839 0.90375 0.89619
2079 0.98891 0.89056 0.84041 0.99167 0.99444 0.89958 0.88026 0.85931 0.84856 0.90386 0.8963
2080 0.98893 0.89068 0.84058 0.99168 0.99445 0.89971 0.88039 0.85946 0.84872 0.90397 0.89642
2081 0.98894 0.8908 0.84076 0.99169 0.99446 0.89984 0.88052 0.85962 0.84889 0.90407 0.89653
2082 0.98896 0.89092 0.84093 0.9917 0.99446 0.89997 0.88066 0.85978 0.84905 0.90418 0.89665
2083 0.98897 0.89105 0.84111 0.99171 0.99447 0.9001 0.88079 0.85993 0.84922 0.90429 0.89677
2084 0.98898 0.89117 0.84128 0.99173 0.99448 0.90023 0.88092 0.86009 0.84939 0.9044 0.89689
2085 0.989 0.8913 0.84146 0.99174 0.99448 0.90036 0.88106 0.86024 0.84955 0.90451 0.897
2086 0.98901 0.89142 0.84163 0.99175 0.99449 0.90049 0.88119 0.8604 0.84972 0.90462 0.89712
2087 0.98902 0.89154 0.84181 0.99176 0.9945 0.90062 0.88133 0.86056 0.84988 0.90473 0.89724
2088 0.98904 0.89167 0.84198 0.99177 0.9945 0.90075 0.88146 0.86071 0.85005 0.90484 0.89735
2089 0.98905 0.89179 0.84216 0.99178 0.99451 0.90088 0.88159 0.86087 0.85022 0.90495 0.89747
2090 0.98906 0.89191 0.84233 0.99179 0.99452 0.90101 0.88172 0.86102 0.85038 0.90506 0.89759
2091 0.98908 0.89203 0.8425 0.9918 0.99452 0.90114 0.88186 0.86118 0.85055 0.90517 0.8977
2092 0.98909 0.89216 0.84268 0.99181 0.99453 0.90127 0.88199 0.86133 0.85071 0.90527 0.89782
2093 0.9891 0.89228 0.84285 0.99182 0.99454 0.9014 0.88212 0.86149 0.85087 0.90538 0.89793
2094 0.98912 0.8924 0.84302 0.99183 0.99454 0.90153 0.88225 0.86164 0.85104 0.90549 0.89805
2095 0.98913 0.89252 0.8432 0.99184 0.99455 0.90166 0.88239 0.86179 0.8512 0.9056 0.89816
2096 0.98914 0.89264 0.84337 0.99185 0.99456 0.90178 0.88252 0.86195 0.85137 0.90571 0.89828
2097 0.98915 0.89277 0.84354 0.99186 0.99456 0.90191 0.88265 0.8621 0.85153 0.90581 0.89839
2098 0.98917 0.89289 0.84371 0.99187 0.99457 0.90204 0.88278 0.86225 0.85169 0.90592 0.89851
2099 0.98918 0.89301 0.84388 0.99187 0.99458 0.90217 0.88291 0.86241 0.85186 0.90603 0.89862
2100 0.98919 0.89313 0.84406 0.99188 0.99458 0.90229 0.88304 0.86256 0.85202 0.90613 0.89874
2101 0.98921 0.89325 0.84423 0.99189 0.99459 0.90242 0.88317 0.86271 0.85218 0.90624 0.89885
2102 0.98922 0.89337 0.8444 0.9919 0.9946 0.90255 0.88331 0.86286 0.85234 0.90635 0.89897
2103 0.98923 0.89349 0.84457 0.99191 0.9946 0.90267 0.88344 0.86302 0.85251 0.90645 0.89908
2104 0.98925 0.89361 0.84474 0.99192 0.99461 0.9028 0.88357 0.86317 0.85267 0.90656 0.89919
2105 0.98926 0.89373 0.84491 0.99193 0.99462 0.90293 0.8837 0.86332 0.85283 0.90667 0.89931
2106 0.98927 0.89385 0.84508 0.99194 0.99462 0.90305 0.88383 0.86347 0.85299 0.90677 0.89942
2107 0.98929 0.89397 0.84525 0.99195 0.99463 0.90318 0.88395 0.86362 0.85315 0.90688 0.89953
2108 0.9893 0.89409 0.84542 0.99196 0.99464 0.9033 0.88408 0.86377 0.85331 0.90698 0.89965
2109 0.98931 0.89421 0.84559 0.99197 0.99464 0.90343 0.88421 0.86392 0.85347 0.90709 0.89976
2110 0.98932 0.89433 0.84576 0.99198 0.99465 0.90355 0.88434 0.86407 0.85363 0.90719 0.89987
2111 0.98934 0.89445 0.84592 0.99199 0.99465 0.90368 0.88447 0.86422 0.85379 0.9073 0.89998
2112 0.98935 0.89456 0.84609 0.992 0.99466 0.9038 0.8846 0.86437 0.85395 0.9074 0.9001
2113 0.98936 0.89468 0.84626 0.99201 0.99467 0.90393 0.88473 0.86452 0.85411 0.90751 0.90021
2114 0.98938 0.8948 0.84643 0.99202 0.99467 0.90405 0.88486 0.86467 0.85427 0.90761 0.90032
2115 0.98939 0.89492 0.8466 0.99203 0.99468 0.90418 0.88498 0.86482 0.85443 0.90772 0.90043
2116 0.9894 0.89504 0.84676 0.99204 0.99469 0.9043 0.88511 0.86497 0.85459 0.90782 0.90054
2117 0.98941 0.89516 0.84693 0.99205 0.99469 0.90442 0.88524 0.86512 0.85475 0.90793 0.90066
2118 0.98943 0.89527 0.8471 0.99206 0.9947 0.90455 0.88537 0.86527 0.85491 0.90803 0.90077
2119 0.98944 0.89539 0.84727 0.99207 0.99471 0.90467 0.8855 0.86542 0.85507 0.90814 0.90088
2120 0.98945 0.89551 0.84743 0.99208 0.99471 0.90479 0.88562 0.86557 0.85523 0.90824 0.90099
2121 0.98947 0.89563 0.8476 0.99209 0.99472 0.90492 0.88575 0.86572 0.85538 0.90834 0.9011
2122 0.98948 0.89574 0.84777 0.9921 0.99473 0.90504 0.88588 0.86586 0.85554 0.90845 0.90121
2123 0.98949 0.89586 0.84793 0.99211 0.99473 0.90516 0.88601 0.86601 0.8557 0.90855 0.90132
2124 0.9895 0.89598 0.8481 0.99212 0.99474 0.90528 0.88613 0.86616 0.85586 0.90865 0.90143
2125 0.98952 0.89609 0.84826 0.99213 0.99474 0.90541 0.88626 0.86631 0.85601 0.90876 0.90155
2126 0.98953 0.89621 0.84843 0.99214 0.99475 0.90553 0.88639 0.86646 0.85617 0.90886 0.90166
2127 0.98954 0.89633 0.84859 0.99215 0.99476 0.90565 0.88651 0.8666 0.85633 0.90896 0.90177
2128 0.98955 0.89644 0.84876 0.99216 0.99476 0.90577 0.88664 0.86675 0.85649 0.90907 0.90188
2129 0.98957 0.89656 0.84892 0.99216 0.99477 0.90589 0.88676 0.8669 0.85664 0.90917 0.90199
2130 0.98958 0.89668 0.84909 0.99217 0.99478 0.90601 0.88689 0.86704 0.8568 0.90927 0.9021
2131 0.98959 0.89679 0.84925 0.99218 0.99478 0.90613 0.88701 0.86719 0.85695 0.90937 0.9022
2132 0.9896 0.89691 0.84942 0.99219 0.99479 0.90625 0.88714 0.86734 0.85711 0.90948 0.90231
2133 0.98962 0.89702 0.84958 0.9922 0.99479 0.90638 0.88726 0.86748 0.85727 0.90958 0.90242
2134 0.98963 0.89714 0.84974 0.99221 0.9948 0.9065 0.88739 0.86763 0.85742 0.90968 0.90253
2135 0.98964 0.89725 0.84991 0.99222 0.99481 0.90662 0.88751 0.86777 0.85758 0.90978 0.90264
2136 0.98965 0.89737 0.85007 0.99223 0.99481 0.90674 0.88764 0.86792 0.85773 0.90988 0.90275
2137 0.98967 0.89748 0.85023 0.99224 0.99482 0.90685 0.88776 0.86806 0.85789 0.90998 0.90286
2138 0.98968 0.8976 0.8504 0.99225 0.99483 0.90697 0.88789 0.86821 0.85804 0.91009 0.90297
2139 0.98969 0.89771 0.85056 0.99226 0.99483 0.90709 0.88801 0.86835 0.85819 0.91019 0.90307
2140 0.9897 0.89782 0.85072 0.99227 0.99484 0.90721 0.88813 0.8685 0.85835 0.91029 0.90318
2141 0.98972 0.89794 0.85088 0.99228 0.99484 0.90733 0.88826 0.86864 0.8585 0.91039 0.90329
2142 0.98973 0.89805 0.85104 0.99229 0.99485 0.90745 0.88838 0.86878 0.85866 0.91049 0.9034
2143 0.98974 0.89817 0.85121 0.9923 0.99486 0.90757 0.8885 0.86893 0.85881 0.91059 0.90351
2144 0.98975 0.89828 0.85137 0.9923 0.99486 0.90769 0.88863 0.86907 0.85896 0.91069 0.90361
2145 0.98976 0.89839 0.85153 0.99231 0.99487 0.9078 0.88875 0.86922 0.85911 0.91079 0.90372
2146 0.98978 0.89851 0.85169 0.99232 0.99488 0.90792 0.88887 0.86936 0.85927 0.91089 0.90383
2147 0.98979 0.89862 0.85185 0.99233 0.99488 0.90804 0.889 0.8695 0.85942 0.91099 0.90393
2148 0.9898 0.89873 0.85201 0.99234 0.99489 0.90816 0.88912 0.86964 0.85957 0.91109 0.90404
2149 0.98981 0.89884 0.85217 0.99235 0.99489 0.90827 0.88924 0.86979 0.85972 0.91119 0.90415
2150 0.98983 0.89896 0.85233 0.99236 0.9949 0.90839 0.88936 0.86993 0.85988 0.91129 0.90425
2151 0.98984 0.89907 0.85249 0.99237 0.99491 0.90851 0.88948 0.87007 0.86003 0.91139 0.90436
2152 0.98985 0.89918 0.85265 0.99238 0.99491 0.90863 0.88961 0.87021 0.86018 0.91149 0.90447
2153 0.98986 0.89929 0.85281 0.99239 0.99492 0.90874 0.88973 0.87036 0.86033 0.91159 0.90457
2154 0.98987 0.89941 0.85297 0.9924 0.99492 0.90886 0.88985 0.8705 0.86048 0.91169 0.90468
2155 0.98989 0.89952 0.85313 0.9924 0.99493 0.90897 0.88997 0.87064 0.86064 0.91179 0.90479
2156 0.9899 0.89963 0.85329 0.99241 0.99494 0.90909 0.89009 0.87078 0.86079 0.91188 0.90489
2157 0.98991 0.89974 0.85345 0.99242 0.99494 0.90921 0.89021 0.87092 0.86094 0.91198 0.905
2158 0.98992 0.89985 0.85361 0.99243 0.99495 0.90932 0.89034 0.87106 0.86109 0.91208 0.9051
2159 0.98993 0.89996 0.85376 0.99244 0.99495 0.90944 0.89046 0.87121 0.86124 0.91218 0.90521
2160 0.98995 0.90008 0.85392 0.99245 0.99496 0.90955 0.89058 0.87135 0.86139 0.91228 0.90531
2161 0.98996 0.90019 0.85408 0.99246 0.99497 0.90967 0.8907 0.87149 0.86154 0.91238 0.90542
2162 0.98997 0.9003 0.85424 0.99247 0.99497 0.90978 0.89082 0.87163 0.86169 0.91247 0.90552
2163 0.98998 0.90041 0.8544 0.99248 0.99498 0.9099 0.89094 0.87177 0.86184 0.91257 0.90563
2164 0.98999 0.90052 0.85455 0.99249 0.99498 0.91001 0.89106 0.87191 0.86199 0.91267 0.90573
2165 0.99001 0.90063 0.85471 0.99249 0.99499 0.91012 0.89118 0.87205 0.86214 0.91277 0.90584
2166 0.99002 0.90074 0.85487 0.9925 0.995 0.91024 0.8913 0.87219 0.86229 0.91286 0.90594
2167 0.99003 0.90085 0.85502 0.99251 0.995 0.91035 0.89142 0.87233 0.86243 0.91296 0.90605
2168 0.99004 0.90096 0.85518 0.99252 0.99501 0.91047 0.89153 0.87247 0.86258 0.91306 0.90615
2169 0.99005 0.90107 0.85534 0.99253 0.99501 0.91058 0.89165 0.8726 0.86273 0.91316 0.90625
2170 0.99006 0.90118 0.85549 0.99254 0.99502 0.91069 0.89177 0.87274 0.86288 0.91325 0.90636
2171 0.99008 0.90129 0.85565 0.99255 0.99503 0.91081 0.89189 0.87288 0.86303 0.91335 0.90646
2172 0.99009 0.9014 0.8558 0.99256 0.99503 0.91092 0.89201 0.87302 0.86317 0.91345 0.90656
2173 0.9901 0.90151 0.85596 0.99257 0.99504 0.91103 0.89213 0.87316 0.86332 0.91354 0.90667
2174 0.99011 0.90162 0.85611 0.99257 0.99504 0.91114 0.89225 0.8733 0.86347 0.91364 0.90677
2175 0.99012 0.90172 0.85627 0.99258 0.99505 0.91126 0.89236 0.87343 0.86362 0.91373 0.90687
2176 0.99013 0.90183 0.85642 0.99259 0.99506 0.91137 0.89248 0.87357 0.86376 0.91383 0.90698
2177 0.99015 0.90194 0.85658 0.9926 0.99506 0.91148 0.8926 0.87371 0.86391 0.91393 0.90708
2178 0.99016 0.90205 0.85673 0.99261 0.99507 0.91159 0.89272 0.87385 0.86406 0.91402 0.90718
2179 0.99017 0.90216 0.85689 0.99262 0.99507 0.9117 0.89283 0.87398 0.8642 0.91412 0.90728
2180 0.99018 0.90226 0.85704 0.99263 0.99508 0.91182 0.89295 0.87412 0.86435 0.91421 0.90739
2181 0.99019 0.90237 0.85719 0.99264 0.99508 0.91193 0.89307 0.87426 0.86449 0.91431 0.90749
2182 0.9902 0.90248 0.85735 0.99264 0.99509 0.91204 0.89319 0.87439 0.86464 0.9144 0.90759
2183 0.99022 0.90259 0.8575 0.99265 0.9951 0.91215 0.8933 0.87453 0.86478 0.9145 0.90769
2184 0.99023 0.90269 0.85765 0.99266 0.9951 0.91226 0.89342 0.87466 0.86493 0.91459 0.90779
2185 0.99024 0.9028 0.85781 0.99267 0.99511 0.91237 0.89354 0.8748 0.86507 0.91469 0.9079
2186 0.99025 0.90291 0.85796 0.99268 0.99511 0.91248 0.89365 0.87494 0.86522 0.91478 0.908
2187 0.99026 0.90302 0.85811 0.99269 0.99512 0.91259 0.89377 0.87507 0.86537 0.91488 0.9081
2188 0.99027 0.90312 0.85826 0.9927 0.99512 0.9127 0.89388 0.87521 0.86551 0.91497 0.9082
2189 0.99028 0.90323 0.85842 0.9927 0.99513 0.91281 0.894 0.87534 0.86566 0.91507 0.9083
2190 0.9903 0.90334 0.85857 0.99271 0.99514 0.91292 0.89412 0.87548 0.8658 0.91516 0.9084
2191 0.99031 0.90344 0.85872 0.99272 0.99514 0.91303 0.89423 0.87562 0.86594 0.91526 0.9085
2192 0.99032 0.90355 0.85887 0.99273 0.99515 0.91314 0.89435 0.87575 0.86609 0.91535 0.9086
2193 0.99033 0.90366 0.85903 0.99274 0.99515 0.91325 0.89446 0.87588 0.86623 0.91544 0.90871
2194 0.99034 0.90376 0.85918 0.99275 0.99516 0.91336 0.89458 0.87602 0.86638 0.91554 0.90881
2195 0.99035 0.90387 0.85933 0.99276 0.99516 0.91346 0.89469 0.87615 0.86652 0.91563 0.90891
2196 0.99036 0.90398 0.85948 0.99276 0.99517 0.91357 0.89481 0.87629 0.86666 0.91572 0.90901
2197 0.99038 0.90408 0.85963 0.99277 0.99518 0.91368 0.89492 0.87642 0.86681 0.91582 0.90911
2198 0.99039 0.90419 0.85978 0.99278 0.99518 0.91379 0.89504 0.87656 0.86695 0.91591 0.90921
2199 0.9904 0.90429 0.85993 0.99279 0.99519 0.9139 0.89515 0.87669 0.86709 0.916 0.90931
2200 0.99041 0.9044 0.86008 0.9928 0.99519 0.91401 0.89527 0.87682 0.86723 0.9161 0.90941
2201 0.99042 0.9045 0.86023 0.99281 0.9952 0.91411 0.89538 0.87696 0.86738 0.91619 0.90951
2202 0.99043 0.90461 0.86038 0.99282 0.9952 0.91422 0.8955 0.87709 0.86752 0.91628 0.9096
2203 0.99044 0.90471 0.86053 0.99282 0.99521 0.91433 0.89561 0.87722 0.86766 0.91638 0.9097
2204 0.99045 0.90482 0.86068 0.99283 0.99522 0.91444 0.89572 0.87736 0.8678 0.91647 0.9098
2205 0.99047 0.90492 0.86083 0.99284 0.99522 0.91454 0.89584 0.87749 0.86794 0.91656 0.9099
2206 0.99048 0.90503 0.86098 0.99285 0.99523 0.91465 0.89595 0.87762 0.86809 0.91665 0.91
2207 0.99049 0.90513 0.86113 0.99286 0.99523 0.91476 0.89606 0.87775 0.86823 0.91674 0.9101
2208 0.9905 0.90523 0.86127 0.99287 0.99524 0.91486 0.89618 0.87788 0.86837 0.91684 0.9102
2209 0.99051 0.90534 0.86142 0.99287 0.99524 0.91497 0.89629 0.87802 0.86851 0.91693 0.9103
2210 0.99052 0.90544 0.86157 0.99288 0.99525 0.91508 0.8964 0.87815 0.86865 0.91702 0.91039
2211 0.99053 0.90555 0.86172 0.99289 0.99525 0.91518 0.89651 0.87828 0.86879 0.91711 0.91049
2212 0.99054 0.90565 0.86187 0.9929 0.99526 0.91529 0.89663 0.87841 0.86893 0.9172 0.91059
2213 0.99055 0.90575 0.86201 0.99291 0.99527 0.91539 0.89674 0.87854 0.86907 0.91729 0.91069
2214 0.99057 0.90586 0.86216 0.99292 0.99527 0.9155 0.89685 0.87867 0.86921 0.91738 0.91079
2215 0.99058 0.90596 0.86231 0.99292 0.99528 0.9156 0.89696 0.8788 0.86935 0.91748 0.91088
2216 0.99059 0.90606 0.86245 0.99293 0.99528 0.91571 0.89707 0.87893 0.86949 0.91757 0.91098
2217 0.9906 0.90616 0.8626 0.99294 0.99529 0.91581 0.89719 0.87906 0.86963 0.91766 0.91108
2218 0.99061 0.90627 0.86275 0.99295 0.99529 0.91592 0.8973 0.87919 0.86977 0.91775 0.91117
2219 0.99062 0.90637 0.86289 0.99296 0.9953 0.91602 0.89741 0.87932 0.8699 0.91784 0.91127
2220 0.99063 0.90647 0.86304 0.99296 0.9953 0.91613 0.89752 0.87945 0.87004 0.91793 0.91137
2221 0.99064 0.90657 0.86319 0.99297 0.99531 0.91623 0.89763 0.87958 0.87018 0.91802 0.91147
2222 0.99065 0.90668 0.86333 0.99298 0.99532 0.91634 0.89774 0.87971 0.87032 0.91811 0.91156
2223 0.99066 0.90678 0.86348 0.99299 0.99532 0.91644 0.89785 0.87984 0.87046 0.9182 0.91166
2224 0.99067 0.90688 0.86362 0.993 0.99533 0.91654 0.89796 0.87997 0.8706 0.91829 0.91176
2225 0.99069 0.90698 0.86377 0.99301 0.99533 0.91665 0.89807 0.8801 0.87074 0.91838 0.91185
2226 0.9907 0.90708 0.86391 0.99301 0.99534 0.91675 0.89818 0.88023 0.87087 0.91847 0.91195
2227 0.99071 0.90718 0.86406 0.99302 0.99534 0.91685 0.89829 0.88036 0.87101 0.91856 0.91204
2228 0.99072 0.90728 0.8642 0.99303 0.99535 0.91696 0.8984 0.88049 0.87115 0.91865 0.91214
2229 0.99073 0.90739 0.86435 0.99304 0.99535 0.91706 0.89851 0.88062 0.87128 0.91874 0.91223
2230 0.99074 0.90749 0.86449 0.99305 0.99536 0.91716 0.89862 0.88074 0.87142 0.91883 0.91233
2231 0.99075 0.90759 0.86464 0.99305 0.99536 0.91727 0.89873 0.88087 0.87156 0.91891 0.91243
2232 0.99076 0.90769 0.86478 0.99306 0.99537 0.91737 0.89884 0.881 0.87169 0.919 0.91252
2233 0.99077 0.90779 0.86492 0.99307 0.99537 0.91747 0.89895 0.88113 0.87183 0.91909 0.91262
2234 0.99078 0.90789 0.86507 0.99308 0.99538 0.91757 0.89906 0.88125 0.87197 0.91918 0.91271
2235 0.99079 0.90799 0.86521 0.99309 0.99539 0.91767 0.89917 0.88138 0.8721 0.91927 0.91281
2236 0.9908 0.90809 0.86535 0.99309 0.99539 0.91778 0.89928 0.88151 0.87224 0.91936 0.9129
2237 0.99081 0.90819 0.8655 0.9931 0.9954 0.91788 0.89939 0.88164 0.87237 0.91945 0.913
2238 0.99082 0.90829 0.86564 0.99311 0.9954 0.91798 0.89949 0.88176 0.87251 0.91953 0.91309
2239 0.99084 0.90839 0.86578 0.99312 0.99541 0.91808 0.8996 0.88189 0.87264 0.91962 0.91318
2240 0.99085 0.90849 0.86592 0.99313 0.99541 0.91818 0.89971 0.88201 0.87278 0.91971 0.91328
2241 0.99086 0.90859 0.86606 0.99313 0.99542 0.91828 0.89982 0.88214 0.87291 0.9198 0.91337
2242 0.99087 0.90869 0.86621 0.99314 0.99542 0.91838 0.89993 0.88227 0.87305 0.91988 0.91347
2243 0.99088 0.90879 0.86635 0.99315 0.99543 0.91848 0.90003 0.88239 0.87318 0.91997 0.91356
2244 0.99089 0.90888 0.86649 0.99316 0.99543 0.91858 0.90014 0.88252 0.87332 0.92006 0.91365
2245 0.9909 0.90898 0.86663 0.99317 0.99544 0.91869 0.90025 0.88264 0.87345 0.92015 0.91375
2246 0.99091 0.90908 0.86677 0.99317 0.99544 0.91879 0.90036 0.88277 0.87359 0.92023 0.91384
2247 0.99092 0.90918 0.86691 0.99318 0.99545 0.91889 0.90046 0.88289 0.87372 0.92032 0.91393
2248 0.99093 0.90928 0.86705 0.99319 0.99545 0.91899 0.90057 0.88302 0.87385 0.92041 0.91403
2249 0.99094 0.90938 0.86719 0.9932 0.99546 0.91908 0.90068 0.88314 0.87399 0.92049 0.91412
2250 0.99095 0.90947 0.86733 0.99321 0.99547 0.91918 0.90078 0.88327 0.87412 0.92058 0.91421
2251 0.99096 0.90957 0.86747 0.99321 0.99547 0.91928 0.90089 0.88339 0.87425 0.92067 0.9143
2252 0.99097 0.90967 0.86761 0.99322 0.99548 0.91938 0.90099 0.88352 0.87438 0.92075 0.9144
2253 0.99098 0.90977 0.86775 0.99323 0.99548 0.91948 0.9011 0.88364 0.87452 0.92084 0.91449
2254 0.99099 0.90987 0.86789 0.99324 0.99549 0.91958 0.90121 0.88376 0.87465 0.92092 0.91458
2255 0.991 0.90996 0.86803 0.99324 0.99549 0.91968 0.90131 0.88389 0.87478 0.92101 0.91467
2256 0.99101 0.91006 0.86817 0.99325 0.9955 0.91978 0.90142 0.88401 0.87491 0.9211 0.91477
2257 0.99102 0.91016 0.86831 0.99326 0.9955 0.91988 0.90152 0.88414 0.87505 0.92118 0.91486
2258 0.99103 0.91025 0.86845 0.99327 0.99551 0.91997 0.90163 0.88426 0.87518 0.92127 0.91495
2259 0.99104 0.91035 0.86859 0.99328 0.99551 0.92007 0.90174 0.88438 0.87531 0.92135 0.91504
2260 0.99105 0.91045 0.86873 0.99328 0.99552 0.92017 0.90184 0.88451 0.87544 0.92144 0.91513
2261 0.99106 0.91055 0.86887 0.99329 0.99552 0.92027 0.90195 0.88463 0.87557 0.92153 0.91523
2262 0.99107 0.91064 0.869 0.9933 0.99553 0.92037 0.90205 0.88475 0.87571 0.92161 0.91532
2263 0.99108 0.91074 0.86914 0.99331 0.99553 0.92046 0.90216 0.88487 0.87584 0.9217 0.91541
2264 0.9911 0.91084 0.86928 0.99331 0.99554 0.92056 0.90226 0.885 0.87597 0.92178 0.9155
2265 0.99111 0.91093 0.86942 0.99332 0.99554 0.92066 0.90237 0.88512 0.8761 0.92187 0.91559
2266 0.99112 0.91103 0.86956 0.99333 0.99555 0.92076 0.90247 0.88524 0.87623 0.92195 0.91568
2267 0.99113 0.91112 0.86969 0.99334 0.99555 0.92085 0.90257 0.88536 0.87636 0.92204 0.91577
2268 0.99114 0.91122 0.86983 0.99334 0.99556 0.92095 0.90268 0.88549 0.87649 0.92212 0.91586
2269 0.99115 0.91132 0.86997 0.99335 0.99556 0.92105 0.90278 0.88561 0.87662 0.9222 0.91596
2270 0.99116 0.91141 0.8701 0.99336 0.99557 0.92114 0.90289 0.88573 0.87675 0.92229 0.91605
2271 0.99117 0.91151 0.87024 0.99337 0.99557 0.92124 0.90299 0.88585 0.87688 0.92237 0.91614
2272 0.99118 0.9116 0.87038 0.99337 0.99558 0.92133 0.90309 0.88597 0.87701 0.92246 0.91623
2273 0.99119 0.9117 0.87051 0.99338 0.99558 0.92143 0.9032 0.88609 0.87714 0.92254 0.91632
2274 0.9912 0.91179 0.87065 0.99339 0.99559 0.92153 0.9033 0.88621 0.87727 0.92263 0.91641
2275 0.99121 0.91189 0.87079 0.9934 0.99559 0.92162 0.9034 0.88633 0.8774 0.92271 0.9165
2276 0.99122 0.91198 0.87092 0.99341 0.9956 0.92172 0.90351 0.88645 0.87753 0.92279 0.91659
2277 0.99123 0.91208 0.87106 0.99341 0.9956 0.92181 0.90361 0.88657 0.87765 0.92288 0.91668
2278 0.99124 0.91217 0.87119 0.99342 0.99561 0.92191 0.90371 0.88669 0.87778 0.92296 0.91677
2279 0.99125 0.91227 0.87133 0.99343 0.99561 0.922 0.90382 0.88681 0.87791 0.92304 0.91685
2280 0.99126 0.91236 0.87146 0.99344 0.99562 0.9221 0.90392 0.88693 0.87804 0.92313 0.91694
2281 0.99127 0.91245 0.8716 0.99344 0.99562 0.92219 0.90402 0.88705 0.87817 0.92321 0.91703
2282 0.99128 0.91255 0.87173 0.99345 0.99563 0.92229 0.90412 0.88717 0.87829 0.92329 0.91712
2283 0.99129 0.91264 0.87187 0.99346 0.99563 0.92238 0.90422 0.88729 0.87842 0.92337 0.91721
2284 0.9913 0.91273 0.872 0.99347 0.99564 0.92248 0.90433 0.88741 0.87855 0.92346 0.9173
2285 0.99131 0.91283 0.87214 0.99347 0.99564 0.92257 0.90443 0.88753 0.87868 0.92354 0.91739
2286 0.99132 0.91292 0.87227 0.99348 0.99565 0.92267 0.90453 0.88765 0.8788 0.92362 0.91748
2287 0.99133 0.91302 0.8724 0.99349 0.99565 0.92276 0.90463 0.88777 0.87893 0.9237 0.91756
2288 0.99134 0.91311 0.87254 0.99349 0.99566 0.92285 0.90473 0.88789 0.87906 0.92379 0.91765
2289 0.99135 0.9132 0.87267 0.9935 0.99566 0.92295 0.90483 0.88801 0.87918 0.92387 0.91774
2290 0.99136 0.91329 0.8728 0.99351 0.99567 0.92304 0.90493 0.88812 0.87931 0.92395 0.91783
2291 0.99137 0.91339 0.87294 0.99352 0.99567 0.92313 0.90504 0.88824 0.87944 0.92403 0.91792
2292 0.99138 0.91348 0.87307 0.99352 0.99568 0.92323 0.90514 0.88836 0.87956 0.92411 0.918
2293 0.99138 0.91357 0.8732 0.99353 0.99568 0.92332 0.90524 0.88848 0.87969 0.9242 0.91809
2294 0.99139 0.91367 0.87333 0.99354 0.99569 0.92341 0.90534 0.8886 0.87982 0.92428 0.91818
2295 0.9914 0.91376 0.87347 0.99355 0.99569 0.9235 0.90544 0.88871 0.87994 0.92436 0.91827
2296 0.99141 0.91385 0.8736 0.99355 0.9957 0.9236 0.90554 0.88883 0.88007 0.92444 0.91835
2297 0.99142 0.91394 0.87373 0.99356 0.9957 0.92369 0.90564 0.88895 0.88019 0.92452 0.91844
2298 0.99143 0.91403 0.87386 0.99357 0.99571 0.92378 0.90574 0.88907 0.88032 0.9246 0.91853
2299 0.99144 0.91413 0.874 0.99358 0.99571 0.92387 0.90584 0.88918 0.88044 0.92469 0.91862
2300 0.99145 0.91422 0.87413 0.99358 0.99572 0.92397 0.90594 0.8893 0.88057 0.92477 0.9187
2301 0.99146 0.91431 0.87426 0.99359 0.99572 0.92406 0.90604 0.88942 0.88069 0.92485 0.91879
2302 0.99147 0.9144 0.87439 0.9936 0.99573 0.92415 0.90614 0.88953 0.88082 0.92493 0.91888
2303 0.99148 0.91449 0.87452 0.9936 0.99573 0.92424 0.90624 0.88965 0.88094 0.92501 0.91896
2304 0.99149 0.91458 0.87465 0.99361 0.99574 0.92433 0.90634 0.88977 0.88107 0.92509 0.91905
2305 0.9915 0.91468 0.87478 0.99362 0.99574 0.92442 0.90644 0.88988 0.88119 0.92517 0.91914
2306 0.99151 0.91477 0.87492 0.99363 0.99575 0.92451 0.90654 0.89 0.88132 0.92525 0.91922
2307 0.99152 0.91486 0.87505 0.99363 0.99575 0.92461 0.90664 0.89011 0.88144 0.92533 0.91931
2308 0.99153 0.91495 0.87518 0.99364 0.99576 0.9247 0.90673 0.89023 0.88156 0.92541 0.9194
2309 0.99154 0.91504 0.87531 0.99365 0.99576 0.92479 0.90683 0.89034 0.88169 0.92549 0.91948
2310 0.99155 0.91513 0.87544 0.99366 0.99577 0.92488 0.90693 0.89046 0.88181 0.92557 0.91957
2311 0.99156 0.91522 0.87557 0.99366 0.99577 0.92497 0.90703 0.89058 0.88193 0.92565 0.91965
2312 0.99157 0.91531 0.8757 0.99367 0.99578 0.92506 0.90713 0.89069 0.88206 0.92573 0.91974
2313 0.99158 0.9154 0.87583 0.99368 0.99578 0.92515 0.90723 0.8908 0.88218 0.92581 0.91982
2314 0.99159 0.91549 0.87595 0.99368 0.99578 0.92524 0.90732 0.89092 0.8823 0.92589 0.91991
2315 0.9916 0.91558 0.87608 0.99369 0.99579 0.92533 0.90742 0.89103 0.88242 0.92597 0.91999
2316 0.99161 0.91567 0.87621 0.9937 0.99579 0.92542 0.90752 0.89115 0.88255 0.92605 0.92008
2317 0.99162 0.91576 0.87634 0.99371 0.9958 0.92551 0.90762 0.89126 0.88267 0.92613 0.92016
2318 0.99163 0.91585 0.87647 0.99371 0.9958 0.9256 0.90772 0.89138 0.88279 0.92621 0.92025
2319 0.99163 0.91594 0.8766 0.99372 0.99581 0.92569 0.90781 0.89149 0.88291 0.92628 0.92033
2320 0.99164 0.91603 0.87673 0.99373 0.99581 0.92578 0.90791 0.8916 0.88303 0.92636 0.92042
2321 0.99165 0.91612 0.87685 0.99373 0.99582 0.92586 0.90801 0.89172 0.88316 0.92644 0.9205
2322 0.99166 0.91621 0.87698 0.99374 0.99582 0.92595 0.9081 0.89183 0.88328 0.92652 0.92059
2323 0.99167 0.9163 0.87711 0.99375 0.99583 0.92604 0.9082 0.89194 0.8834 0.9266 0.92067
2324 0.99168 0.91639 0.87724 0.99375 0.99583 0.92613 0.9083 0.89206 0.88352 0.92668 0.92075
2325 0.99169 0.91647 0.87736 0.99376 0.99584 0.92622 0.90839 0.89217 0.88364 0.92676 0.92084
2326 0.9917 0.91656 0.87749 0.99377 0.99584 0.92631 0.90849 0.89228 0.88376 0.92683 0.92092
2327 0.99171 0.91665 0.87762 0.99378 0.99585 0.9264 0.90859 0.8924 0.88388 0.92691 0.92101
2328 0.99172 0.91674 0.87775 0.99378 0.99585 0.92648 0.90868 0.89251 0.884 0.92699 0.92109
2329 0.99173 0.91683 0.87787 0.99379 0.99586 0.92657 0.90878 0.89262 0.88412 0.92707 0.92117
2330 0.99174 0.91692 0.878 0.9938 0.99586 0.92666 0.90887 0.89273 0.88424 0.92714 0.92126
2331 0.99175 0.917 0.87813 0.9938 0.99586 0.92675 0.90897 0.89284 0.88436 0.92722 0.92134
2332 0.99176 0.91709 0.87825 0.99381 0.99587 0.92683 0.90907 0.89296 0.88448 0.9273 0.92142
2333 0.99176 0.91718 0.87838 0.99382 0.99587 0.92692 0.90916 0.89307 0.8846 0.92738 0.92151
2334 0.99177 0.91727 0.8785 0.99382 0.99588 0.92701 0.90926 0.89318 0.88472 0.92746 0.92159
2335 0.99178 0.91735 0.87863 0.99383 0.99588 0.9271 0.90935 0.89329 0.88484 0.92753 0.92167
2336 0.99179 0.91744 0.87876 0.99384 0.99589 0.92718 0.90945 0.8934 0.88496 0.92761 0.92176
2337 0.9918 0.91753 0.87888 0.99384 0.99589 0.92727 0.90954 0.89351 0.88508 0.92769 0.92184
2338 0.99181 0.91762 0.87901 0.99385 0.9959 0.92736 0.90964 0.89363 0.8852 0.92776 0.92192
2339 0.99182 0.9177 0.87913 0.99386 0.9959 0.92744 0.90973 0.89374 0.88532 0.92784 0.922
2340 0.99183 0.91779 0.87926 0.99387 0.99591 0.92753 0.90983 0.89385 0.88544 0.92792 0.92209
2341 0.99184 0.91788 0.87938 0.99387 0.99591 0.92762 0.90992 0.89396 0.88555 0.92799 0.92217
2342 0.99185 0.91796 0.87951 0.99388 0.99592 0.9277 0.91002 0.89407 0.88567 0.92807 0.92225
2343 0.99186 0.91805 0.87963 0.99389 0.99592 0.92779 0.91011 0.89418 0.88579 0.92815 0.92233
2344 0.99187 0.91814 0.87975 0.99389 0.99592 0.92787 0.9102 0.89429 0.88591 0.92822 0.92241
2345 0.99187 0.91822 0.87988 0.9939 0.99593 0.92796 0.9103 0.8944 0.88603 0.9283 0.9225
2346 0.99188 0.91831 0.88 0.99391 0.99593 0.92805 0.91039 0.89451 0.88614 0.92837 0.92258
2347 0.99189 0.9184 0.88013 0.99391 0.99594 0.92813 0.91049 0.89462 0.88626 0.92845 0.92266
2348 0.9919 0.91848 0.88025 0.99392 0.99594 0.92822 0.91058 0.89473 0.88638 0.92853 0.92274
2349 0.99191 0.91857 0.88037 0.99393 0.99595 0.9283 0.91067 0.89484 0.8865 0.9286 0.92282
2350 0.99192 0.91865 0.8805 0.99393 0.99595 0.92839 0.91077 0.89495 0.88661 0.92868 0.9229
2351 0.99193 0.91874 0.88062 0.99394 0.99596 0.92847 0.91086 0.89506 0.88673 0.92875 0.92298
2352 0.99194 0.91883 0.88074 0.99395 0.99596 0.92856 0.91095 0.89517 0.88685 0.92883 0.92307
2353 0.99195 0.91891 0.88087 0.99395 0.99597 0.92864 0.91105 0.89527 0.88696 0.9289 0.92315
2354 0.99196 0.919 0.88099 0.99396 0.99597 0.92873 0.91114 0.89538 0.88708 0.92898 0.92323
2355 0.99196 0.91908 0.88111 0.99397 0.99597 0.92881 0.91123 0.89549 0.8872 0.92905 0.92331
2356 0.99197 0.91917 0.88123 0.99397 0.99598 0.9289 0.91132 0.8956 0.88731 0.92913 0.92339
2357 0.99198 0.91925 0.88136 0.99398 0.99598 0.92898 0.91142 0.89571 0.88743 0.9292 0.92347
2358 0.99199 0.91934 0.88148 0.99399 0.99599 0.92906 0.91151 0.89582 0.88754 0.92928 0.92355
2359 0.992 0.91942 0.8816 0.99399 0.99599 0.92915 0.9116 0.89592 0.88766 0.92935 0.92363
2360 0.99201 0.9195 0.88172 0.994 0.996 0.92923 0.91169 0.89603 0.88777 0.92943 0.92371
2361 0.99202 0.91959 0.88184 0.99401 0.996 0.92932 0.91178 0.89614 0.88789 0.9295 0.92379
2362 0.99203 0.91967 0.88196 0.99401 0.99601 0.9294 0.91188 0.89625 0.888 0.92958 0.92387
2363 0.99204 0.91976 0.88208 0.99402 0.99601 0.92948 0.91197 0.89635 0.88812 0.92965 0.92395
2364 0.99204 0.91984 0.88221 0.99403 0.99601 0.92957 0.91206 0.89646 0.88823 0.92972 0.92403
2365 0.99205 0.91993 0.88233 0.99403 0.99602 0.92965 0.91215 0.89657 0.88835 0.9298 0.92411
2366 0.99206 0.92001 0.88245 0.99404 0.99602 0.92973 0.91224 0.89668 0.88846 0.92987 0.92419
2367 0.99207 0.92009 0.88257 0.99405 0.99603 0.92981 0.91233 0.89678 0.88858 0.92995 0.92427
2368 0.99208 0.92018 0.88269 0.99405 0.99603 0.9299 0.91243 0.89689 0.88869 0.93002 0.92435
2369 0.99209 0.92026 0.88281 0.99406 0.99604 0.92998 0.91252 0.897 0.88881 0.93009 0.92443
2370 0.9921 0.92035 0.88293 0.99407 0.99604 0.93006 0.91261 0.8971 0.88892 0.93017 0.9245
2371 0.99211 0.92043 0.88305 0.99407 0.99605 0.93015 0.9127 0.89721 0.88904 0.93024 0.92458
2372 0.99211 0.92051 0.88317 0.99408 0.99605 0.93023 0.91279 0.89732 0.88915 0.93032 0.92466
2373 0.99212 0.9206 0.88329 0.99409 0.99605 0.93031 0.91288 0.89742 0.88926 0.93039 0.92474
2374 0.99213 0.92068 0.88341 0.99409 0.99606 0.93039 0.91297 0.89753 0.88938 0.93046 0.92482
2375 0.99214 0.92076 0.88353 0.9941 0.99606 0.93047 0.91306 0.89764 0.88949 0.93054 0.9249
2376 0.99215 0.92085 0.88365 0.99411 0.99607 0.93056 0.91315 0.89774 0.88961 0.93061 0.92498
2377 0.99216 0.92093 0.88377 0.99411 0.99607 0.93064 0.91324 0.89785 0.88972 0.93068 0.92506
2378 0.99217 0.92101 0.88389 0.99412 0.99608 0.93072 0.91333 0.89795 0.88983 0.93076 0.92514
2379 0.99218 0.92109 0.88401 0.99413 0.99608 0.9308 0.91342 0.89806 0.88994 0.93083 0.92521
2380 0.99218 0.92118 0.88413 0.99413 0.99608 0.93088 0.91351 0.89816 0.89006 0.9309 0.92529
2381 0.99219 0.92126 0.88424 0.99414 0.99609 0.93096 0.9136 0.89827 0.89017 0.93097 0.92537
2382 0.9922 0.92134 0.88436 0.99415 0.99609 0.93104 0.91369 0.89837 0.89028 0.93105 0.92545
2383 0.99221 0.92142 0.88448 0.99415 0.9961 0.93112 0.91378 0.89848 0.89039 0.93112 0.92553
2384 0.99222 0.92151 0.8846 0.99416 0.9961 0.93121 0.91387 0.89858 0.89051 0.93119 0.9256
2385 0.99223 0.92159 0.88472 0.99416 0.99611 0.93129 0.91396 0.89869 0.89062 0.93126 0.92568
2386 0.99224 0.92167 0.88484 0.99417 0.99611 0.93137 0.91405 0.89879 0.89073 0.93134 0.92576
2387 0.99224 0.92175 0.88495 0.99418 0.99611 0.93145 0.91414 0.8989 0.89084 0.93141 0.92584
2388 0.99225 0.92183 0.88507 0.99418 0.99612 0.93153 0.91423 0.899 0.89095 0.93148 0.92591
2389 0.99226 0.92191 0.88519 0.99419 0.99612 0.93161 0.91432 0.89911 0.89107 0.93155 0.92599
2390 0.99227 0.922 0.88531 0.9942 0.99613 0.93169 0.91441 0.89921 0.89118 0.93162 0.92607
2391 0.99228 0.92208 0.88542 0.9942 0.99613 0.93177 0.91449 0.89931 0.89129 0.9317 0.92614
2392 0.99229 0.92216 0.88554 0.99421 0.99614 0.93185 0.91458 0.89942 0.8914 0.93177 0.92622
2393 0.99229 0.92224 0.88566 0.99422 0.99614 0.93193 0.91467 0.89952 0.89151 0.93184 0.9263
2394 0.9923 0.92232 0.88577 0.99422 0.99614 0.93201 0.91476 0.89962 0.89162 0.93191 0.92638
2395 0.99231 0.9224 0.88589 0.99423 0.99615 0.93209 0.91485 0.89973 0.89173 0.93198 0.92645
2396 0.99232 0.92248 0.88601 0.99423 0.99615 0.93217 0.91493 0.89983 0.89184 0.93205 0.92653
2397 0.99233 0.92256 0.88612 0.99424 0.99616 0.93224 0.91502 0.89993 0.89195 0.93212 0.9266
2398 0.99234 0.92264 0.88624 0.99425 0.99616 0.93232 0.91511 0.90003 0.89206 0.93219 0.92668
2399 0.99235 0.92272 0.88635 0.99425 0.99617 0.9324 0.9152 0.90014 0.89217 0.93226 0.92676
2400 0.99235 0.9228 0.88647 0.99426 0.99617 0.93248 0.91529 0.90024 0.89228 0.93234 0.92683
2401 0.99236 0.92288 0.88659 0.99427 0.99617 0.93256 0.91537 0.90034 0.89239 0.93241 0.92691
2402 0.99237 0.92296 0.8867 0.99427 0.99618 0.93264 0.91546 0.90044 0.8925 0.93248 0.92698
2403 0.99238 0.92304 0.88682 0.99428 0.99618 0.93272 0.91555 0.90055 0.89261 0.93255 0.92706
2404 0.99239 0.92312 0.88693 0.99428 0.99619 0.9328 0.91563 0.90065 0.89272 0.93262 0.92714
2405 0.9924 0.9232 0.88705 0.99429 0.99619 0.93287 0.91572 0.90075 0.89283 0.93269 0.92721
2406 0.9924 0.92328 0.88716 0.9943 0.99619 0.93295 0.91581 0.90085 0.89294 0.93276 0.92729
2407 0.99241 0.92336 0.88728 0.9943 0.9962 0.93303 0.91589 0.90095 0.89305 0.93283 0.92736
2408 0.99242 0.92344 0.88739 0.99431 0.9962 0.93311 0.91598 0.90106 0.89316 0.9329 0.92744
2409 0.99243 0.92352 0.88751 0.99432 0.99621 0.93319 0.91607 0.90116 0.89326 0.93297 0.92751
2410 0.99244 0.9236 0.88762 0.99432 0.99621 0.93326 0.91615 0.90126 0.89337 0.93304 0.92759
2411 0.99245 0.92368 0.88773 0.99433 0.99622 0.93334 0.91624 0.90136 0.89348 0.93311 0.92766
2412 0.99245 0.92376 0.88785 0.99433 0.99622 0.93342 0.91633 0.90146 0.89359 0.93318 0.92774
2413 0.99246 0.92384 0.88796 0.99434 0.99622 0.9335 0.91641 0.90156 0.8937 0.93325 0.92781
2414 0.99247 0.92392 0.88808 0.99435 0.99623 0.93357 0.9165 0.90166 0.89381 0.93332 0.92789
2415 0.99248 0.924 0.88819 0.99435 0.99623 0.93365 0.91659 0.90176 0.89391 0.93339 0.92796
2416 0.99249 0.92408 0.8883 0.99436 0.99624 0.93373 0.91667 0.90186 0.89402 0.93346 0.92804
2417 0.99249 0.92415 0.88842 0.99437 0.99624 0.9338 0.91676 0.90196 0.89413 0.93352 0.92811
2418 0.9925 0.92423 0.88853 0.99437 0.99624 0.93388 0.91684 0.90206 0.89424 0.93359 0.92819
2419 0.99251 0.92431 0.88864 0.99438 0.99625 0.93396 0.91693 0.90216 0.89434 0.93366 0.92826
2420 0.99252 0.92439 0.88876 0.99438 0.99625 0.93403 0.91701 0.90226 0.89445 0.93373 0.92833
2421 0.99253 0.92447 0.88887 0.99439 0.99626 0.93411 0.9171 0.90236 0.89456 0.9338 0.92841
2422 0.99253 0.92455 0.88898 0.9944 0.99626 0.93419 0.91718 0.90246 0.89466 0.93387 0.92848
2423 0.99254 0.92462 0.88909 0.9944 0.99626 0.93426 0.91727 0.90256 0.89477 0.93394 0.92856
2424 0.99255 0.9247 0.88921 0.99441 0.99627 0.93434 0.91735 0.90266 0.89488 0.93401 0.92863
2425 0.99256 0.92478 0.88932 0.99441 0.99627 0.93441 0.91744 0.90276 0.89498 0.93408 0.9287
2426 0.99257 0.92486 0.88943 0.99442 0.99628 0.93449 0.91752 0.90286 0.89509 0.93414 0.92878
2427 0.99258 0.92493 0.88954 0.99443 0.99628 0.93457 0.91761 0.90296 0.8952 0.93421 0.92885
2428 0.99258 0.92501 0.88965 0.99443 0.99628 0.93464 0.91769 0.90306 0.8953 0.93428 0.92892
2429 0.99259 0.92509 0.88976 0.99444 0.99629 0.93472 0.91777 0.90316 0.89541 0.93435 0.929
2430 0.9926 0.92517 0.88988 0.99444 0.99629 0.93479 0.91786 0.90325 0.89551 0.93442 0.92907
2431 0.99261 0.92524 0.88999 0.99445 0.9963 0.93487 0.91794 0.90335 0.89562 0.93448 0.92914
2432 0.99262 0.92532 0.8901 0.99446 0.9963 0.93494 0.91803 0.90345 0.89572 0.93455 0.92921
2433 0.99262 0.9254 0.89021 0.99446 0.9963 0.93502 0.91811 0.90355 0.89583 0.93462 0.92929
2434 0.99263 0.92547 0.89032 0.99447 0.99631 0.93509 0.91819 0.90365 0.89593 0.93469 0.92936
2435 0.99264 0.92555 0.89043 0.99447 0.99631 0.93517 0.91828 0.90375 0.89604 0.93475 0.92943
2436 0.99265 0.92563 0.89054 0.99448 0.99632 0.93524 0.91836 0.90384 0.89614 0.93482 0.92951
2437 0.99266 0.9257 0.89065 0.99449 0.99632 0.93532 0.91844 0.90394 0.89625 0.93489 0.92958
2438 0.99266 0.92578 0.89076 0.99449 0.99632 0.93539 0.91853 0.90404 0.89635 0.93496 0.92965
2439 0.99267 0.92586 0.89087 0.9945 0.99633 0.93547 0.91861 0.90414 0.89646 0.93502 0.92972
2440 0.99268 0.92593 0.89098 0.9945 0.99633 0.93554 0.91869 0.90423 0.89656 0.93509 0.92979
2441 0.99269 0.92601 0.89109 0.99451 0.99634 0.93561 0.91878 0.90433 0.89667 0.93516 0.92987
2442 0.99269 0.92608 0.8912 0.99452 0.99634 0.93569 0.91886 0.90443 0.89677 0.93522 0.92994
2443 0.9927 0.92616 0.89131 0.99452 0.99634 0.93576 0.91894 0.90452 0.89687 0.93529 0.93001
2444 0.99271 0.92623 0.89142 0.99453 0.99635 0.93584 0.91902 0.90462 0.89698 0.93536 0.93008
2445 0.99272 0.92631 0.89153 0.99453 0.99635 0.93591 0.91911 0.90472 0.89708 0.93542 0.93015
2446 0.99273 0.92639 0.89164 0.99454 0.99636 0.93598 0.91919 0.90481 0.89718 0.93549 0.93022
2447 0.99273 0.92646 0.89175 0.99455 0.99636 0.93606 0.91927 0.90491 0.89729 0.93556 0.9303
2448 0.99274 0.92654 0.89186 0.99455 0.99636 0.93613 0.91935 0.90501 0.89739 0.93562 0.93037
2449 0.99275 0.92661 0.89196 0.99456 0.99637 0.9362 0.91944 0.9051 0.8975 0.93569 0.93044
2450 0.99276 0.92669 0.89207 0.99456 0.99637 0.93628 0.91952 0.9052 0.8976 0.93576 0.93051
2451 0.99277 0.92676 0.89218 0.99457 0.99638 0.93635 0.9196 0.9053 0.8977 0.93582 0.93058
2452 0.99277 0.92684 0.89229 0.99458 0.99638 0.93642 0.91968 0.90539 0.8978 0.93589 0.93065
2453 0.99278 0.92691 0.8924 0.99458 0.99638 0.9365 0.91976 0.90549 0.89791 0.93596 0.93072
2454 0.99279 0.92699 0.89251 0.99459 0.99639 0.93657 0.91985 0.90558 0.89801 0.93602 0.9308
2455 0.9928 0.92706 0.89261 0.99459 0.99639 0.93664 0.91993 0.90568 0.89811 0.93609 0.93087
2456 0.9928 0.92714 0.89272 0.9946 0.9964 0.93671 0.92001 0.90578 0.89821 0.93615 0.93094
2457 0.99281 0.92721 0.89283 0.9946 0.9964 0.93679 0.92009 0.90587 0.89832 0.93622 0.93101
2458 0.99282 0.92729 0.89294 0.99461 0.9964 0.93686 0.92017 0.90597 0.89842 0.93628 0.93108
2459 0.99283 0.92736 0.89305 0.99462 0.99641 0.93693 0.92025 0.90606 0.89852 0.93635 0.93115
2460 0.99284 0.92744 0.89315 0.99462 0.99641 0.937 0.92033 0.90616 0.89862 0.93642 0.93122
2461 0.99284 0.92751 0.89326 0.99463 0.99641 0.93707 0.92041 0.90625 0.89872 0.93648 0.93129
2462 0.99285 0.92758 0.89337 0.99463 0.99642 0.93715 0.9205 0.90635 0.89883 0.93655 0.93136
2463 0.99286 0.92766 0.89347 0.99464 0.99642 0.93722 0.92058 0.90644 0.89893 0.93661 0.93143
2464 0.99287 0.92773 0.89358 0.99464 0.99643 0.93729 0.92066 0.90653 0.89903 0.93668 0.9315
2465 0.99287 0.92781 0.89369 0.99465 0.99643 0.93736 0.92074 0.90663 0.89913 0.93674 0.93157
2466 0.99288 0.92788 0.89379 0.99466 0.99643 0.93743 0.92082 0.90672 0.89923 0.93681 0.93164
2467 0.99289 0.92795 0.8939 0.99466 0.99644 0.9375 0.9209 0.90682 0.89933 0.93687 0.93171
2468 0.9929 0.92803 0.89401 0.99467 0.99644 0.93757 0.92098 0.90691 0.89943 0.93694 0.93178
2469 0.9929 0.9281 0.89411 0.99467 0.99645 0.93765 0.92106 0.907 0.89953 0.937 0.93185
2470 0.99291 0.92817 0.89422 0.99468 0.99645 0.93772 0.92114 0.9071 0.89963 0.93706 0.93192
2471 0.99292 0.92825 0.89432 0.99468 0.99645 0.93779 0.92122 0.90719 0.89973 0.93713 0.93199
2472 0.99293 0.92832 0.89443 0.99469 0.99646 0.93786 0.9213 0.90729 0.89983 0.93719 0.93206
2473 0.99293 0.92839 0.89454 0.9947 0.99646 0.93793 0.92138 0.90738 0.89993 0.93726 0.93212
2474 0.99294 0.92847 0.89464 0.9947 0.99646 0.938 0.92146 0.90747 0.90003 0.93732 0.93219
2475 0.99295 0.92854 0.89475 0.99471 0.99647 0.93807 0.92154 0.90756 0.90013 0.93739 0.93226
2476 0.99296 0.92861 0.89485 0.99471 0.99647 0.93814 0.92161 0.90766 0.90023 0.93745 0.93233
2477 0.99296 0.92868 0.89496 0.99472 0.99648 0.93821 0.92169 0.90775 0.90033 0.93751 0.9324
2478 0.99297 0.92876 0.89506 0.99472 0.99648 0.93828 0.92177 0.90784 0.90043 0.93758 0.93247
2479 0.99298 0.92883 0.89516 0.99473 0.99648 0.93835 0.92185 0.90794 0.90053 0.93764 0.93254
2480 0.99299 0.9289 0.89527 0.99474 0.99649 0.93842 0.92193 0.90803 0.90063 0.9377 0.93261
2481 0.99299 0.92897 0.89537 0.99474 0.99649 0.93849 0.92201 0.90812 0.90073 0.93777 0.93267
2482 0.993 0.92904 0.89548 0.99475 0.99649 0.93856 0.92209 0.90821 0.90083 0.93783 0.93274
2483 0.99301 0.92912 0.89558 0.99475 0.9965 0.93863 0.92217 0.9083 0.90093 0.9379 0.93281
2484 0.99302 0.92919 0.89569 0.99476 0.9965 0.9387 0.92224 0.9084 0.90103 0.93796 0.93288
2485 0.99302 0.92926 0.89579 0.99476 0.99651 0.93877 0.92232 0.90849 0.90113 0.93802 0.93295
2486 0.99303 0.92933 0.89589 0.99477 0.99651 0.93884 0.9224 0.90858 0.90122 0.93809 0.93301
2487 0.99304 0.9294 0.896 0.99477 0.99651 0.93891 0.92248 0.90867 0.90132 0.93815 0.93308
2488 0.99305 0.92948 0.8961 0.99478 0.99652 0.93898 0.92256 0.90876 0.90142 0.93821 0.93315
2489 0.99305 0.92955 0.89621 0.99479 0.99652 0.93905 0.92264 0.90886 0.90152 0.93827 0.93322
2490 0.99306 0.92962 0.89631 0.99479 0.99652 0.93911 0.92271 0.90895 0.90162 0.93834 0.93329
2491 0.99307 0.92969 0.89641 0.9948 0.99653 0.93918 0.92279 0.90904 0.90172 0.9384 0.93335
2492 0.99308 0.92976 0.89652 0.9948 0.99653 0.93925 0.92287 0.90913 0.90181 0.93846 0.93342
2493 0.99308 0.92983 0.89662 0.99481 0.99654 0.93932 0.92295 0.90922 0.90191 0.93853 0.93349
2494 0.99309 0.9299 0.89672 0.99481 0.99654 0.93939 0.92303 0.90931 0.90201 0.93859 0.93356
2495 0.9931 0.92998 0.89682 0.99482 0.99654 0.93946 0.9231 0.9094 0.90211 0.93865 0.93362
2496 0.99311 0.93005 0.89693 0.99482 0.99655 0.93953 0.92318 0.90949 0.9022 0.93871 0.93369
2497 0.99311 0.93012 0.89703 0.99483 0.99655 0.93959 0.92326 0.90958 0.9023 0.93878 0.93376
2498 0.99312 0.93019 0.89713 0.99484 0.99655 0.93966 0.92333 0.90967 0.9024 0.93884 0.93382
2499 0.99313 0.93026 0.89723 0.99484 0.99656 0.93973 0.92341 0.90977 0.90249 0.9389 0.93389
2500 0.99313 0.93033 0.89734 0.99485 0.99656 0.9398 0.92349 0.90986 0.90259 0.93896 0.93396
2501 0.99314 0.9304 0.89744 0.99485 0.99657 0.93987 0.92357 0.90995 0.90269 0.93902 0.93403
2502 0.99315 0.93047 0.89754 0.99486 0.99657 0.93993 0.92364 0.91004 0.90278 0.93909 0.93409
2503 0.99316 0.93054 0.89764 0.99486 0.99657 0.94 0.92372 0.91013 0.90288 0.93915 0.93416
2504 0.99316 0.93061 0.89774 0.99487 0.99658 0.94007 0.9238 0.91022 0.90298 0.93921 0.93422
2505 0.99317 0.93068 0.89784 0.99487 0.99658 0.94014 0.92387 0.9103 0.90307 0.93927 0.93429
2506 0.99318 0.93075 0.89795 0.99488 0.99658 0.9402 0.92395 0.91039 0.90317 0.93933 0.93436
2507 0.99319 0.93082 0.89805 0.99488 0.99659 0.94027 0.92402 0.91048 0.90327 0.93939 0.93442
2508 0.99319 0.93089 0.89815 0.99489 0.99659 0.94034 0.9241 0.91057 0.90336 0.93946 0.93449
2509 0.9932 0.93096 0.89825 0.9949 0.99659 0.94041 0.92418 0.91066 0.90346 0.93952 0.93456
2510 0.99321 0.93103 0.89835 0.9949 0.9966 0.94047 0.92425 0.91075 0.90355 0.93958 0.93462
2511 0.99321 0.9311 0.89845 0.99491 0.9966 0.94054 0.92433 0.91084 0.90365 0.93964 0.93469
2512 0.99322 0.93117 0.89855 0.99491 0.9966 0.94061 0.9244 0.91093 0.90374 0.9397 0.93475
2513 0.99323 0.93124 0.89865 0.99492 0.99661 0.94067 0.92448 0.91102 0.90384 0.93976 0.93482
2514 0.99324 0.93131 0.89875 0.99492 0.99661 0.94074 0.92456 0.91111 0.90393 0.93982 0.93488
2515 0.99324 0.93138 0.89885 0.99493 0.99662 0.94081 0.92463 0.91119 0.90403 0.93988 0.93495
2516 0.99325 0.93144 0.89895 0.99493 0.99662 0.94087 0.92471 0.91128 0.90412 0.93994 0.93501
2517 0.99326 0.93151 0.89905 0.99494 0.99662 0.94094 0.92478 0.91137 0.90422 0.94001 0.93508
2518 0.99326 0.93158 0.89915 0.99494 0.99663 0.94101 0.92486 0.91146 0.90431 0.94007 0.93515
2519 0.99327 0.93165 0.89925 0.99495 0.99663 0.94107 0.92493 0.91155 0.90441 0.94013 0.93521
2520 0.99328 0.93172 0.89935 0.99495 0.99663 0.94114 0.92501 0.91164 0.9045 0.94019 0.93528
2521 0.99329 0.93179 0.89945 0.99496 0.99664 0.9412 0.92508 0.91172 0.9046 0.94025 0.93534
2522 0.99329 0.93186 0.89955 0.99496 0.99664 0.94127 0.92516 0.91181 0.90469 0.94031 0.93541
2523 0.9933 0.93193 0.89965 0.99497 0.99664 0.94133 0.92523 0.9119 0.90478 0.94037 0.93547
2524 0.99331 0.93199 0.89975 0.99498 0.99665 0.9414 0.9253 0.91199 0.90488 0.94043 0.93553
2525 0.99331 0.93206 0.89984 0.99498 0.99665 0.94147 0.92538 0.91207 0.90497 0.94049 0.9356
2526 0.99332 0.93213 0.89994 0.99499 0.99665 0.94153 0.92545 0.91216 0.90507 0.94055 0.93566
2527 0.99333 0.9322 0.90004 0.99499 0.99666 0.9416 0.92553 0.91225 0.90516 0.94061 0.93573
2528 0.99333 0.93227 0.90014 0.995 0.99666 0.94166 0.9256 0.91233 0.90525 0.94067 0.93579
2529 0.99334 0.93233 0.90024 0.995 0.99667 0.94173 0.92568 0.91242 0.90535 0.94073 0.93586
2530 0.99335 0.9324 0.90034 0.99501 0.99667 0.94179 0.92575 0.91251 0.90544 0.94079 0.93592
2531 0.99336 0.93247 0.90043 0.99501 0.99667 0.94186 0.92582 0.9126 0.90553 0.94085 0.93599
2532 0.99336 0.93254 0.90053 0.99502 0.99668 0.94192 0.9259 0.91268 0.90562 0.94091 0.93605
2533 0.99337 0.93261 0.90063 0.99502 0.99668 0.94199 0.92597 0.91277 0.90572 0.94097 0.93611
2534 0.99338 0.93267 0.90073 0.99503 0.99668 0.94205 0.92605 0.91285 0.90581 0.94102 0.93618
2535 0.99338 0.93274 0.90083 0.99503 0.99669 0.94212 0.92612 0.91294 0.9059 0.94108 0.93624
2536 0.99339 0.93281 0.90092 0.99504 0.99669 0.94218 0.92619 0.91303 0.906 0.94114 0.9363
2537 0.9934 0.93287 0.90102 0.99504 0.99669 0.94224 0.92627 0.91311 0.90609 0.9412 0.93637
2538 0.9934 0.93294 0.90112 0.99505 0.9967 0.94231 0.92634 0.9132 0.90618 0.94126 0.93643
2539 0.99341 0.93301 0.90122 0.99505 0.9967 0.94237 0.92641 0.91328 0.90627 0.94132 0.9365
2540 0.99342 0.93308 0.90131 0.99506 0.9967 0.94244 0.92649 0.91337 0.90636 0.94138 0.93656
2541 0.99342 0.93314 0.90141 0.99506 0.99671 0.9425 0.92656 0.91346 0.90646 0.94144 0.93662
2542 0.99343 0.93321 0.90151 0.99507 0.99671 0.94256 0.92663 0.91354 0.90655 0.9415 0.93669
2543 0.99344 0.93328 0.9016 0.99507 0.99671 0.94263 0.9267 0.91363 0.90664 0.94156 0.93675
2544 0.99345 0.93334 0.9017 0.99508 0.99672 0.94269 0.92678 0.91371 0.90673 0.94161 0.93681
2545 0.99345 0.93341 0.9018 0.99508 0.99672 0.94276 0.92685 0.9138 0.90682 0.94167 0.93687
2546 0.99346 0.93348 0.90189 0.99509 0.99672 0.94282 0.92692 0.91388 0.90691 0.94173 0.93694
2547 0.99347 0.93354 0.90199 0.9951 0.99673 0.94288 0.92699 0.91397 0.907 0.94179 0.937
2548 0.99347 0.93361 0.90208 0.9951 0.99673 0.94295 0.92707 0.91405 0.9071 0.94185 0.93706
2549 0.99348 0.93367 0.90218 0.99511 0.99673 0.94301 0.92714 0.91414 0.90719 0.94191 0.93713
2550 0.99349 0.93374 0.90227 0.99511 0.99674 0.94307 0.92721 0.91422 0.90728 0.94196 0.93719
2551 0.99349 0.93381 0.90237 0.99512 0.99674 0.94314 0.92728 0.91431 0.90737 0.94202 0.93725
2552 0.9935 0.93387 0.90247 0.99512 0.99674 0.9432 0.92735 0.91439 0.90746 0.94208 0.93731
2553 0.99351 0.93394 0.90256 0.99513 0.99675 0.94326 0.92743 0.91447 0.90755 0.94214 0.93738
2554 0.99351 0.934 0.90266 0.99513 0.99675 0.94332 0.9275 0.91456 0.90764 0.9422 0.93744
2555 0.99352 0.93407 0.90275 0.99514 0.99675 0.94339 0.92757 0.91464 0.90773 0.94225 0.9375
2556 0.99353 0.93413 0.90285 0.99514 0.99676 0.94345 0.92764 0.91473 0.90782 0.94231 0.93756
2557 0.99353 0.9342 0.90294 0.99515 0.99676 0.94351 0.92771 0.91481 0.90791 0.94237 0.93762
2558 0.99354 0.93426 0.90304 0.99515 0.99676 0.94358 0.92778 0.91489 0.908 0.94243 0.93769
2559 0.99355 0.93433 0.90313 0.99516 0.99677 0.94364 0.92785 0.91498 0.90809 0.94248 0.93775
2560 0.99355 0.9344 0.90322 0.99516 0.99677 0.9437 0.92793 0.91506 0.90818 0.94254 0.93781
2561 0.99356 0.93446 0.90332 0.99517 0.99677 0.94376 0.928 0.91514 0.90827 0.9426 0.93787
2562 0.99357 0.93453 0.90341 0.99517 0.99678 0.94382 0.92807 0.91523 0.90836 0.94265 0.93793
2563 0.99357 0.93459 0.90351 0.99518 0.99678 0.94389 0.92814 0.91531 0.90845 0.94271 0.93799
2564 0.99358 0.93466 0.9036 0.99518 0.99678 0.94395 0.92821 0.91539 0.90854 0.94277 0.93805
2565 0.99359 0.93472 0.9037 0.99519 0.99679 0.94401 0.92828 0.91548 0.90863 0.94283 0.93812
2566 0.99359 0.93478 0.90379 0.99519 0.99679 0.94407 0.92835 0.91556 0.90872 0.94288 0.93818
2567 0.9936 0.93485 0.90388 0.9952 0.99679 0.94413 0.92842 0.91564 0.9088 0.94294 0.93824
2568 0.99361 0.93491 0.90398 0.9952 0.9968 0.94419 0.92849 0.91573 0.90889 0.943 0.9383
2569 0.99361 0.93498 0.90407 0.99521 0.9968 0.94426 0.92856 0.91581 0.90898 0.94305 0.93836
2570 0.99362 0.93504 0.90417 0.99521 0.9968 0.94432 0.92863 0.91589 0.90907 0.94311 0.93842
2571 0.99363 0.93511 0.90426 0.99522 0.99681 0.94438 0.9287 0.91597 0.90916 0.94317 0.93848
2572 0.99363 0.93517 0.90435 0.99522 0.99681 0.94444 0.92877 0.91606 0.90925 0.94322 0.93854
2573 0.99364 0.93524 0.90445 0.99523 0.99681 0.9445 0.92884 0.91614 0.90934 0.94328 0.93861
2574 0.99365 0.9353 0.90454 0.99523 0.99682 0.94456 0.92891 0.91622 0.90943 0.94334 0.93867
2575 0.99365 0.93537 0.90463 0.99524 0.99682 0.94462 0.92898 0.9163 0.90951 0.94339 0.93873
2576 0.99366 0.93543 0.90472 0.99524 0.99682 0.94468 0.92905 0.91639 0.9096 0.94345 0.93879
2577 0.99367 0.93549 0.90482 0.99525 0.99683 0.94474 0.92912 0.91647 0.90969 0.94351 0.93885
2578 0.99367 0.93556 0.90491 0.99525 0.99683 0.94481 0.92919 0.91655 0.90978 0.94356 0.93891
2579 0.99368 0.93562 0.905 0.99526 0.99683 0.94487 0.92926 0.91663 0.90987 0.94362 0.93897
2580 0.99369 0.93568 0.9051 0.99526 0.99684 0.94493 0.92933 0.91671 0.90995 0.94367 0.93903
2581 0.99369 0.93575 0.90519 0.99527 0.99684 0.94499 0.9294 0.91679 0.91004 0.94373 0.93909
2582 0.9937 0.93581 0.90528 0.99527 0.99684 0.94505 0.92947 0.91688 0.91013 0.94379 0.93915
2583 0.99371 0.93588 0.90537 0.99528 0.99685 0.94511 0.92954 0.91696 0.91022 0.94384 0.93921
2584 0.99371 0.93594 0.90546 0.99528 0.99685 0.94517 0.92961 0.91704 0.9103 0.9439 0.93927
2585 0.99372 0.936 0.90556 0.99528 0.99685 0.94523 0.92968 0.91712 0.91039 0.94395 0.93933
2586 0.99372 0.93607 0.90565 0.99529 0.99686 0.94529 0.92975 0.9172 0.91048 0.94401 0.93939
2587 0.99373 0.93613 0.90574 0.99529 0.99686 0.94535 0.92982 0.91728 0.91056 0.94406 0.93945
2588 0.99374 0.93619 0.90583 0.9953 0.99686 0.94541 0.92989 0.91736 0.91065 0.94412 0.93951
2589 0.99374 0.93625 0.90592 0.9953 0.99687 0.94547 0.92996 0.91744 0.91074 0.94418 0.93957
2590 0.99375 0.93632 0.90601 0.99531 0.99687 0.94553 0.93002 0.91752 0.91082 0.94423 0.93963
2591 0.99376 0.93638 0.9061 0.99531 0.99687 0.94559 0.93009 0.9176 0.91091 0.94429 0.93969
2592 0.99376 0.93644 0.9062 0.99532 0.99688 0.94565 0.93016 0.91768 0.911 0.94434 0.93975
2593 0.99377 0.93651 0.90629 0.99532 0.99688 0.94571 0.93023 0.91776 0.91108 0.9444 0.93981
2594 0.99378 0.93657 0.90638 0.99533 0.99688 0.94576 0.9303 0.91785 0.91117 0.94445 0.93987
2595 0.99378 0.93663 0.90647 0.99533 0.99689 0.94582 0.93037 0.91793 0.91126 0.94451 0.93993
2596 0.99379 0.93669 0.90656 0.99534 0.99689 0.94588 0.93043 0.91801 0.91134 0.94456 0.93998
2597 0.9938 0.93675 0.90665 0.99534 0.99689 0.94594 0.9305 0.91808 0.91143 0.94462 0.94004
2598 0.9938 0.93682 0.90674 0.99535 0.9969 0.946 0.93057 0.91816 0.91151 0.94467 0.9401
2599 0.99381 0.93688 0.90683 0.99535 0.9969 0.94606 0.93064 0.91824 0.9116 0.94473 0.94016
2600 0.99381 0.93694 0.90692 0.99536 0.9969 0.94612 0.93071 0.91832 0.91168 0.94478 0.94022
2601 0.99382 0.937 0.90701 0.99536 0.99691 0.94618 0.93077 0.9184 0.91177 0.94483 0.94028
2602 0.99383 0.93707 0.9071 0.99537 0.99691 0.94624 0.93084 0.91848 0.91185 0.94489 0.94034
2603 0.99383 0.93713 0.90719 0.99537 0.99691 0.9463 0.93091 0.91856 0.91194 0.94494 0.9404
2604 0.99384 0.93719 0.90728 0.99538 0.99692 0.94635 0.93098 0.91864 0.91202 0.945 0.94045
2605 0.99385 0.93725 0.90737 0.99538 0.99692 0.94641 0.93104 0.91872 0.91211 0.94505 0.94051
2606 0.99385 0.93731 0.90746 0.99539 0.99692 0.94647 0.93111 0.9188 0.91219 0.94511 0.94057
2607 0.99386 0.93737 0.90755 0.99539 0.99692 0.94653 0.93118 0.91888 0.91228 0.94516 0.94063
2608 0.99386 0.93743 0.90764 0.9954 0.99693 0.94659 0.93124 0.91896 0.91236 0.94521 0.94069
2609 0.99387 0.9375 0.90773 0.9954 0.99693 0.94664 0.93131 0.91904 0.91245 0.94527 0.94075
2610 0.99388 0.93756 0.90781 0.9954 0.99693 0.9467 0.93138 0.91911 0.91253 0.94532 0.9408
2611 0.99388 0.93762 0.9079 0.99541 0.99694 0.94676 0.93145 0.91919 0.91262 0.94538 0.94086
2612 0.99389 0.93768 0.90799 0.99541 0.99694 0.94682 0.93151 0.91927 0.9127 0.94543 0.94092
2613 0.9939 0.93774 0.90808 0.99542 0.99694 0.94688 0.93158 0.91935 0.91279 0.94548 0.94098
2614 0.9939 0.9378 0.90817 0.99542 0.99695 0.94693 0.93165 0.91943 0.91287 0.94554 0.94104
2615 0.99391 0.93786 0.90826 0.99543 0.99695 0.94699 0.93171 0.91951 0.91295 0.94559 0.94109
2616 0.99391 0.93792 0.90835 0.99543 0.99695 0.94705 0.93178 0.91958 0.91304 0.94564 0.94115
2617 0.99392 0.93798 0.90843 0.99544 0.99696 0.94711 0.93185 0.91966 0.91312 0.9457 0.94121
2618 0.99393 0.93805 0.90852 0.99544 0.99696 0.94716 0.93191 0.91974 0.9132 0.94575 0.94127
2619 0.99393 0.93811 0.90861 0.99545 0.99696 0.94722 0.93198 0.91982 0.91329 0.9458 0.94132
2620 0.99394 0.93817 0.9087 0.99545 0.99697 0.94728 0.93204 0.9199 0.91337 0.94586 0.94138
2621 0.99395 0.93823 0.90879 0.99546 0.99697 0.94734 0.93211 0.91997 0.91346 0.94591 0.94144
2622 0.99395 0.93829 0.90887 0.99546 0.99697 0.94739 0.93218 0.92005 0.91354 0.94596 0.94149
2623 0.99396 0.93835 0.90896 0.99547 0.99697 0.94745 0.93224 0.92013 0.91362 0.94602 0.94155
2624 0.99396 0.93841 0.90905 0.99547 0.99698 0.94751 0.93231 0.9202 0.9137 0.94607 0.94161
2625 0.99397 0.93847 0.90914 0.99547 0.99698 0.94756 0.93237 0.92028 0.91379 0.94612 0.94167
2626 0.99398 0.93853 0.90922 0.99548 0.99698 0.94762 0.93244 0.92036 0.91387 0.94618 0.94172
2627 0.99398 0.93859 0.90931 0.99548 0.99699 0.94768 0.9325 0.92044 0.91395 0.94623 0.94178
2628 0.99399 0.93865 0.9094 0.99549 0.99699 0.94773 0.93257 0.92051 0.91404 0.94628 0.94184
2629 0.99399 0.93871 0.90949 0.99549 0.99699 0.94779 0.93264 0.92059 0.91412 0.94633 0.94189
2630 0.994 0.93877 0.90957 0.9955 0.997 0.94785 0.9327 0.92067 0.9142 0.94639 0.94195
2631 0.99401 0.93883 0.90966 0.9955 0.997 0.9479 0.93277 0.92074 0.91428 0.94644 0.94201
2632 0.99401 0.93889 0.90975 0.99551 0.997 0.94796 0.93283 0.92082 0.91436 0.94649 0.94206
2633 0.99402 0.93895 0.90983 0.99551 0.99701 0.94801 0.9329 0.9209 0.91445 0.94654 0.94212
2634 0.99403 0.93901 0.90992 0.99552 0.99701 0.94807 0.93296 0.92097 0.91453 0.94659 0.94218
2635 0.99403 0.93907 0.91 0.99552 0.99701 0.94813 0.93303 0.92105 0.91461 0.94665 0.94223
2636 0.99404 0.93912 0.91009 0.99552 0.99701 0.94818 0.93309 0.92112 0.91469 0.9467 0.94229
2637 0.99404 0.93918 0.91018 0.99553 0.99702 0.94824 0.93315 0.9212 0.91477 0.94675 0.94234
2638 0.99405 0.93924 0.91026 0.99553 0.99702 0.94829 0.93322 0.92128 0.91486 0.9468 0.9424
2639 0.99406 0.9393 0.91035 0.99554 0.99702 0.94835 0.93328 0.92135 0.91494 0.94686 0.94246
2640 0.99406 0.93936 0.91043 0.99554 0.99703 0.9484 0.93335 0.92143 0.91502 0.94691 0.94251
2641 0.99407 0.93942 0.91052 0.99555 0.99703 0.94846 0.93341 0.9215 0.9151 0.94696 0.94257
2642 0.99407 0.93948 0.91061 0.99555 0.99703 0.94852 0.93348 0.92158 0.91518 0.94701 0.94262
2643 0.99408 0.93954 0.91069 0.99556 0.99704 0.94857 0.93354 0.92165 0.91526 0.94706 0.94268
2644 0.99409 0.9396 0.91078 0.99556 0.99704 0.94863 0.93361 0.92173 0.91534 0.94711 0.94273
2645 0.99409 0.93965 0.91086 0.99557 0.99704 0.94868 0.93367 0.9218 0.91542 0.94717 0.94279
2646 0.9941 0.93971 0.91095 0.99557 0.99704 0.94874 0.93373 0.92188 0.9155 0.94722 0.94284
2647 0.9941 0.93977 0.91103 0.99557 0.99705 0.94879 0.9338 0.92195 0.91558 0.94727 0.9429
2648 0.99411 0.93983 0.91112 0.99558 0.99705 0.94885 0.93386 0.92203 0.91566 0.94732 0.94296
2649 0.99412 0.93989 0.9112 0.99558 0.99705 0.9489 0.93392 0.9221 0.91575 0.94737 0.94301
2650 0.99412 0.93995 0.91129 0.99559 0.99706 0.94896 0.93399 0.92218 0.91583 0.94742 0.94307
2651 0.99413 0.94 0.91137 0.99559 0.99706 0.94901 0.93405 0.92225 0.91591 0.94747 0.94312
2652 0.99413 0.94006 0.91146 0.9956 0.99706 0.94907 0.93412 0.92233 0.91599 0.94752 0.94318
2653 0.99414 0.94012 0.91154 0.9956 0.99707 0.94912 0.93418 0.9224 0.91607 0.94758 0.94323
2654 0.99414 0.94018 0.91162 0.99561 0.99707 0.94917 0.93424 0.92248 0.91615 0.94763 0.94329
2655 0.99415 0.94024 0.91171 0.99561 0.99707 0.94923 0.93431 0.92255 0.91623 0.94768 0.94334
2656 0.99416 0.94029 0.91179 0.99561 0.99707 0.94928 0.93437 0.92263 0.91631 0.94773 0.9434
2657 0.99416 0.94035 0.91188 0.99562 0.99708 0.94934 0.93443 0.9227 0.91639 0.94778 0.94345
2658 0.99417 0.94041 0.91196 0.99562 0.99708 0.94939 0.93449 0.92277 0.91647 0.94783 0.9435
2659 0.99417 0.94047 0.91204 0.99563 0.99708 0.94945 0.93456 0.92285 0.91655 0.94788 0.94356
2660 0.99418 0.94053 0.91213 0.99563 0.99709 0.9495 0.93462 0.92292 0.91662 0.94793 0.94361
2661 0.99419 0.94058 0.91221 0.99564 0.99709 0.94955 0.93468 0.923 0.9167 0.94798 0.94367
2662 0.99419 0.94064 0.9123 0.99564 0.99709 0.94961 0.93475 0.92307 0.91678 0.94803 0.94372
2663 0.9942 0.9407 0.91238 0.99565 0.99709 0.94966 0.93481 0.92314 0.91686 0.94808 0.94378
2664 0.9942 0.94075 0.91246 0.99565 0.9971 0.94972 0.93487 0.92322 0.91694 0.94813 0.94383
2665 0.99421 0.94081 0.91254 0.99565 0.9971 0.94977 0.93493 0.92329 0.91702 0.94818 0.94389
2666 0.99422 0.94087 0.91263 0.99566 0.9971 0.94982 0.935 0.92336 0.9171 0.94823 0.94394
2667 0.99422 0.94093 0.91271 0.99566 0.99711 0.94988 0.93506 0.92344 0.91718 0.94828 0.94399
2668 0.99423 0.94098 0.91279 0.99567 0.99711 0.94993 0.93512 0.92351 0.91726 0.94833 0.94405
2669 0.99423 0.94104 0.91288 0.99567 0.99711 0.94998 0.93518 0.92358 0.91733 0.94838 0.9441
2670 0.99424 0.9411 0.91296 0.99568 0.99712 0.95004 0.93525 0.92366 0.91741 0.94843 0.94416
2671 0.99424 0.94115 0.91304 0.99568 0.99712 0.95009 0.93531 0.92373 0.91749 0.94848 0.94421
2672 0.99425 0.94121 0.91312 0.99568 0.99712 0.95014 0.93537 0.9238 0.91757 0.94853 0.94426
2673 0.99426 0.94127 0.91321 0.99569 0.99712 0.9502 0.93543 0.92387 0.91765 0.94858 0.94432
2674 0.99426 0.94132 0.91329 0.99569 0.99713 0.95025 0.93549 0.92395 0.91773 0.94863 0.94437
2675 0.99427 0.94138 0.91337 0.9957 0.99713 0.9503 0.93555 0.92402 0.9178 0.94868 0.94442
2676 0.99427 0.94144 0.91345 0.9957 0.99713 0.95036 0.93562 0.92409 0.91788 0.94873 0.94448
2677 0.99428 0.94149 0.91353 0.99571 0.99714 0.95041 0.93568 0.92416 0.91796 0.94878 0.94453
2678 0.99428 0.94155 0.91362 0.99571 0.99714 0.95046 0.93574 0.92424 0.91804 0.94883 0.94458
2679 0.99429 0.9416 0.9137 0.99571 0.99714 0.95051 0.9358 0.92431 0.91811 0.94888 0.94464
2680 0.9943 0.94166 0.91378 0.99572 0.99714 0.95057 0.93586 0.92438 0.91819 0.94893 0.94469
2681 0.9943 0.94172 0.91386 0.99572 0.99715 0.95062 0.93592 0.92445 0.91827 0.94898 0.94474
2682 0.99431 0.94177 0.91394 0.99573 0.99715 0.95067 0.93598 0.92452 0.91835 0.94903 0.9448
2683 0.99431 0.94183 0.91402 0.99573 0.99715 0.95072 0.93604 0.92459 0.91842 0.94908 0.94485
2684 0.99432 0.94188 0.91411 0.99574 0.99716 0.95078 0.93611 0.92467 0.9185 0.94912 0.9449
2685 0.99432 0.94194 0.91419 0.99574 0.99716 0.95083 0.93617 0.92474 0.91858 0.94917 0.94495
2686 0.99433 0.942 0.91427 0.99574 0.99716 0.95088 0.93623 0.92481 0.91865 0.94922 0.94501
2687 0.99434 0.94205 0.91435 0.99575 0.99716 0.95093 0.93629 0.92488 0.91873 0.94927 0.94506
2688 0.99434 0.94211 0.91443 0.99575 0.99717 0.95098 0.93635 0.92495 0.91881 0.94932 0.94511
2689 0.99435 0.94216 0.91451 0.99576 0.99717 0.95104 0.93641 0.92502 0.91888 0.94937 0.94516
2690 0.99435 0.94222 0.91459 0.99576 0.99717 0.95109 0.93647 0.92509 0.91896 0.94942 0.94522
2691 0.99436 0.94227 0.91467 0.99577 0.99718 0.95114 0.93653 0.92517 0.91904 0.94947 0.94527
2692 0.99436 0.94233 0.91475 0.99577 0.99718 0.95119 0.93659 0.92524 0.91911 0.94952 0.94532
2693 0.99437 0.94238 0.91483 0.99577 0.99718 0.95124 0.93665 0.92531 0.91919 0.94956 0.94537
2694 0.99437 0.94244 0.91491 0.99578 0.99718 0.95129 0.93671 0.92538 0.91927 0.94961 0.94543
2695 0.99438 0.94249 0.91499 0.99578 0.99719 0.95135 0.93677 0.92545 0.91934 0.94966 0.94548
2696 0.99439 0.94255 0.91507 0.99579 0.99719 0.9514 0.93683 0.92552 0.91942 0.94971 0.94553
2697 0.99439 0.9426 0.91515 0.99579 0.99719 0.95145 0.93689 0.92559 0.9195 0.94976 0.94558
2698 0.9944 0.94266 0.91523 0.99579 0.99719 0.9515 0.93695 0.92566 0.91957 0.94981 0.94564
2699 0.9944 0.94271 0.91531 0.9958 0.9972 0.95155 0.93701 0.92573 0.91965 0.94985 0.94569
2700 0.99441 0.94277 0.91539 0.9958 0.9972 0.9516 0.93707 0.9258 0.91972 0.9499 0.94574
2701 0.99441 0.94282 0.91547 0.99581 0.9972 0.95165 0.93713 0.92587 0.9198 0.94995 0.94579
2702 0.99442 0.94288 0.91555 0.99581 0.99721 0.9517 0.93719 0.92594 0.91987 0.95 0.94584
2703 0.99442 0.94293 0.91563 0.99582 0.99721 0.95176 0.93725 0.92601 0.91995 0.95005 0.94589
2704 0.99443 0.94299 0.91571 0.99582 0.99721 0.95181 0.93731 0.92608 0.92003 0.9501 0.94595
2705 0.99444 0.94304 0.91579 0.99582 0.99721 0.95186 0.93737 0.92615 0.9201 0.95014 0.946
2706 0.99444 0.9431 0.91587 0.99583 0.99722 0.95191 0.93743 0.92622 0.92018 0.95019 0.94605
2707 0.99445 0.94315 0.91595 0.99583 0.99722 0.95196 0.93749 0.92629 0.92025 0.95024 0.9461
2708 0.99445 0.94321 0.91603 0.99584 0.99722 0.95201 0.93755 0.92636 0.92033 0.95029 0.94615
2709 0.99446 0.94326 0.91611 0.99584 0.99723 0.95206 0.93761 0.92643 0.9204 0.95033 0.9462
2710 0.99446 0.94331 0.91619 0.99584 0.99723 0.95211 0.93767 0.9265 0.92048 0.95038 0.94626
2711 0.99447 0.94337 0.91627 0.99585 0.99723 0.95216 0.93773 0.92657 0.92055 0.95043 0.94631
2712 0.99447 0.94342 0.91635 0.99585 0.99723 0.95221 0.93779 0.92664 0.92063 0.95048 0.94636
2713 0.99448 0.94348 0.91642 0.99586 0.99724 0.95226 0.93785 0.92671 0.9207 0.95052 0.94641
2714 0.99449 0.94353 0.9165 0.99586 0.99724 0.95231 0.93791 0.92678 0.92077 0.95057 0.94646
2715 0.99449 0.94358 0.91658 0.99587 0.99724 0.95236 0.93796 0.92685 0.92085 0.95062 0.94651
2716 0.9945 0.94364 0.91666 0.99587 0.99724 0.95241 0.93802 0.92692 0.92092 0.95067 0.94656
2717 0.9945 0.94369 0.91674 0.99587 0.99725 0.95246 0.93808 0.92699 0.921 0.95071 0.94661
2718 0.99451 0.94375 0.91682 0.99588 0.99725 0.95251 0.93814 0.92706 0.92107 0.95076 0.94666
2719 0.99451 0.9438 0.91689 0.99588 0.99725 0.95256 0.9382 0.92713 0.92115 0.95081 0.94671
2720 0.99452 0.94385 0.91697 0.99589 0.99726 0.95261 0.93826 0.9272 0.92122 0.95085 0.94677
2721 0.99452 0.94391 0.91705 0.99589 0.99726 0.95266 0.93832 0.92726 0.92129 0.9509 0.94682
2722 0.99453 0.94396 0.91713 0.99589 0.99726 0.95271 0.93837 0.92733 0.92137 0.95095 0.94687
2723 0.99453 0.94401 0.91721 0.9959 0.99726 0.95276 0.93843 0.9274 0.92144 0.951 0.94692
2724 0.99454 0.94407 0.91728 0.9959 0.99727 0.95281 0.93849 0.92747 0.92151 0.95104 0.94697
2725 0.99455 0.94412 0.91736 0.99591 0.99727 0.95286 0.93855 0.92754 0.92159 0.95109 0.94702
2726 0.99455 0.94417 0.91744 0.99591 0.99727 0.95291 0.93861 0.92761 0.92166 0.95114 0.94707
2727 0.99456 0.94423 0.91752 0.99591 0.99727 0.95296 0.93867 0.92767 0.92174 0.95118 0.94712
2728 0.99456 0.94428 0.91759 0.99592 0.99728 0.95301 0.93872 0.92774 0.92181 0.95123 0.94717
2729 0.99457 0.94433 0.91767 0.99592 0.99728 0.95306 0.93878 0.92781 0.92188 0.95127 0.94722
2730 0.99457 0.94438 0.91775 0.99593 0.99728 0.95311 0.93884 0.92788 0.92195 0.95132 0.94727
2731 0.99458 0.94444 0.91782 0.99593 0.99729 0.95315 0.9389 0.92795 0.92203 0.95137 0.94732
2732 0.99458 0.94449 0.9179 0.99593 0.99729 0.9532 0.93895 0.92801 0.9221 0.95141 0.94737
2733 0.99459 0.94454 0.91798 0.99594 0.99729 0.95325 0.93901 0.92808 0.92217 0.95146 0.94742
2734 0.99459 0.94459 0.91805 0.99594 0.99729 0.9533 0.93907 0.92815 0.92225 0.95151 0.94747
2735 0.9946 0.94465 0.91813 0.99595 0.9973 0.95335 0.93913 0.92822 0.92232 0.95155 0.94752
2736 0.9946 0.9447 0.91821 0.99595 0.9973 0.9534 0.93918 0.92828 0.92239 0.9516 0.94757
2737 0.99461 0.94475 0.91828 0.99595 0.9973 0.95345 0.93924 0.92835 0.92246 0.95164 0.94762
2738 0.99461 0.9448 0.91836 0.99596 0.9973 0.9535 0.9393 0.92842 0.92254 0.95169 0.94767
2739 0.99462 0.94486 0.91844 0.99596 0.99731 0.95354 0.93936 0.92849 0.92261 0.95174 0.94772
2740 0.99463 0.94491 0.91851 0.99597 0.99731 0.95359 0.93941 0.92855 0.92268 0.95178 0.94777
2741 0.99463 0.94496 0.91859 0.99597 0.99731 0.95364 0.93947 0.92862 0.92275 0.95183 0.94781
2742 0.99464 0.94501 0.91866 0.99597 0.99731 0.95369 0.93953 0.92869 0.92282 0.95187 0.94786
2743 0.99464 0.94506 0.91874 0.99598 0.99732 0.95374 0.93958 0.92875 0.9229 0.95192 0.94791
2744 0.99465 0.94512 0.91882 0.99598 0.99732 0.95379 0.93964 0.92882 0.92297 0.95197 0.94796
2745 0.99465 0.94517 0.91889 0.99599 0.99732 0.95383 0.9397 0.92889 0.92304 0.95201 0.94801
2746 0.99466 0.94522 0.91897 0.99599 0.99732 0.95388 0.93975 0.92895 0.92311 0.95206 0.94806
2747 0.99466 0.94527 0.91904 0.99599 0.99733 0.95393 0.93981 0.92902 0.92318 0.9521 0.94811
2748 0.99467 0.94532 0.91912 0.996 0.99733 0.95398 0.93987 0.92909 0.92325 0.95215 0.94816
2749 0.99467 0.94538 0.91919 0.996 0.99733 0.95403 0.93992 0.92915 0.92333 0.95219 0.94821
2750 0.99468 0.94543 0.91927 0.99601 0.99734 0.95407 0.93998 0.92922 0.9234 0.95224 0.94826
2751 0.99468 0.94548 0.91934 0.99601 0.99734 0.95412 0.94004 0.92928 0.92347 0.95228 0.94831
2752 0.99469 0.94553 0.91942 0.99601 0.99734 0.95417 0.94009 0.92935 0.92354 0.95233 0.94835
2753 0.99469 0.94558 0.91949 0.99602 0.99734 0.95422 0.94015 0.92942 0.92361 0.95237 0.9484
2754 0.9947 0.94563 0.91957 0.99602 0.99735 0.95426 0.9402 0.92948 0.92368 0.95242 0.94845
2755 0.9947 0.94568 0.91964 0.99603 0.99735 0.95431 0.94026 0.92955 0.92375 0.95246 0.9485
2756 0.99471 0.94573 0.91972 0.99603 0.99735 0.95436 0.94032 0.92961 0.92382 0.95251 0.94855
2757 0.99471 0.94579 0.91979 0.99603 0.99735 0.95441 0.94037 0.92968 0.92389 0.95255 0.9486
2758 0.99472 0.94584 0.91987 0.99604 0.99736 0.95445 0.94043 0.92975 0.92396 0.9526 0.94864
2759 0.99472 0.94589 0.91994 0.99604 0.99736 0.9545 0.94048 0.92981 0.92404 0.95264 0.94869
2760 0.99473 0.94594 0.92001 0.99604 0.99736 0.95455 0.94054 0.92988 0.92411 0.95269 0.94874
2761 0.99473 0.94599 0.92009 0.99605 0.99736 0.9546 0.9406 0.92994 0.92418 0.95273 0.94879
2762 0.99474 0.94604 0.92016 0.99605 0.99737 0.95464 0.94065 0.93001 0.92425 0.95278 0.94884
2763 0.99474 0.94609 0.92024 0.99606 0.99737 0.95469 0.94071 0.93007 0.92432 0.95282 0.94889
2764 0.99475 0.94614 0.92031 0.99606 0.99737 0.95474 0.94076 0.93014 0.92439 0.95287 0.94893
2765 0.99476 0.94619 0.92038 0.99606 0.99737 0.95478 0.94082 0.9302 0.92446 0.95291 0.94898
2766 0.99476 0.94624 0.92046 0.99607 0.99738 0.95483 0.94087 0.93027 0.92453 0.95295 0.94903
2767 0.99477 0.94629 0.92053 0.99607 0.99738 0.95488 0.94093 0.93033 0.9246 0.953 0.94908
2768 0.99477 0.94634 0.9206 0.99608 0.99738 0.95492 0.94098 0.9304 0.92467 0.95304 0.94912
2769 0.99478 0.94639 0.92068 0.99608 0.99738 0.95497 0.94104 0.93046 0.92474 0.95309 0.94917
2770 0.99478 0.94644 0.92075 0.99608 0.99739 0.95502 0.94109 0.93053 0.9248 0.95313 0.94922
2771 0.99479 0.94649 0.92082 0.99609 0.99739 0.95506 0.94115 0.93059 0.92487 0.95318 0.94927
2772 0.99479 0.94654 0.9209 0.99609 0.99739 0.95511 0.9412 0.93066 0.92494 0.95322 0.94931
2773 0.9948 0.94659 0.92097 0.99609 0.99739 0.95516 0.94126 0.93072 0.92501 0.95326 0.94936
2774 0.9948 0.94664 0.92104 0.9961 0.9974 0.9552 0.94131 0.93078 0.92508 0.95331 0.94941
2775 0.99481 0.94669 0.92112 0.9961 0.9974 0.95525 0.94137 0.93085 0.92515 0.95335 0.94946
2776 0.99481 0.94674 0.92119 0.99611 0.9974 0.95529 0.94142 0.93091 0.92522 0.95339 0.9495
2777 0.99482 0.94679 0.92126 0.99611 0.9974 0.95534 0.94148 0.93098 0.92529 0.95344 0.94955
2778 0.99482 0.94684 0.92134 0.99611 0.99741 0.95539 0.94153 0.93104 0.92536 0.95348 0.9496
2779 0.99483 0.94689 0.92141 0.99612 0.99741 0.95543 0.94158 0.93111 0.92543 0.95353 0.94965
2780 0.99483 0.94694 0.92148 0.99612 0.99741 0.95548 0.94164 0.93117 0.9255 0.95357 0.94969
2781 0.99484 0.94699 0.92155 0.99612 0.99741 0.95552 0.94169 0.93123 0.92556 0.95361 0.94974
2782 0.99484 0.94704 0.92163 0.99613 0.99742 0.95557 0.94175 0.9313 0.92563 0.95366 0.94979
2783 0.99485 0.94709 0.9217 0.99613 0.99742 0.95561 0.9418 0.93136 0.9257 0.9537 0.94983
2784 0.99485 0.94714 0.92177 0.99614 0.99742 0.95566 0.94186 0.93142 0.92577 0.95374 0.94988
2785 0.99486 0.94719 0.92184 0.99614 0.99742 0.95571 0.94191 0.93149 0.92584 0.95379 0.94993
2786 0.99486 0.94724 0.92191 0.99614 0.99743 0.95575 0.94196 0.93155 0.92591 0.95383 0.94997
2787 0.99487 0.94729 0.92199 0.99615 0.99743 0.9558 0.94202 0.93161 0.92598 0.95387 0.95002
2788 0.99487 0.94734 0.92206 0.99615 0.99743 0.95584 0.94207 0.93168 0.92604 0.95392 0.95007
2789 0.99488 0.94739 0.92213 0.99615 0.99743 0.95589 0.94213 0.93174 0.92611 0.95396 0.95011
2790 0.99488 0.94744 0.9222 0.99616 0.99744 0.95593 0.94218 0.9318 0.92618 0.954 0.95016
2791 0.99489 0.94749 0.92227 0.99616 0.99744 0.95598 0.94223 0.93187 0.92625 0.95405 0.95021
2792 0.99489 0.94754 0.92234 0.99617 0.99744 0.95602 0.94229 0.93193 0.92632 0.95409 0.95025
2793 0.9949 0.94758 0.92242 0.99617 0.99744 0.95607 0.94234 0.93199 0.92638 0.95413 0.9503
2794 0.9949 0.94763 0.92249 0.99617 0.99745 0.95611 0.94239 0.93206 0.92645 0.95418 0.95035
2795 0.99491 0.94768 0.92256 0.99618 0.99745 0.95616 0.94245 0.93212 0.92652 0.95422 0.95039
2796 0.99491 0.94773 0.92263 0.99618 0.99745 0.9562 0.9425 0.93218 0.92659 0.95426 0.95044
2797 0.99492 0.94778 0.9227 0.99618 0.99745 0.95625 0.94255 0.93224 0.92665 0.9543 0.95048
2798 0.99492 0.94783 0.92277 0.99619 0.99746 0.95629 0.94261 0.93231 0.92672 0.95435 0.95053
2799 0.99493 0.94788 0.92284 0.99619 0.99746 0.95634 0.94266 0.93237 0.92679 0.95439 0.95058
2800 0.99493 0.94793 0.92291 0.9962 0.99746 0.95638 0.94271 0.93243 0.92686 0.95443 0.95062
2801 0.99493 0.94797 0.92298 0.9962 0.99746 0.95643 0.94277 0.93249 0.92692 0.95447 0.95067
2802 0.99494 0.94802 0.92305 0.9962 0.99747 0.95647 0.94282 0.93256 0.92699 0.95452 0.95071
2803 0.99494 0.94807 0.92313 0.99621 0.99747 0.95652 0.94287 0.93262 0.92706 0.95456 0.95076
2804 0.99495 0.94812 0.9232 0.99621 0.99747 0.95656 0.94292 0.93268 0.92712 0.9546 0.95081
2805 0.99495 0.94817 0.92327 0.99621 0.99747 0.9566 0.94298 0.93274 0.92719 0.95464 0.95085
2806 0.99496 0.94821 0.92334 0.99622 0.99748 0.95665 0.94303 0.9328 0.92726 0.95469 0.9509
2807 0.99496 0.94826 0.92341 0.99622 0.99748 0.95669 0.94308 0.93287 0.92732 0.95473 0.95094
2808 0.99497 0.94831 0.92348 0.99622 0.99748 0.95674 0.94313 0.93293 0.92739 0.95477 0.95099
2809 0.99497 0.94836 0.92355 0.99623 0.99748 0.95678 0.94319 0.93299 0.92746 0.95481 0.95103
2810 0.99498 0.94841 0.92362 0.99623 0.99749 0.95683 0.94324 0.93305 0.92752 0.95485 0.95108
2811 0.99498 0.94845 0.92369 0.99624 0.99749 0.95687 0.94329 0.93311 0.92759 0.9549 0.95112
2812 0.99499 0.9485 0.92376 0.99624 0.99749 0.95691 0.94334 0.93317 0.92766 0.95494 0.95117
2813 0.99499 0.94855 0.92383 0.99624 0.99749 0.95696 0.9434 0.93324 0.92772 0.95498 0.95121
2814 0.995 0.9486 0.9239 0.99625 0.9975 0.957 0.94345 0.9333 0.92779 0.95502 0.95126
2815 0.995 0.94865 0.92397 0.99625 0.9975 0.95705 0.9435 0.93336 0.92785 0.95506 0.9513
2816 0.99501 0.94869 0.92403 0.99625 0.9975 0.95709 0.94355 0.93342 0.92792 0.95511 0.95135
2817 0.99501 0.94874 0.9241 0.99626 0.9975 0.95713 0.9436 0.93348 0.92798 0.95515 0.95139
2818 0.99502 0.94879 0.92417 0.99626 0.99751 0.95718 0.94366 0.93354 0.92805 0.95519 0.95144
2819 0.99502 0.94883 0.92424 0.99626 0.99751 0.95722 0.94371 0.9336 0.92812 0.95523 0.95148
2820 0.99503 0.94888 0.92431 0.99627 0.99751 0.95726 0.94376 0.93366 0.92818 0.95527 0.95153
2821 0.99503 0.94893 0.92438 0.99627 0.99751 0.95731 0.94381 0.93372 0.92825 0.95531 0.95157
2822 0.99504 0.94898 0.92445 0.99627 0.99751 0.95735 0.94386 0.93379 0.92831 0.95535 0.95162
2823 0.99504 0.94902 0.92452 0.99628 0.99752 0.95739 0.94391 0.93385 0.92838 0.9554 0.95166
2824 0.99505 0.94907 0.92459 0.99628 0.99752 0.95744 0.94397 0.93391 0.92844 0.95544 0.95171
2825 0.99505 0.94912 0.92466 0.99629 0.99752 0.95748 0.94402 0.93397 0.92851 0.95548 0.95175
2826 0.99506 0.94917 0.92473 0.99629 0.99752 0.95752 0.94407 0.93403 0.92857 0.95552 0.9518
2827 0.99506 0.94921 0.92479 0.99629 0.99753 0.95757 0.94412 0.93409 0.92864 0.95556 0.95184
2828 0.99506 0.94926 0.92486 0.9963 0.99753 0.95761 0.94417 0.93415 0.9287 0.9556 0.95189
2829 0.99507 0.94931 0.92493 0.9963 0.99753 0.95765 0.94422 0.93421 0.92877 0.95564 0.95193
2830 0.99507 0.94935 0.925 0.9963 0.99753 0.95769 0.94428 0.93427 0.92883 0.95569 0.95197
2831 0.99508 0.9494 0.92507 0.99631 0.99754 0.95774 0.94433 0.93433 0.9289 0.95573 0.95202
2832 0.99508 0.94945 0.92514 0.99631 0.99754 0.95778 0.94438 0.93439 0.92896 0.95577 0.95206
2833 0.99509 0.94949 0.9252 0.99631 0.99754 0.95782 0.94443 0.93445 0.92903 0.95581 0.95211
2834 0.99509 0.94954 0.92527 0.99632 0.99754 0.95787 0.94448 0.93451 0.92909 0.95585 0.95215
2835 0.9951 0.94959 0.92534 0.99632 0.99755 0.95791 0.94453 0.93457 0.92916 0.95589 0.9522
2836 0.9951 0.94963 0.92541 0.99632 0.99755 0.95795 0.94458 0.93463 0.92922 0.95593 0.95224
2837 0.99511 0.94968 0.92548 0.99633 0.99755 0.95799 0.94463 0.93469 0.92929 0.95597 0.95228
2838 0.99511 0.94973 0.92554 0.99633 0.99755 0.95804 0.94468 0.93475 0.92935 0.95601 0.95233
2839 0.99512 0.94977 0.92561 0.99633 0.99756 0.95808 0.94473 0.93481 0.92941 0.95605 0.95237
2840 0.99512 0.94982 0.92568 0.99634 0.99756 0.95812 0.94478 0.93487 0.92948 0.95609 0.95242
2841 0.99513 0.94986 0.92575 0.99634 0.99756 0.95816 0.94484 0.93493 0.92954 0.95613 0.95246
2842 0.99513 0.94991 0.92581 0.99635 0.99756 0.95821 0.94489 0.93499 0.92961 0.95617 0.9525
2843 0.99513 0.94996 0.92588 0.99635 0.99756 0.95825 0.94494 0.93505 0.92967 0.95622 0.95255
2844 0.99514 0.95 0.92595 0.99635 0.99757 0.95829 0.94499 0.93511 0.92973 0.95626 0.95259
2845 0.99514 0.95005 0.92602 0.99636 0.99757 0.95833 0.94504 0.93517 0.9298 0.9563 0.95263
2846 0.99515 0.95009 0.92608 0.99636 0.99757 0.95837 0.94509 0.93522 0.92986 0.95634 0.95268
2847 0.99515 0.95014 0.92615 0.99636 0.99757 0.95842 0.94514 0.93528 0.92993 0.95638 0.95272
2848 0.99516 0.95019 0.92622 0.99637 0.99758 0.95846 0.94519 0.93534 0.92999 0.95642 0.95276
2849 0.99516 0.95023 0.92628 0.99637 0.99758 0.9585 0.94524 0.9354 0.93005 0.95646 0.95281
2850 0.99517 0.95028 0.92635 0.99637 0.99758 0.95854 0.94529 0.93546 0.93012 0.9565 0.95285
2851 0.99517 0.95032 0.92642 0.99638 0.99758 0.95858 0.94534 0.93552 0.93018 0.95654 0.95289
2852 0.99518 0.95037 0.92648 0.99638 0.99759 0.95863 0.94539 0.93558 0.93024 0.95658 0.95294
2853 0.99518 0.95041 0.92655 0.99638 0.99759 0.95867 0.94544 0.93564 0.93031 0.95662 0.95298
2854 0.99519 0.95046 0.92662 0.99639 0.99759 0.95871 0.94549 0.93569 0.93037 0.95666 0.95302
2855 0.99519 0.95051 0.92668 0.99639 0.99759 0.95875 0.94554 0.93575 0.93043 0.9567 0.95307
2856 0.99519 0.95055 0.92675 0.99639 0.99759 0.95879 0.94559 0.93581 0.93049 0.95674 0.95311
2857 0.9952 0.9506 0.92682 0.9964 0.9976 0.95883 0.94564 0.93587 0.93056 0.95678 0.95315
2858 0.9952 0.95064 0.92688 0.9964 0.9976 0.95887 0.94569 0.93593 0.93062 0.95682 0.9532
2859 0.99521 0.95069 0.92695 0.9964 0.9976 0.95892 0.94574 0.93599 0.93068 0.95686 0.95324
2860 0.99521 0.95073 0.92702 0.99641 0.9976 0.95896 0.94578 0.93604 0.93075 0.9569 0.95328
2861 0.99522 0.95078 0.92708 0.99641 0.99761 0.959 0.94583 0.9361 0.93081 0.95693 0.95332
2862 0.99522 0.95082 0.92715 0.99641 0.99761 0.95904 0.94588 0.93616 0.93087 0.95697 0.95337
2863 0.99523 0.95087 0.92721 0.99642 0.99761 0.95908 0.94593 0.93622 0.93093 0.95701 0.95341
2864 0.99523 0.95091 0.92728 0.99642 0.99761 0.95912 0.94598 0.93628 0.931 0.95705 0.95345
2865 0.99524 0.95096 0.92734 0.99642 0.99761 0.95916 0.94603 0.93633 0.93106 0.95709 0.95349
2866 0.99524 0.951 0.92741 0.99643 0.99762 0.9592 0.94608 0.93639 0.93112 0.95713 0.95354
2867 0.99524 0.95105 0.92747 0.99643 0.99762 0.95925 0.94613 0.93645 0.93118 0.95717 0.95358
2868 0.99525 0.95109 0.92754 0.99643 0.99762 0.95929 0.94618 0.93651 0.93124 0.95721 0.95362
2869 0.99525 0.95114 0.92761 0.99644 0.99762 0.95933 0.94623 0.93656 0.93131 0.95725 0.95366
2870 0.99526 0.95118 0.92767 0.99644 0.99763 0.95937 0.94628 0.93662 0.93137 0.95729 0.95371
2871 0.99526 0.95122 0.92774 0.99644 0.99763 0.95941 0.94632 0.93668 0.93143 0.95733 0.95375
2872 0.99527 0.95127 0.9278 0.99645 0.99763 0.95945 0.94637 0.93674 0.93149 0.95737 0.95379
2873 0.99527 0.95131 0.92787 0.99645 0.99763 0.95949 0.94642 0.93679 0.93155 0.95741 0.95383
2874 0.99528 0.95136 0.92793 0.99645 0.99763 0.95953 0.94647 0.93685 0.93162 0.95745 0.95387
2875 0.99528 0.9514 0.928 0.99646 0.99764 0.95957 0.94652 0.93691 0.93168 0.95748 0.95392
2876 0.99528 0.95145 0.92806 0.99646 0.99764 0.95961 0.94657 0.93697 0.93174 0.95752 0.95396
2877 0.99529 0.95149 0.92813 0.99646 0.99764 0.95965 0.94662 0.93702 0.9318 0.95756 0.954
2878 0.99529 0.95154 0.92819 0.99647 0.99764 0.95969 0.94666 0.93708 0.93186 0.9576 0.95404
2879 0.9953 0.95158 0.92826 0.99647 0.99765 0.95973 0.94671 0.93714 0.93192 0.95764 0.95408
2880 0.9953 0.95162 0.92832 0.99647 0.99765 0.95977 0.94676 0.93719 0.93198 0.95768 0.95413
2881 0.99531 0.95167 0.92838 0.99648 0.99765 0.95981 0.94681 0.93725 0.93204 0.95772 0.95417
2882 0.99531 0.95171 0.92845 0.99648 0.99765 0.95985 0.94686 0.93731 0.93211 0.95776 0.95421
2883 0.99532 0.95176 0.92851 0.99648 0.99765 0.95989 0.94691 0.93736 0.93217 0.95779 0.95425
2884 0.99532 0.9518 0.92858 0.99649 0.99766 0.95993 0.94695 0.93742 0.93223 0.95783 0.95429
2885 0.99532 0.95184 0.92864 0.99649 0.99766 0.95997 0.947 0.93748 0.93229 0.95787 0.95433
2886 0.99533 0.95189 0.92871 0.99649 0.99766 0.96001 0.94705 0.93753 0.93235 0.95791 0.95438
2887 0.99533 0.95193 0.92877 0.9965 0.99766 0.96005 0.9471 0.93759 0.93241 0.95795 0.95442
2888 0.99534 0.95197 0.92883 0.9965 0.99767 0.96009 0.94715 0.93765 0.93247 0.95799 0.95446
2889 0.99534 0.95202 0.9289 0.9965 0.99767 0.96013 0.94719 0.9377 0.93253 0.95802 0.9545
2890 0.99535 0.95206 0.92896 0.99651 0.99767 0.96017 0.94724 0.93776 0.93259 0.95806 0.95454
2891 0.99535 0.95211 0.92903 0.99651 0.99767 0.96021 0.94729 0.93781 0.93265 0.9581 0.95458
2892 0.99535 0.95215 0.92909 0.99651 0.99767 0.96025 0.94734 0.93787 0.93271 0.95814 0.95462
2893 0.99536 0.95219 0.92915 0.99652 0.99768 0.96029 0.94738 0.93793 0.93277 0.95818 0.95466
2894 0.99536 0.95224 0.92922 0.99652 0.99768 0.96033 0.94743 0.93798 0.93283 0.95822 0.95471
2895 0.99537 0.95228 0.92928 0.99652 0.99768 0.96037 0.94748 0.93804 0.93289 0.95825 0.95475
2896 0.99537 0.95232 0.92934 0.99653 0.99768 0.96041 0.94753 0.93809 0.93295 0.95829 0.95479
2897 0.99538 0.95237 0.92941 0.99653 0.99769 0.96045 0.94757 0.93815 0.93301 0.95833 0.95483
2898 0.99538 0.95241 0.92947 0.99653 0.99769 0.96049 0.94762 0.93821 0.93307 0.95837 0.95487
2899 0.99539 0.95245 0.92953 0.99654 0.99769 0.96053 0.94767 0.93826 0.93313 0.9584 0.95491
2900 0.99539 0.95249 0.92959 0.99654 0.99769 0.96057 0.94771 0.93832 0.93319 0.95844 0.95495
2901 0.99539 0.95254 0.92966 0.99654 0.99769 0.96061 0.94776 0.93837 0.93325 0.95848 0.95499
2902 0.9954 0.95258 0.92972 0.99655 0.9977 0.96064 0.94781 0.93843 0.93331 0.95852 0.95503
2903 0.9954 0.95262 0.92978 0.99655 0.9977 0.96068 0.94786 0.93848 0.93337 0.95856 0.95507
2904 0.99541 0.95267 0.92985 0.99655 0.9977 0.96072 0.9479 0.93854 0.93343 0.95859 0.95511
2905 0.99541 0.95271 0.92991 0.99656 0.9977 0.96076 0.94795 0.93859 0.93349 0.95863 0.95515
2906 0.99542 0.95275 0.92997 0.99656 0.9977 0.9608 0.948 0.93865 0.93355 0.95867 0.95519
2907 0.99542 0.95279 0.93003 0.99656 0.99771 0.96084 0.94804 0.9387 0.93361 0.95871 0.95523
2908 0.99542 0.95284 0.9301 0.99657 0.99771 0.96088 0.94809 0.93876 0.93367 0.95874 0.95527
2909 0.99543 0.95288 0.93016 0.99657 0.99771 0.96092 0.94814 0.93881 0.93373 0.95878 0.95532
2910 0.99543 0.95292 0.93022 0.99657 0.99771 0.96096 0.94818 0.93887 0.93379 0.95882 0.95536
2911 0.99544 0.95296 0.93028 0.99658 0.99772 0.96099 0.94823 0.93892 0.93385 0.95886 0.9554
2912 0.99544 0.95301 0.93035 0.99658 0.99772 0.96103 0.94828 0.93898 0.9339 0.95889 0.95544
2913 0.99545 0.95305 0.93041 0.99658 0.99772 0.96107 0.94832 0.93903 0.93396 0.95893 0.95548
2914 0.99545 0.95309 0.93047 0.99659 0.99772 0.96111 0.94837 0.93909 0.93402 0.95897 0.95552
2915 0.99545 0.95313 0.93053 0.99659 0.99772 0.96115 0.94842 0.93914 0.93408 0.959 0.95556
2916 0.99546 0.95318 0.93059 0.99659 0.99773 0.96119 0.94846 0.93919 0.93414 0.95904 0.9556
2917 0.99546 0.95322 0.93066 0.99659 0.99773 0.96122 0.94851 0.93925 0.9342 0.95908 0.95564
2918 0.99547 0.95326 0.93072 0.9966 0.99773 0.96126 0.94855 0.9393 0.93426 0.95912 0.95568
2919 0.99547 0.9533 0.93078 0.9966 0.99773 0.9613 0.9486 0.93936 0.93432 0.95915 0.95572
2920 0.99547 0.95335 0.93084 0.9966 0.99773 0.96134 0.94865 0.93941 0.93437 0.95919 0.95576
2921 0.99548 0.95339 0.9309 0.99661 0.99774 0.96138 0.94869 0.93947 0.93443 0.95923 0.9558
2922 0.99548 0.95343 0.93096 0.99661 0.99774 0.96142 0.94874 0.93952 0.93449 0.95926 0.95584
2923 0.99549 0.95347 0.93103 0.99661 0.99774 0.96145 0.94878 0.93958 0.93455 0.9593 0.95588
2924 0.99549 0.95351 0.93109 0.99662 0.99774 0.96149 0.94883 0.93963 0.93461 0.95934 0.95592
2925 0.9955 0.95356 0.93115 0.99662 0.99775 0.96153 0.94888 0.93968 0.93467 0.95937 0.95596
2926 0.9955 0.9536 0.93121 0.99662 0.99775 0.96157 0.94892 0.93974 0.93472 0.95941 0.95599
2927 0.9955 0.95364 0.93127 0.99663 0.99775 0.9616 0.94897 0.93979 0.93478 0.95945 0.95603
2928 0.99551 0.95368 0.93133 0.99663 0.99775 0.96164 0.94901 0.93984 0.93484 0.95948 0.95607
2929 0.99551 0.95372 0.93139 0.99663 0.99775 0.96168 0.94906 0.9399 0.9349 0.95952 0.95611
2930 0.99552 0.95376 0.93145 0.99664 0.99776 0.96172 0.94911 0.93995 0.93496 0.95956 0.95615
2931 0.99552 0.95381 0.93151 0.99664 0.99776 0.96176 0.94915 0.94001 0.93501 0.95959 0.95619
2932 0.99552 0.95385 0.93158 0.99664 0.99776 0.96179 0.9492 0.94006 0.93507 0.95963 0.95623
2933 0.99553 0.95389 0.93164 0.99664 0.99776 0.96183 0.94924 0.94011 0.93513 0.95967 0.95627
2934 0.99553 0.95393 0.9317 0.99665 0.99776 0.96187 0.94929 0.94017 0.93519 0.9597 0.95631
2935 0.99554 0.95397 0.93176 0.99665 0.99777 0.96191 0.94933 0.94022 0.93524 0.95974 0.95635
2936 0.99554 0.95401 0.93182 0.99665 0.99777 0.96194 0.94938 0.94027 0.9353 0.95977 0.95639
2937 0.99555 0.95405 0.93188 0.99666 0.99777 0.96198 0.94942 0.94033 0.93536 0.95981 0.95643
2938 0.99555 0.9541 0.93194 0.99666 0.99777 0.96202 0.94947 0.94038 0.93542 0.95985 0.95647
2939 0.99555 0.95414 0.932 0.99666 0.99777 0.96206 0.94951 0.94043 0.93547 0.95988 0.95651
2940 0.99556 0.95418 0.93206 0.99667 0.99778 0.96209 0.94956 0.94049 0.93553 0.95992 0.95654
2941 0.99556 0.95422 0.93212 0.99667 0.99778 0.96213 0.9496 0.94054 0.93559 0.95996 0.95658
2942 0.99557 0.95426 0.93218 0.99667 0.99778 0.96217 0.94965 0.94059 0.93564 0.95999 0.95662
2943 0.99557 0.9543 0.93224 0.99668 0.99778 0.9622 0.94969 0.94064 0.9357 0.96003 0.95666
2944 0.99557 0.95434 0.9323 0.99668 0.99778 0.96224 0.94974 0.9407 0.93576 0.96006 0.9567
2945 0.99558 0.95438 0.93236 0.99668 0.99779 0.96228 0.94978 0.94075 0.93582 0.9601 0.95674
2946 0.99558 0.95442 0.93242 0.99668 0.99779 0.96232 0.94983 0.9408 0.93587 0.96013 0.95678
2947 0.99559 0.95446 0.93248 0.99669 0.99779 0.96235 0.94987 0.94086 0.93593 0.96017 0.95682
2948 0.99559 0.9545 0.93254 0.99669 0.99779 0.96239 0.94992 0.94091 0.93599 0.96021 0.95685
2949 0.99559 0.95455 0.9326 0.99669 0.99779 0.96243 0.94996 0.94096 0.93604 0.96024 0.95689
2950 0.9956 0.95459 0.93266 0.9967 0.9978 0.96246 0.95001 0.94101 0.9361 0.96028 0.95693
2951 0.9956 0.95463 0.93272 0.9967 0.9978 0.9625 0.95005 0.94106 0.93615 0.96031 0.95697
2952 0.99561 0.95467 0.93278 0.9967 0.9978 0.96254 0.95009 0.94112 0.93621 0.96035 0.95701
2953 0.99561 0.95471 0.93284 0.99671 0.9978 0.96257 0.95014 0.94117 0.93627 0.96038 0.95705
2954 0.99561 0.95475 0.9329 0.99671 0.99781 0.96261 0.95018 0.94122 0.93632 0.96042 0.95709
2955 0.99562 0.95479 0.93296 0.99671 0.99781 0.96265 0.95023 0.94127 0.93638 0.96046 0.95712
2956 0.99562 0.95483 0.93301 0.99672 0.99781 0.96268 0.95027 0.94133 0.93644 0.96049 0.95716
2957 0.99563 0.95487 0.93307 0.99672 0.99781 0.96272 0.95032 0.94138 0.93649 0.96053 0.9572
2958 0.99563 0.95491 0.93313 0.99672 0.99781 0.96276 0.95036 0.94143 0.93655 0.96056 0.95724
2959 0.99564 0.95495 0.93319 0.99672 0.99782 0.96279 0.9504 0.94148 0.9366 0.9606 0.95728
2960 0.99564 0.95499 0.93325 0.99673 0.99782 0.96283 0.95045 0.94153 0.93666 0.96063 0.95731
2961 0.99564 0.95503 0.93331 0.99673 0.99782 0.96286 0.95049 0.94158 0.93672 0.96067 0.95735
2962 0.99565 0.95507 0.93337 0.99673 0.99782 0.9629 0.95054 0.94164 0.93677 0.9607 0.95739
2963 0.99565 0.95511 0.93343 0.99674 0.99782 0.96294 0.95058 0.94169 0.93683 0.96074 0.95743
2964 0.99566 0.95515 0.93349 0.99674 0.99783 0.96297 0.95062 0.94174 0.93688 0.96077 0.95747
2965 0.99566 0.95519 0.93354 0.99674 0.99783 0.96301 0.95067 0.94179 0.93694 0.96081 0.9575
2966 0.99566 0.95523 0.9336 0.99675 0.99783 0.96304 0.95071 0.94184 0.93699 0.96084 0.95754
2967 0.99567 0.95527 0.93366 0.99675 0.99783 0.96308 0.95076 0.94189 0.93705 0.96088 0.95758
2968 0.99567 0.95531 0.93372 0.99675 0.99783 0.96312 0.9508 0.94195 0.9371 0.96091 0.95762
2969 0.99567 0.95535 0.93378 0.99675 0.99784 0.96315 0.95084 0.942 0.93716 0.96095 0.95765
2970 0.99568 0.95539 0.93384 0.99676 0.99784 0.96319 0.95089 0.94205 0.93721 0.96098 0.95769
2971 0.99568 0.95543 0.93389 0.99676 0.99784 0.96322 0.95093 0.9421 0.93727 0.96102 0.95773
2972 0.99569 0.95547 0.93395 0.99676 0.99784 0.96326 0.95097 0.94215 0.93732 0.96105 0.95777
2973 0.99569 0.95551 0.93401 0.99677 0.99784 0.9633 0.95102 0.9422 0.93738 0.96109 0.95781
2974 0.99569 0.95555 0.93407 0.99677 0.99784 0.96333 0.95106 0.94225 0.93743 0.96112 0.95784
2975 0.9957 0.95559 0.93413 0.99677 0.99785 0.96337 0.9511 0.9423 0.93749 0.96116 0.95788
2976 0.9957 0.95563 0.93418 0.99678 0.99785 0.9634 0.95115 0.94235 0.93754 0.96119 0.95792
2977 0.99571 0.95567 0.93424 0.99678 0.99785 0.96344 0.95119 0.94241 0.9376 0.96123 0.95795
2978 0.99571 0.95571 0.9343 0.99678 0.99785 0.96347 0.95123 0.94246 0.93765 0.96126 0.95799
2979 0.99571 0.95574 0.93436 0.99678 0.99785 0.96351 0.95128 0.94251 0.93771 0.96129 0.95803
2980 0.99572 0.95578 0.93441 0.99679 0.99786 0.96354 0.95132 0.94256 0.93776 0.96133 0.95807
2981 0.99572 0.95582 0.93447 0.99679 0.99786 0.96358 0.95136 0.94261 0.93782 0.96136 0.9581
2982 0.99573 0.95586 0.93453 0.99679 0.99786 0.96361 0.9514 0.94266 0.93787 0.9614 0.95814
2983 0.99573 0.9559 0.93459 0.9968 0.99786 0.96365 0.95145 0.94271 0.93793 0.96143 0.95818
2984 0.99573 0.95594 0.93464 0.9968 0.99786 0.96369 0.95149 0.94276 0.93798 0.96147 0.95821
2985 0.99574 0.95598 0.9347 0.9968 0.99787 0.96372 0.95153 0.94281 0.93804 0.9615 0.95825
2986 0.99574 0.95602 0.93476 0.9968 0.99787 0.96376 0.95158 0.94286 0.93809 0.96153 0.95829
2987 0.99575 0.95606 0.93482 0.99681 0.99787 0.96379 0.95162 0.94291 0.93814 0.96157 0.95833
2988 0.99575 0.9561 0.93487 0.99681 0.99787 0.96383 0.95166 0.94296 0.9382 0.9616 0.95836
2989 0.99575 0.95613 0.93493 0.99681 0.99787 0.96386 0.9517 0.94301 0.93825 0.96164 0.9584
2990 0.99576 0.95617 0.93499 0.99682 0.99788 0.9639 0.95175 0.94306 0.93831 0.96167 0.95844
2991 0.99576 0.95621 0.93504 0.99682 0.99788 0.96393 0.95179 0.94311 0.93836 0.9617 0.95847
2992 0.99576 0.95625 0.9351 0.99682 0.99788 0.96397 0.95183 0.94316 0.93841 0.96174 0.95851
2993 0.99577 0.95629 0.93516 0.99682 0.99788 0.964 0.95187 0.94321 0.93847 0.96177 0.95855
2994 0.99577 0.95633 0.93521 0.99683 0.99788 0.96403 0.95192 0.94326 0.93852 0.96181 0.95858
2995 0.99578 0.95637 0.93527 0.99683 0.99789 0.96407 0.95196 0.94331 0.93857 0.96184 0.95862
2996 0.99578 0.95641 0.93533 0.99683 0.99789 0.9641 0.952 0.94336 0.93863 0.96187 0.95866
2997 0.99578 0.95644 0.93538 0.99684 0.99789 0.96414 0.95204 0.94341 0.93868 0.96191 0.95869
2998 0.99579 0.95648 0.93544 0.99684 0.99789 0.96417 0.95208 0.94346 0.93874 0.96194 0.95873
2999 0.99579 0.95652 0.9355 0.99684 0.99789 0.96421 0.95213 0.94351 0.93879 0.96197 0.95876
3000 0.9958 0.95656 0.93555 0.99685 0.9979 0.96424 0.95217 0.94356 0.93884 0.96201 0.9588
3001 0.9958 0.9566 0.93561 0.99685 0.9979 0.96428 0.95221 0.94361 0.9389 0.96204 0.95884
3011 0.99584 0.95698 0.93617 0.99688 0.99792 0.96462 0.95263 0.9441 0.93942 0.96238 0.9592
3021 0.99587 0.95735 0.93672 0.9969 0.99794 0.96496 0.95304 0.94458 0.93995 0.96271 0.95955
3031 0.99591 0.95773 0.93726 0.99693 0.99795 0.96529 0.95345 0.94506 0.94047 0.96303 0.95991
3041 0.99595 0.95809 0.9378 0.99696 0.99797 0.96562 0.95385 0.94554 0.94098 0.96335 0.96026
3051 0.99598 0.95846 0.93834 0.99699 0.99799 0.96595 0.95425 0.94601 0.94149 0.96367 0.9606
3061 0.99602 0.95882 0.93887 0.99701 0.99801 0.96627 0.95464 0.94647 0.94199 0.96399 0.96094
3071 0.99606 0.95917 0.93939 0.99704 0.99803 0.96659 0.95503 0.94693 0.94248 0.9643 0.96128
3081 0.99609 0.95953 0.93991 0.99707 0.99804 0.9669 0.95542 0.94739 0.94297 0.96461 0.96161
3091 0.99613 0.95987 0.94042 0.99709 0.99806 0.96721 0.9558 0.94784 0.94346 0.96491 0.96194
3101 0.99616 0.96022 0.94092 0.99712 0.99808 0.96752 0.95618 0.94828 0.94394 0.96522 0.96227
3111 0.99619 0.96056 0.94142 0.99714 0.99809 0.96782 0.95655 0.94872 0.94441 0.96551 0.96259
3121 0.99623 0.96089 0.94192 0.99717 0.99811 0.96812 0.95692 0.94915 0.94488 0.96581 0.96291
3131 0.99626 0.96123 0.94241 0.99719 0.99813 0.96841 0.95728 0.94958 0.94534 0.9661 0.96322
3141 0.99629 0.96155 0.94289 0.99722 0.99814 0.9687 0.95765 0.95001 0.9458 0.96639 0.96353
3151 0.99632 0.96188 0.94337 0.99724 0.99816 0.96899 0.958 0.95043 0.94625 0.96667 0.96384
3161 0.99636 0.9622 0.94384 0.99727 0.99818 0.96928 0.95835 0.95084 0.9467 0.96695 0.96415
3171 0.99639 0.96252 0.94431 0.99729 0.99819 0.96956 0.9587 0.95126 0.94715 0.96723 0.96445
3181 0.99642 0.96283 0.94477 0.99731 0.99821 0.96984 0.95905 0.95166 0.94759 0.96751 0.96475
3191 0.99645 0.96315 0.94523 0.99734 0.99822 0.97011 0.95939 0.95207 0.94802 0.96778 0.96504
3201 0.99648 0.96345 0.94568 0.99736 0.99824 0.97038 0.95973 0.95246 0.94845 0.96805 0.96533
3211 0.99651 0.96376 0.94613 0.99738 0.99825 0.97065 0.96006 0.95286 0.94888 0.96832 0.96562
3221 0.99654 0.96406 0.94658 0.9974 0.99827 0.97092 0.96039 0.95325 0.9493 0.96858 0.96591
3231 0.99657 0.96436 0.94701 0.99743 0.99828 0.97118 0.96072 0.95363 0.94971 0.96884 0.96619
3241 0.9966 0.96465 0.94745 0.99745 0.9983 0.97144 0.96104 0.95401 0.95013 0.9691 0.96647
3251 0.99663 0.96494 0.94788 0.99747 0.99831 0.9717 0.96136 0.95439 0.95053 0.96936 0.96674
3261 0.99665 0.96523 0.9483 0.99749 0.99833 0.97195 0.96168 0.95476 0.95094 0.96961 0.96702
3271 0.99668 0.96552 0.94872 0.99751 0.99834 0.9722 0.96199 0.95513 0.95133 0.96986 0.96729
3281 0.99671 0.9658 0.94914 0.99753 0.99835 0.97245 0.9623 0.9555 0.95173 0.97011 0.96755
3291 0.99674 0.96608 0.94955 0.99755 0.99837 0.97269 0.96261 0.95586 0.95212 0.97035 0.96782
3301 0.99677 0.96635 0.94996 0.99757 0.99838 0.97293 0.96291 0.95622 0.95251 0.97059 0.96808
3311 0.99679 0.96663 0.95036 0.99759 0.99839 0.97317 0.96321 0.95657 0.95289 0.97083 0.96834
3321 0.99682 0.9669 0.95076 0.99761 0.99841 0.97341 0.96351 0.95692 0.95327 0.97107 0.9686
3331 0.99685 0.96717 0.95116 0.99763 0.99842 0.97364 0.9638 0.95727 0.95364 0.9713 0.96885
3341 0.99687 0.96743 0.95155 0.99765 0.99843 0.97387 0.9641 0.95761 0.95401 0.97154 0.9691
3351 0.9969 0.96769 0.95193 0.99767 0.99845 0.9741 0.96438 0.95795 0.95438 0.97177 0.96935
3361 0.99692 0.96795 0.95232 0.99769 0.99846 0.97433 0.96467 0.95829 0.95474 0.97199 0.9696
3371 0.99695 0.96821 0.95269 0.99771 0.99847 0.97455 0.96495 0.95862 0.9551 0.97222 0.96984
3381 0.99697 0.96846 0.95307 0.99773 0.99849 0.97477 0.96523 0.95895 0.95546 0.97244 0.97008
3391 0.997 0.96871 0.95344 0.99775 0.9985 0.97499 0.9655 0.95927 0.95581 0.97266 0.97032
3401 0.99702 0.96896 0.95381 0.99777 0.99851 0.9752 0.96578 0.95959 0.95616 0.97288 0.97055
3411 0.99705 0.96921 0.95417 0.99778 0.99852 0.97542 0.96605 0.95991 0.9565 0.97309 0.97079
3421 0.99707 0.96945 0.95453 0.9978 0.99853 0.97563 0.96632 0.96023 0.95684 0.97331 0.97102
3431 0.99709 0.96969 0.95489 0.99782 0.99855 0.97584 0.96658 0.96054 0.95718 0.97352 0.97124
3441 0.99712 0.96993 0.95524 0.99784 0.99856 0.97604 0.96684 0.96085 0.95751 0.97373 0.97147
3451 0.99714 0.97017 0.95559 0.99785 0.99857 0.97625 0.9671 0.96116 0.95784 0.97393 0.97169
3461 0.99716 0.9704 0.95593 0.99787 0.99858 0.97645 0.96736 0.96146 0.95817 0.97414 0.97192
3471 0.99719 0.97063 0.95627 0.99789 0.99859 0.97665 0.96761 0.96176 0.95849 0.97434 0.97213
3481 0.99721 0.97086 0.95661 0.9979 0.9986 0.97684 0.96786 0.96205 0.95882 0.97454 0.97235
3491 0.99723 0.97109 0.95695 0.99792 0.99861 0.97704 0.96811 0.96235 0.95913 0.97474 0.97257
3501 0.99725 0.97131 0.95728 0.99794 0.99862 0.97723 0.96836 0.96264 0.95945 0.97494 0.97278
3511 0.99727 0.97153 0.95761 0.99795 0.99864 0.97742 0.9686 0.96293 0.95976 0.97513 0.97299
3521 0.99729 0.97175 0.95793 0.99797 0.99865 0.97761 0.96885 0.96321 0.96007 0.97532 0.9732
3531 0.99732 0.97197 0.95825 0.99799 0.99866 0.9778 0.96908 0.96349 0.96037 0.97551 0.9734
3541 0.99734 0.97219 0.95857 0.998 0.99867 0.97798 0.96932 0.96377 0.96067 0.9757 0.97361
3551 0.99736 0.9724 0.95889 0.99802 0.99868 0.97817 0.96956 0.96405 0.96097 0.97589 0.97381
3561 0.99738 0.97261 0.9592 0.99803 0.99869 0.97835 0.96979 0.96432 0.96127 0.97607 0.97401
3571 0.9974 0.97282 0.95951 0.99805 0.9987 0.97853 0.97002 0.96459 0.96156 0.97625 0.97421
3581 0.99742 0.97303 0.95981 0.99806 0.99871 0.9787 0.97024 0.96486 0.96185 0.97644 0.9744
3591 0.99744 0.97323 0.96012 0.99808 0.99872 0.97888 0.97047 0.96513 0.96214 0.97661 0.9746
3601 0.99746 0.97343 0.96042 0.99809 0.99873 0.97905 0.97069 0.96539 0.96242 0.97679 0.97479
3611 0.99748 0.97364 0.96071 0.99811 0.99874 0.97922 0.97091 0.96565 0.96271 0.97697 0.97498
3621 0.9975 0.97383 0.96101 0.99812 0.99875 0.97939 0.97113 0.96591 0.96299 0.97714 0.97517
3631 0.99752 0.97403 0.9613 0.99814 0.99876 0.97956 0.97135 0.96617 0.96326 0.97731 0.97536
3641 0.99754 0.97423 0.96159 0.99815 0.99877 0.97973 0.97156 0.96642 0.96354 0.97749 0.97554
3651 0.99755 0.97442 0.96187 0.99817 0.99878 0.97989 0.97177 0.96667 0.96381 0.97765 0.97572
3661 0.99757 0.97461 0.96216 0.99818 0.99879 0.98006 0.97198 0.96692 0.96408 0.97782 0.9759
3671 0.99759 0.9748 0.96244 0.99819 0.9988 0.98022 0.97219 0.96716 0.96434 0.97799 0.97608
3681 0.99761 0.97499 0.96272 0.99821 0.9988 0.98038 0.9724 0.96741 0.9646 0.97815 0.97626
3691 0.99763 0.97517 0.96299 0.99822 0.99881 0.98053 0.9726 0.96765 0.96486 0.97831 0.97644
3701 0.99765 0.97536 0.96326 0.99823 0.99882 0.98069 0.9728 0.96788 0.96512 0.97847 0.97661
3711 0.99766 0.97554 0.96353 0.99825 0.99883 0.98084 0.973 0.96812 0.96538 0.97863 0.97678
3721 0.99768 0.97572 0.9638 0.99826 0.99884 0.981 0.9732 0.96835 0.96563 0.97879 0.97695
3731 0.9977 0.9759 0.96406 0.99827 0.99885 0.98115 0.9734 0.96859 0.96588 0.97895 0.97712
3741 0.99772 0.97607 0.96432 0.99829 0.99886 0.9813 0.97359 0.96882 0.96613 0.9791 0.97729
3751 0.99773 0.97625 0.96458 0.9983 0.99887 0.98145 0.97379 0.96904 0.96638 0.97925 0.97746
3761 0.99775 0.97642 0.96484 0.99831 0.99887 0.98159 0.97398 0.96927 0.96662 0.97941 0.97762
3771 0.99777 0.97659 0.96509 0.99832 0.99888 0.98174 0.97417 0.96949 0.96686 0.97956 0.97778
3781 0.99778 0.97676 0.96535 0.99834 0.99889 0.98188 0.97435 0.96971 0.9671 0.9797 0.97794
3791 0.9978 0.97693 0.9656 0.99835 0.9989 0.98202 0.97454 0.96993 0.96734 0.97985 0.9781
3801 0.99781 0.9771 0.96584 0.99836 0.99891 0.98217 0.97472 0.97015 0.96757 0.98 0.97826
3811 0.99783 0.97726 0.96609 0.99837 0.99891 0.9823 0.9749 0.97036 0.9678 0.98014 0.97842
3821 0.99785 0.97743 0.96633 0.99838 0.99892 0.98244 0.97508 0.97058 0.96804 0.98029 0.97857
3831 0.99786 0.97759 0.96657 0.9984 0.99893 0.98258 0.97526 0.97079 0.96826 0.98043 0.97873
3841 0.99788 0.97775 0.96681 0.99841 0.99894 0.98271 0.97544 0.97099 0.96849 0.98057 0.97888
3851 0.99789 0.97791 0.96705 0.99842 0.99895 0.98285 0.97561 0.9712 0.96871 0.98071 0.97903
3861 0.99791 0.97807 0.96728 0.99843 0.99895 0.98298 0.97579 0.97141 0.96893 0.98085 0.97918
3871 0.99792 0.97822 0.96751 0.99844 0.99896 0.98311 0.97596 0.97161 0.96915 0.98098 0.97933
3881 0.99794 0.97838 0.96774 0.99845 0.99897 0.98324 0.97613 0.97181 0.96937 0.98112 0.97948
3891 0.99795 0.97853 0.96797 0.99846 0.99898 0.98337 0.9763 0.97201 0.96959 0.98125 0.97962
3901 0.99797 0.97868 0.96819 0.99848 0.99898 0.9835 0.97647 0.97221 0.9698 0.98138 0.97976
3911 0.99798 0.97883 0.96842 0.99849 0.99899 0.98362 0.97663 0.9724 0.97001 0.98152 0.97991
3921 0.998 0.97898 0.96864 0.9985 0.999 0.98375 0.9768 0.9726 0.97022 0.98165 0.98005
3931 0.99801 0.97913 0.96886 0.99851 0.99901 0.98387 0.97696 0.97279 0.97043 0.98177 0.98019
3941 0.99803 0.97928 0.96908 0.99852 0.99901 0.984 0.97712 0.97298 0.97064 0.9819 0.98033
3951 0.99804 0.97942 0.96929 0.99853 0.99902 0.98412 0.97728 0.97317 0.97084 0.98203 0.98046
3961 0.99805 0.97956 0.9695 0.99854 0.99903 0.98424 0.97744 0.97335 0.97104 0.98216 0.9806
3971 0.99807 0.97971 0.96972 0.99855 0.99903 0.98436 0.97759 0.97354 0.97124 0.98228 0.98074
3981 0.99808 0.97985 0.96993 0.99856 0.99904 0.98447 0.97775 0.97372 0.97144 0.9824 0.98087
3991 0.99809 0.97999 0.97013 0.99857 0.99905 0.98459 0.9779 0.9739 0.97164 0.98253 0.981
4001 0.99811 0.98013 0.97034 0.99858 0.99905 0.98471 0.97806 0.97408 0.97183 0.98265 0.98113
4011 0.99812 0.98026 0.97054 0.99859 0.99906 0.98482 0.97821 0.97426 0.97203 0.98277 0.98126
4021 0.99813 0.9804 0.97074 0.9986 0.99907 0.98493 0.97836 0.97444 0.97222 0.98289 0.98139
4031 0.99815 0.98053 0.97094 0.99861 0.99907 0.98505 0.9785 0.97461 0.97241 0.983 0.98152
4041 0.99816 0.98067 0.97114 0.99862 0.99908 0.98516 0.97865 0.97479 0.9726 0.98312 0.98165
4051 0.99817 0.9808 0.97134 0.99863 0.99909 0.98527 0.9788 0.97496 0.97278 0.98324 0.98177
4061 0.99819 0.98093 0.97153 0.99864 0.99909 0.98538 0.97894 0.97513 0.97297 0.98335 0.9819
4071 0.9982 0.98106 0.97173 0.99865 0.9991 0.98548 0.97908 0.9753 0.97315 0.98346 0.98202
4081 0.99821 0.98119 0.97192 0.99866 0.9991 0.98559 0.97923 0.97547 0.97333 0.98358 0.98214
4091 0.99822 0.98132 0.97211 0.99867 0.99911 0.9857 0.97937 0.97563 0.97351 0.98369 0.98226
4101 0.99823 0.98144 0.9723 0.99868 0.99912 0.9858 0.97951 0.9758 0.97369 0.9838 0.98238
4111 0.99825 0.98157 0.97248 0.99868 0.99912 0.9859 0.97964 0.97596 0.97387 0.98391 0.9825
4121 0.99826 0.98169 0.97267 0.99869 0.99913 0.98601 0.97978 0.97612 0.97404 0.98402 0.98262
4131 0.99827 0.98182 0.97285 0.9987 0.99913 0.98611 0.97992 0.97628 0.97422 0.98412 0.98274
4141 0.99828 0.98194 0.97303 0.99871 0.99914 0.98621 0.98005 0.97644 0.97439 0.98423 0.98285
4151 0.99829 0.98206 0.97321 0.99872 0.99915 0.98631 0.98018 0.9766 0.97456 0.98434 0.98297
4161 0.99831 0.98218 0.97339 0.99873 0.99915 0.98641 0.98032 0.97675 0.97473 0.98444 0.98308
4171 0.99832 0.9823 0.97357 0.99874 0.99916 0.98651 0.98045 0.97691 0.9749 0.98455 0.98319
4181 0.99833 0.98242 0.97374 0.99875 0.99916 0.98661 0.98058 0.97706 0.97506 0.98465 0.9833
4191 0.99834 0.98253 0.97391 0.99875 0.99917 0.9867 0.98071 0.97721 0.97523 0.98475 0.98342
4201 0.99835 0.98265 0.97409 0.99876 0.99918 0.9868 0.98083 0.97736 0.97539 0.98485 0.98353
4211 0.99836 0.98276 0.97426 0.99877 0.99918 0.98689 0.98096 0.97751 0.97555 0.98495 0.98363
4221 0.99837 0.98288 0.97443 0.99878 0.99919 0.98698 0.98108 0.97766 0.97571 0.98505 0.98374
4231 0.99838 0.98299 0.97459 0.99879 0.99919 0.98708 0.98121 0.97781 0.97587 0.98515 0.98385
4241 0.99839 0.9831 0.97476 0.9988 0.9992 0.98717 0.98133 0.97795 0.97603 0.98525 0.98395
4251 0.9984 0.98321 0.97493 0.9988 0.9992 0.98726 0.98145 0.9781 0.97619 0.98534 0.98406
4261 0.99842 0.98332 0.97509 0.99881 0.99921 0.98735 0.98158 0.97824 0.97634 0.98544 0.98416
4271 0.99843 0.98343 0.97525 0.99882 0.99921 0.98744 0.9817 0.97838 0.97649 0.98554 0.98427
4281 0.99844 0.98354 0.97541 0.99883 0.99922 0.98753 0.98181 0.97852 0.97665 0.98563 0.98437
4291 0.99845 0.98365 0.97557 0.99883 0.99922 0.98762 0.98193 0.97866 0.9768 0.98572 0.98447
4301 0.99846 0.98375 0.97573 0.99884 0.99923 0.9877 0.98205 0.9788 0.97695 0.98582 0.98457
4311 0.99847 0.98386 0.97588 0.99885 0.99923 0.98779 0.98217 0.97894 0.9771 0.98591 0.98467
4321 0.99848 0.98396 0.97604 0.99886 0.99924 0.98787 0.98228 0.97907 0.97724 0.986 0.98477
4331 0.99849 0.98407 0.97619 0.99886 0.99924 0.98796 0.98239 0.97921 0.97739 0.98609 0.98487
4341 0.9985 0.98417 0.97635 0.99887 0.99925 0.98804 0.98251 0.97934 0.97753 0.98618 0.98497
4351 0.99851 0.98427 0.9765 0.99888 0.99925 0.98813 0.98262 0.97947 0.97768 0.98627 0.98506
4361 0.99852 0.98437 0.97665 0.99889 0.99926 0.98821 0.98273 0.9796 0.97782 0.98636 0.98516
4371 0.99853 0.98447 0.9768 0.99889 0.99926 0.98829 0.98284 0.97973 0.97796 0.98644 0.98525
4381 0.99854 0.98457 0.97694 0.9989 0.99927 0.98837 0.98295 0.97986 0.9781 0.98653 0.98535
4391 0.99854 0.98467 0.97709 0.99891 0.99927 0.98845 0.98306 0.97999 0.97824 0.98662 0.98544
4401 0.99855 0.98477 0.97724 0.99892 0.99928 0.98853 0.98317 0.98012 0.97838 0.9867 0.98553
4411 0.99856 0.98486 0.97738 0.99892 0.99928 0.98861 0.98327 0.98024 0.97851 0.98679 0.98562
4421 0.99857 0.98496 0.97752 0.99893 0.99929 0.98869 0.98338 0.98037 0.97865 0.98687 0.98572
4431 0.99858 0.98505 0.97766 0.99894 0.99929 0.98876 0.98348 0.98049 0.97878 0.98695 0.98581
4441 0.99859 0.98515 0.9778 0.99894 0.9993 0.98884 0.98359 0.98062 0.97892 0.98703 0.98589
4451 0.9986 0.98524 0.97794 0.99895 0.9993 0.98892 0.98369 0.98074 0.97905 0.98712 0.98598
4461 0.99861 0.98533 0.97808 0.99896 0.9993 0.98899 0.98379 0.98086 0.97918 0.9872 0.98607
4471 0.99862 0.98543 0.97822 0.99896 0.99931 0.98907 0.98389 0.98098 0.97931 0.98728 0.98616
4481 0.99863 0.98552 0.97835 0.99897 0.99931 0.98914 0.98399 0.9811 0.97944 0.98736 0.98625
4491 0.99863 0.98561 0.97849 0.99898 0.99932 0.98921 0.98409 0.98121 0.97957 0.98744 0.98633
4501 0.99864 0.9857 0.97862 0.99898 0.99932 0.98928 0.98419 0.98133 0.97969 0.98752 0.98642
4511 0.99865 0.98579 0.97875 0.99899 0.99933 0.98936 0.98429 0.98145 0.97982 0.98759 0.9865
4521 0.99866 0.98587 0.97889 0.999 0.99933 0.98943 0.98439 0.98156 0.97994 0.98767 0.98658
4531 0.99867 0.98596 0.97902 0.999 0.99933 0.9895 0.98448 0.98168 0.98007 0.98775 0.98667
4541 0.99868 0.98605 0.97915 0.99901 0.99934 0.98957 0.98458 0.98179 0.98019 0.98782 0.98675
4551 0.99869 0.98613 0.97927 0.99901 0.99934 0.98964 0.98468 0.9819 0.98031 0.9879 0.98683
4561 0.99869 0.98622 0.9794 0.99902 0.99935 0.98971 0.98477 0.98201 0.98043 0.98797 0.98691
4571 0.9987 0.9863 0.97953 0.99903 0.99935 0.98978 0.98486 0.98212 0.98055 0.98805 0.98699
4581 0.99871 0.98639 0.97965 0.99903 0.99935 0.98984 0.98496 0.98223 0.98067 0.98812 0.98707
4591 0.99872 0.98647 0.97978 0.99904 0.99936 0.98991 0.98505 0.98234 0.98079 0.98819 0.98715
4601 0.99873 0.98655 0.9799 0.99904 0.99936 0.98998 0.98514 0.98245 0.98091 0.98826 0.98723
4611 0.99873 0.98664 0.98002 0.99905 0.99937 0.99004 0.98523 0.98256 0.98102 0.98834 0.98731
4621 0.99874 0.98672 0.98014 0.99906 0.99937 0.99011 0.98532 0.98266 0.98114 0.98841 0.98738
4631 0.99875 0.9868 0.98026 0.99906 0.99937 0.99017 0.98541 0.98277 0.98125 0.98848 0.98746
4641 0.99876 0.98688 0.98038 0.99907 0.99938 0.99024 0.9855 0.98287 0.98136 0.98855 0.98754
4651 0.99876 0.98696 0.9805 0.99907 0.99938 0.9903 0.98558 0.98297 0.98148 0.98862 0.98761
4661 0.99877 0.98704 0.98062 0.99908 0.99939 0.99036 0.98567 0.98308 0.98159 0.98869 0.98769
4671 0.99878 0.98712 0.98074 0.99908 0.99939 0.99043 0.98576 0.98318 0.9817 0.98875 0.98776
4681 0.99879 0.98719 0.98085 0.99909 0.99939 0.99049 0.98584 0.98328 0.98181 0.98882 0.98783
4691 0.99879 0.98727 0.98097 0.9991 0.9994 0.99055 0.98593 0.98338 0.98192 0.98889 0.98791
4701 0.9988 0.98735 0.98108 0.9991 0.9994 0.99061 0.98601 0.98348 0.98202 0.98896 0.98798
4711 0.99881 0.98742 0.98119 0.99911 0.9994 0.99067 0.98609 0.98358 0.98213 0.98902 0.98805
4721 0.99882 0.9875 0.9813 0.99911 0.99941 0.99073 0.98618 0.98368 0.98224 0.98909 0.98812
4731 0.99882 0.98757 0.98142 0.99912 0.99941 0.99079 0.98626 0.98377 0.98234 0.98915 0.98819
4741 0.99883 0.98765 0.98153 0.99912 0.99941 0.99085 0.98634 0.98387 0.98245 0.98922 0.98826
4751 0.99884 0.98772 0.98163 0.99913 0.99942 0.99091 0.98642 0.98396 0.98255 0.98928 0.98833
4761 0.99884 0.98779 0.98174 0.99913 0.99942 0.99097 0.9865 0.98406 0.98265 0.98934 0.9884
4771 0.99885 0.98786 0.98185 0.99914 0.99943 0.99102 0.98658 0.98415 0.98276 0.98941 0.98847
4781 0.99886 0.98794 0.98196 0.99914 0.99943 0.99108 0.98666 0.98425 0.98286 0.98947 0.98854
4791 0.99886 0.98801 0.98206 0.99915 0.99943 0.99114 0.98674 0.98434 0.98296 0.98953 0.98861
4801 0.99887 0.98808 0.98217 0.99915 0.99944 0.99119 0.98682 0.98443 0.98306 0.98959 0.98867
4811 0.99888 0.98815 0.98227 0.99916 0.99944 0.99125 0.98689 0.98452 0.98316 0.98965 0.98874
4821 0.99888 0.98822 0.98238 0.99916 0.99944 0.9913 0.98697 0.98461 0.98326 0.98972 0.98881
4831 0.99889 0.98829 0.98248 0.99917 0.99945 0.99136 0.98705 0.9847 0.98335 0.98978 0.98887
4841 0.9989 0.98835 0.98258 0.99917 0.99945 0.99141 0.98712 0.98479 0.98345 0.98984 0.98894
4851 0.9989 0.98842 0.98268 0.99918 0.99945 0.99147 0.9872 0.98488 0.98355 0.98989 0.989
4861 0.99891 0.98849 0.98278 0.99918 0.99945 0.99152 0.98727 0.98497 0.98364 0.98995 0.98906
4871 0.99892 0.98856 0.98288 0.99919 0.99946 0.99157 0.98734 0.98506 0.98374 0.99001 0.98913
4881 0.99892 0.98862 0.98298 0.99919 0.99946 0.99163 0.98742 0.98514 0.98383 0.99007 0.98919
4891 0.99893 0.98869 0.98308 0.9992 0.99946 0.99168 0.98749 0.98523 0.98392 0.99013 0.98925
4901 0.99894 0.98875 0.98318 0.9992 0.99947 0.99173 0.98756 0.98531 0.98401 0.99018 0.98931
4911 0.99894 0.98882 0.98327 0.99921 0.99947 0.99178 0.98763 0.9854 0.98411 0.99024 0.98938
4921 0.99895 0.98888 0.98337 0.99921 0.99947 0.99183 0.9877 0.98548 0.9842 0.9903 0.98944
4931 0.99895 0.98895 0.98346 0.99922 0.99948 0.99188 0.98778 0.98556 0.98429 0.99035 0.9895
4941 0.99896 0.98901 0.98356 0.99922 0.99948 0.99193 0.98785 0.98565 0.98438 0.99041 0.98956
4951 0.99897 0.98907 0.98365 0.99922 0.99948 0.99198 0.98791 0.98573 0.98447 0.99046 0.98962
4961 0.99897 0.98913 0.98375 0.99923 0.99949 0.99203 0.98798 0.98581 0.98455 0.99052 0.98968
4971 0.99898 0.9892 0.98384 0.99923 0.99949 0.99208 0.98805 0.98589 0.98464 0.99057 0.98974
4981 0.99898 0.98926 0.98393 0.99924 0.99949 0.99213 0.98812 0.98597 0.98473 0.99062 0.98979
4991 0.99899 0.98932 0.98402 0.99924 0.99949 0.99218 0.98819 0.98605 0.98482 0.99068 0.98985
5001 0.999 0.98938 0.98411 0.99925 0.9995 0.99222 0.98825 0.98613 0.9849 0.99073 0.98991
5011 0.999 0.98944 0.9842 0.99925 0.9995 0.99227 0.98832 0.98621 0.98499 0.99078 0.98997
5021 0.99901 0.9895 0.98429 0.99925 0.9995 0.99232 0.98839 0.98628 0.98507 0.99084 0.99002
5031 0.99901 0.98956 0.98438 0.99926 0.99951 0.99236 0.98845 0.98636 0.98515 0.99089 0.99008
5041 0.99902 0.98962 0.98446 0.99926 0.99951 0.99241 0.98852 0.98644 0.98524 0.99094 0.99013
5051 0.99902 0.98967 0.98455 0.99927 0.99951 0.99246 0.98858 0.98651 0.98532 0.99099 0.99019
5061 0.99903 0.98973 0.98464 0.99927 0.99951 0.9925 0.98864 0.98659 0.9854 0.99104 0.99024
5071 0.99903 0.98979 0.98472 0.99928 0.99952 0.99255 0.98871 0.98666 0.98548 0.99109 0.9903
5081 0.99904 0.98985 0.98481 0.99928 0.99952 0.99259 0.98877 0.98674 0.98556 0.99114 0.99035
5091 0.99905 0.9899 0.98489 0.99928 0.99952 0.99264 0.98883 0.98681 0.98564 0.99119 0.99041
5101 0.99905 0.98996 0.98498 0.99929 0.99953 0.99268 0.98889 0.98689 0.98572 0.99124 0.99046
5111 0.99906 0.99002 0.98506 0.99929 0.99953 0.99272 0.98896 0.98696 0.9858 0.99129 0.99051
5121 0.99906 0.99007 0.98514 0.9993 0.99953 0.99277 0.98902 0.98703 0.98588 0.99134 0.99057
5131 0.99907 0.99013 0.98523 0.9993 0.99953 0.99281 0.98908 0.9871 0.98596 0.99138 0.99062
5141 0.99907 0.99018 0.98531 0.9993 0.99954 0.99285 0.98914 0.98717 0.98604 0.99143 0.99067
5151 0.99908 0.99023 0.98539 0.99931 0.99954 0.9929 0.9892 0.98724 0.98611 0.99148 0.99072
5161 0.99908 0.99029 0.98547 0.99931 0.99954 0.99294 0.98926 0.98731 0.98619 0.99153 0.99077
5171 0.99909 0.99034 0.98555 0.99932 0.99954 0.99298 0.98932 0.98738 0.98627 0.99157 0.99082
5181 0.99909 0.99039 0.98563 0.99932 0.99955 0.99302 0.98937 0.98745 0.98634 0.99162 0.99087
5191 0.9991 0.99045 0.98571 0.99932 0.99955 0.99306 0.98943 0.98752 0.98642 0.99166 0.99092
5201 0.9991 0.9905 0.98578 0.99933 0.99955 0.9931 0.98949 0.98759 0.98649 0.99171 0.99097
5211 0.99911 0.99055 0.98586 0.99933 0.99955 0.99314 0.98955 0.98766 0.98656 0.99175 0.99102
5221 0.99911 0.9906 0.98594 0.99933 0.99956 0.99318 0.9896 0.98772 0.98664 0.9918 0.99107
5231 0.99912 0.99065 0.98601 0.99934 0.99956 0.99322 0.98966 0.98779 0.98671 0.99184 0.99112
5241 0.99912 0.9907 0.98609 0.99934 0.99956 0.99326 0.98972 0.98786 0.98678 0.99189 0.99117
5251 0.99913 0.99075 0.98616 0.99934 0.99956 0.9933 0.98977 0.98792 0.98685 0.99193 0.99121
5261 0.99913 0.9908 0.98624 0.99935 0.99957 0.99334 0.98983 0.98799 0.98692 0.99198 0.99126
5271 0.99914 0.99085 0.98631 0.99935 0.99957 0.99338 0.98988 0.98805 0.98699 0.99202 0.99131
5281 0.99914 0.9909 0.98639 0.99936 0.99957 0.99342 0.98994 0.98812 0.98706 0.99206 0.99136
5291 0.99915 0.99095 0.98646 0.99936 0.99957 0.99346 0.98999 0.98818 0.98713 0.99211 0.9914
5301 0.99915 0.991 0.98653 0.99936 0.99957 0.99349 0.99004 0.98824 0.9872 0.99215 0.99145
5311 0.99915 0.99105 0.9866 0.99937 0.99958 0.99353 0.9901 0.98831 0.98727 0.99219 0.99149
5321 0.99916 0.9911 0.98668 0.99937 0.99958 0.99357 0.99015 0.98837 0.98734 0.99223 0.99154
5331 0.99916 0.99115 0.98675 0.99937 0.99958 0.9936 0.9902 0.98843 0.9874 0.99227 0.99159
5341 0.99917 0.99119 0.98682 0.99938 0.99958 0.99364 0.99026 0.98849 0.98747 0.99231 0.99163
5351 0.99917 0.99124 0.98689 0.99938 0.99959 0.99368 0.99031 0.98856 0.98754 0.99236 0.99167
5361 0.99918 0.99129 0.98696 0.99938 0.99959 0.99371 0.99036 0.98862 0.9876 0.9924 0.99172
5371 0.99918 0.99133 0.98703 0.99939 0.99959 0.99375 0.99041 0.98868 0.98767 0.99244 0.99176
5381 0.99919 0.99138 0.98709 0.99939 0.99959 0.99379 0.99046 0.98874 0.98773 0.99248 0.99181
5391 0.99919 0.99142 0.98716 0.99939 0.99959 0.99382 0.99051 0.9888 0.9878 0.99252 0.99185
5401 0.99919 0.99147 0.98723 0.9994 0.9996 0.99386 0.99056 0.98885 0.98786 0.99256 0.99189
5411 0.9992 0.99151 0.9873 0.9994 0.9996 0.99389 0.99061 0.98891 0.98793 0.9926 0.99193
5421 0.9992 0.99156 0.98736 0.9994 0.9996 0.99392 0.99066 0.98897 0.98799 0.99263 0.99198
5431 0.99921 0.9916 0.98743 0.99941 0.9996 0.99396 0.99071 0.98903 0.98805 0.99267 0.99202
5441 0.99921 0.99165 0.9875 0.99941 0.99961 0.99399 0.99076 0.98909 0.98812 0.99271 0.99206
5451 0.99922 0.99169 0.98756 0.99941 0.99961 0.99403 0.99081 0.98914 0.98818 0.99275 0.9921
5461 0.99922 0.99173 0.98763 0.99941 0.99961 0.99406 0.99085 0.9892 0.98824 0.99279 0.99214
5471 0.99922 0.99178 0.98769 0.99942 0.99961 0.99409 0.9909 0.98926 0.9883 0.99282 0.99218
5481 0.99923 0.99182 0.98775 0.99942 0.99961 0.99413 0.99095 0.98931 0.98836 0.99286 0.99223
5491 0.99923 0.99186 0.98782 0.99942 0.99962 0.99416 0.991 0.98937 0.98842 0.9929 0.99227
5501 0.99924 0.9919 0.98788 0.99943 0.99962 0.99419 0.99104 0.98942 0.98848 0.99294 0.99231
5511 0.99924 0.99195 0.98794 0.99943 0.99962 0.99422 0.99109 0.98948 0.98854 0.99297 0.99235
5521 0.99924 0.99199 0.98801 0.99943 0.99962 0.99426 0.99113 0.98953 0.9886 0.99301 0.99239
5531 0.99925 0.99203 0.98807 0.99944 0.99962 0.99429 0.99118 0.98959 0.98866 0.99305 0.99242
5541 0.99925 0.99207 0.98813 0.99944 0.99963 0.99432 0.99123 0.98964 0.98872 0.99308 0.99246
5551 0.99926 0.99211 0.98819 0.99944 0.99963 0.99435 0.99127 0.98969 0.98877 0.99312 0.9925
5561 0.99926 0.99215 0.98825 0.99944 0.99963 0.99438 0.99132 0.98975 0.98883 0.99315 0.99254
5571 0.99926 0.99219 0.98831 0.99945 0.99963 0.99441 0.99136 0.9898 0.98889 0.99319 0.99258
5581 0.99927 0.99223 0.98837 0.99945 0.99963 0.99444 0.9914 0.98985 0.98895 0.99322 0.99262
5591 0.99927 0.99227 0.98843 0.99945 0.99964 0.99447 0.99145 0.9899 0.989 0.99326 0.99265
5601 0.99927 0.99231 0.98849 0.99946 0.99964 0.9945 0.99149 0.98995 0.98906 0.99329 0.99269
5611 0.99928 0.99235 0.98855 0.99946 0.99964 0.99453 0.99153 0.99001 0.98911 0.99333 0.99273
5621 0.99928 0.99239 0.98861 0.99946 0.99964 0.99456 0.99158 0.99006 0.98917 0.99336 0.99277
5631 0.99929 0.99243 0.98866 0.99946 0.99964 0.99459 0.99162 0.99011 0.98922 0.99339 0.9928
5641 0.99929 0.99247 0.98872 0.99947 0.99964 0.99462 0.99166 0.99016 0.98928 0.99343 0.99284
5651 0.99929 0.9925 0.98878 0.99947 0.99965 0.99465 0.99171 0.99021 0.98933 0.99346 0.99288
5661 0.9993 0.99254 0.98883 0.99947 0.99965 0.99468 0.99175 0.99026 0.98939 0.99349 0.99291
5671 0.9993 0.99258 0.98889 0.99947 0.99965 0.99471 0.99179 0.99031 0.98944 0.99353 0.99295
5681 0.9993 0.99262 0.98895 0.99948 0.99965 0.99474 0.99183 0.99035 0.98949 0.99356 0.99298
5691 0.99931 0.99265 0.989 0.99948 0.99965 0.99477 0.99187 0.9904 0.98955 0.99359 0.99302
5701 0.99931 0.99269 0.98906 0.99948 0.99966 0.99479 0.99191 0.99045 0.9896 0.99362 0.99305
5711 0.99931 0.99273 0.98911 0.99949 0.99966 0.99482 0.99195 0.9905 0.98965 0.99366 0.99309
5721 0.99932 0.99276 0.98917 0.99949 0.99966 0.99485 0.99199 0.99055 0.9897 0.99369 0.99312
5731 0.99932 0.9928 0.98922 0.99949 0.99966 0.99488 0.99203 0.99059 0.98975 0.99372 0.99316
5741 0.99932 0.99284 0.98927 0.99949 0.99966 0.99491 0.99207 0.99064 0.9898 0.99375 0.99319
5751 0.99933 0.99287 0.98933 0.9995 0.99966 0.99493 0.99211 0.99069 0.98985 0.99378 0.99322
5761 0.99933 0.99291 0.98938 0.9995 0.99967 0.99496 0.99215 0.99073 0.9899 0.99381 0.99326
5771 0.99933 0.99294 0.98943 0.9995 0.99967 0.99499 0.99219 0.99078 0.98995 0.99384 0.99329
5781 0.99934 0.99298 0.98949 0.9995 0.99967 0.99501 0.99223 0.99082 0.99 0.99387 0.99332
5791 0.99934 0.99301 0.98954 0.99951 0.99967 0.99504 0.99227 0.99087 0.99005 0.9939 0.99336
5801 0.99934 0.99305 0.98959 0.99951 0.99967 0.99507 0.9923 0.99091 0.9901 0.99393 0.99339
5811 0.99935 0.99308 0.98964 0.99951 0.99967 0.99509 0.99234 0.99096 0.99015 0.99396 0.99342
5821 0.99935 0.99312 0.98969 0.99951 0.99968 0.99512 0.99238 0.991 0.9902 0.99399 0.99346
5831 0.99935 0.99315 0.98974 0.99952 0.99968 0.99514 0.99242 0.99105 0.99025 0.99402 0.99349
5841 0.99936 0.99318 0.98979 0.99952 0.99968 0.99517 0.99245 0.99109 0.9903 0.99405 0.99352
5851 0.99936 0.99322 0.98984 0.99952 0.99968 0.99519 0.99249 0.99114 0.99034 0.99408 0.99355
5861 0.99936 0.99325 0.98989 0.99952 0.99968 0.99522 0.99253 0.99118 0.99039 0.99411 0.99358
5871 0.99937 0.99328 0.98994 0.99952 0.99968 0.99524 0.99256 0.99122 0.99044 0.99414 0.99361
5881 0.99937 0.99332 0.98999 0.99953 0.99968 0.99527 0.9926 0.99126 0.99048 0.99417 0.99365
5891 0.99937 0.99335 0.99004 0.99953 0.99969 0.99529 0.99264 0.99131 0.99053 0.9942 0.99368
5901 0.99938 0.99338 0.99009 0.99953 0.99969 0.99532 0.99267 0.99135 0.99058 0.99422 0.99371
5911 0.99938 0.99341 0.99014 0.99953 0.99969 0.99534 0.99271 0.99139 0.99062 0.99425 0.99374
5921 0.99938 0.99344 0.99018 0.99954 0.99969 0.99537 0.99274 0.99143 0.99067 0.99428 0.99377
5931 0.99938 0.99348 0.99023 0.99954 0.99969 0.99539 0.99278 0.99147 0.99071 0.99431 0.9938
5941 0.99939 0.99351 0.99028 0.99954 0.99969 0.99541 0.99281 0.99152 0.99076 0.99434 0.99383
5951 0.99939 0.99354 0.99032 0.99954 0.9997 0.99544 0.99285 0.99156 0.9908 0.99436 0.99386
5961 0.99939 0.99357 0.99037 0.99955 0.9997 0.99546 0.99288 0.9916 0.99084 0.99439 0.99389
5971 0.9994 0.9936 0.99042 0.99955 0.9997 0.99549 0.99292 0.99164 0.99089 0.99442 0.99392
5981 0.9994 0.99363 0.99046 0.99955 0.9997 0.99551 0.99295 0.99168 0.99093 0.99444 0.99395
5991 0.9994 0.99366 0.99051 0.99955 0.9997 0.99553 0.99298 0.99172 0.99098 0.99447 0.99397
6001 0.99941 0.99369 0.99055 0.99955 0.9997 0.99555 0.99302 0.99176 0.99102 0.9945 0.994
6011 0.99941 0.99372 0.9906 0.99956 0.9997 0.99558 0.99305 0.9918 0.99106 0.99452 0.99403
6021 0.99941 0.99375 0.99064 0.99956 0.99971 0.9956 0.99308 0.99184 0.9911 0.99455 0.99406
6031 0.99941 0.99378 0.99069 0.99956 0.99971 0.99562 0.99312 0.99187 0.99115 0.99458 0.99409
6041 0.99942 0.99381 0.99073 0.99956 0.99971 0.99564 0.99315 0.99191 0.99119 0.9946 0.99412
6051 0.99942 0.99384 0.99078 0.99956 0.99971 0.99567 0.99318 0.99195 0.99123 0.99463 0.99414
6061 0.99942 0.99387 0.99082 0.99957 0.99971 0.99569 0.99321 0.99199 0.99127 0.99465 0.99417
6071 0.99942 0.9939 0.99086 0.99957 0.99971 0.99571 0.99325 0.99203 0.99131 0.99468 0.9942
6081 0.99943 0.99393 0.99091 0.99957 0.99971 0.99573 0.99328 0.99207 0.99135 0.9947 0.99423
6091 0.99943 0.99396 0.99095 0.99957 0.99972 0.99575 0.99331 0.9921 0.99139 0.99473 0.99425
6101 0.99943 0.99399 0.99099 0.99957 0.99972 0.99578 0.99334 0.99214 0.99144 0.99475 0.99428
6111 0.99944 0.99401 0.99103 0.99958 0.99972 0.9958 0.99337 0.99218 0.99148 0.99478 0.99431
6121 0.99944 0.99404 0.99108 0.99958 0.99972 0.99582 0.9934 0.99221 0.99152 0.9948 0.99434
6131 0.99944 0.99407 0.99112 0.99958 0.99972 0.99584 0.99343 0.99225 0.99156 0.99483 0.99436
6141 0.99944 0.9941 0.99116 0.99958 0.99972 0.99586 0.99347 0.99229 0.99159 0.99485 0.99439
6151 0.99945 0.99413 0.9912 0.99958 0.99972 0.99588 0.9935 0.99232 0.99163 0.99488 0.99441
6161 0.99945 0.99415 0.99124 0.99959 0.99972 0.9959 0.99353 0.99236 0.99167 0.9949 0.99444
6171 0.99945 0.99418 0.99128 0.99959 0.99973 0.99592 0.99356 0.99239 0.99171 0.99492 0.99447
6181 0.99945 0.99421 0.99132 0.99959 0.99973 0.99594 0.99359 0.99243 0.99175 0.99495 0.99449
6191 0.99946 0.99423 0.99136 0.99959 0.99973 0.99596 0.99362 0.99246 0.99179 0.99497 0.99452
6201 0.99946 0.99426 0.9914 0.99959 0.99973 0.99598 0.99365 0.9925 0.99183 0.99499 0.99454
6211 0.99946 0.99429 0.99144 0.9996 0.99973 0.996 0.99368 0.99253 0.99186 0.99502 0.99457
6221 0.99946 0.99431 0.99148 0.9996 0.99973 0.99602 0.9937 0.99257 0.9919 0.99504 0.99459
6231 0.99947 0.99434 0.99152 0.9996 0.99973 0.99604 0.99373 0.9926 0.99194 0.99506 0.99462
6241 0.99947 0.99437 0.99156 0.9996 0.99973 0.99606 0.99376 0.99264 0.99198 0.99509 0.99464
6251 0.99947 0.99439 0.9916 0.9996 0.99974 0.99608 0.99379 0.99267 0.99201 0.99511 0.99467
6261 0.99947 0.99442 0.99164 0.99961 0.99974 0.9961 0.99382 0.9927 0.99205 0.99513 0.99469
6271 0.99948 0.99444 0.99168 0.99961 0.99974 0.99612 0.99385 0.99274 0.99209 0.99515 0.99472
6281 0.99948 0.99447 0.99172 0.99961 0.99974 0.99614 0.99388 0.99277 0.99212 0.99518 0.99474
6291 0.99948 0.99449 0.99175 0.99961 0.99974 0.99616 0.9939 0.9928 0.99216 0.9952 0.99477
6301 0.99948 0.99452 0.99179 0.99961 0.99974 0.99618 0.99393 0.99284 0.99219 0.99522 0.99479
6311 0.99949 0.99454 0.99183 0.99961 0.99974 0.99619 0.99396 0.99287 0.99223 0.99524 0.99481
6321 0.99949 0.99457 0.99187 0.99962 0.99974 0.99621 0.99399 0.9929 0.99226 0.99526 0.99484
6331 0.99949 0.99459 0.9919 0.99962 0.99975 0.99623 0.99401 0.99293 0.9923 0.99528 0.99486
6341 0.99949 0.99462 0.99194 0.99962 0.99975 0.99625 0.99404 0.99297 0.99233 0.99531 0.99488
6351 0.9995 0.99464 0.99198 0.99962 0.99975 0.99627 0.99407 0.993 0.99237 0.99533 0.99491
6361 0.9995 0.99467 0.99201 0.99962 0.99975 0.99629 0.9941 0.99303 0.9924 0.99535 0.99493
6371 0.9995 0.99469 0.99205 0.99962 0.99975 0.9963 0.99412 0.99306 0.99244 0.99537 0.99495
6381 0.9995 0.99472 0.99208 0.99963 0.99975 0.99632 0.99415 0.99309 0.99247 0.99539 0.99498
6391 0.9995 0.99474 0.99212 0.99963 0.99975 0.99634 0.99418 0.99312 0.99251 0.99541 0.995
6401 0.99951 0.99476 0.99216 0.99963 0.99975 0.99636 0.9942 0.99316 0.99254 0.99543 0.99502
6411 0.99951 0.99479 0.99219 0.99963 0.99975 0.99637 0.99423 0.99319 0.99257 0.99545 0.99504
6421 0.99951 0.99481 0.99223 0.99963 0.99976 0.99639 0.99425 0.99322 0.99261 0.99547 0.99507
6431 0.99951 0.99483 0.99226 0.99963 0.99976 0.99641 0.99428 0.99325 0.99264 0.99549 0.99509
6441 0.99952 0.99486 0.9923 0.99964 0.99976 0.99643 0.9943 0.99328 0.99267 0.99551 0.99511
6451 0.99952 0.99488 0.99233 0.99964 0.99976 0.99644 0.99433 0.99331 0.99271 0.99553 0.99513
6461 0.99952 0.9949 0.99236 0.99964 0.99976 0.99646 0.99436 0.99334 0.99274 0.99555 0.99515
6471 0.99952 0.99493 0.9924 0.99964 0.99976 0.99648 0.99438 0.99337 0.99277 0.99557 0.99517
6481 0.99952 0.99495 0.99243 0.99964 0.99976 0.99649 0.99441 0.9934 0.9928 0.99559 0.9952
6491 0.99953 0.99497 0.99247 0.99964 0.99976 0.99651 0.99443 0.99343 0.99283 0.99561 0.99522
6501 0.99953 0.99499 0.9925 0.99965 0.99976 0.99653 0.99446 0.99346 0.99287 0.99563 0.99524
6511 0.99953 0.99502 0.99253 0.99965 0.99977 0.99654 0.99448 0.99348 0.9929 0.99565 0.99526
6521 0.99953 0.99504 0.99257 0.99965 0.99977 0.99656 0.9945 0.99351 0.99293 0.99567 0.99528
6531 0.99953 0.99506 0.9926 0.99965 0.99977 0.99658 0.99453 0.99354 0.99296 0.99569 0.9953
6541 0.99954 0.99508 0.99263 0.99965 0.99977 0.99659 0.99455 0.99357 0.99299 0.99571 0.99532
6551 0.99954 0.9951 0.99266 0.99965 0.99977 0.99661 0.99458 0.9936 0.99302 0.99573 0.99534
6561 0.99954 0.99512 0.9927 0.99966 0.99977 0.99662 0.9946 0.99363 0.99305 0.99575 0.99536
6571 0.99954 0.99515 0.99273 0.99966 0.99977 0.99664 0.99462 0.99365 0.99308 0.99577 0.99538
6581 0.99954 0.99517 0.99276 0.99966 0.99977 0.99666 0.99465 0.99368 0.99311 0.99578 0.9954
6591 0.99955 0.99519 0.99279 0.99966 0.99977 0.99667 0.99467 0.99371 0.99314 0.9958 0.99542
6601 0.99955 0.99521 0.99282 0.99966 0.99977 0.99669 0.99469 0.99374 0.99317 0.99582 0.99544
6611 0.99955 0.99523 0.99285 0.99966 0.99978 0.9967 0.99472 0.99377 0.9932 0.99584 0.99546
6621 0.99955 0.99525 0.99289 0.99966 0.99978 0.99672 0.99474 0.99379 0.99323 0.99586 0.99548
6631 0.99955 0.99527 0.99292 0.99967 0.99978 0.99673 0.99476 0.99382 0.99326 0.99588 0.9955
6641 0.99956 0.99529 0.99295 0.99967 0.99978 0.99675 0.99479 0.99385 0.99329 0.99589 0.99552
6651 0.99956 0.99531 0.99298 0.99967 0.99978 0.99676 0.99481 0.99387 0.99332 0.99591 0.99554
6661 0.99956 0.99533 0.99301 0.99967 0.99978 0.99678 0.99483 0.9939 0.99335 0.99593 0.99556
6671 0.99956 0.99535 0.99304 0.99967 0.99978 0.99679 0.99485 0.99393 0.99338 0.99595 0.99558
6681 0.99956 0.99537 0.99307 0.99967 0.99978 0.99681 0.99488 0.99395 0.99341 0.99596 0.9956
6691 0.99957 0.99539 0.9931 0.99967 0.99978 0.99682 0.9949 0.99398 0.99344 0.99598 0.99562
6701 0.99957 0.99541 0.99313 0.99968 0.99978 0.99684 0.99492 0.994 0.99346 0.996 0.99564
6711 0.99957 0.99543 0.99316 0.99968 0.99978 0.99685 0.99494 0.99403 0.99349 0.99602 0.99566
6721 0.99957 0.99545 0.99319 0.99968 0.99979 0.99687 0.99496 0.99406 0.99352 0.99603 0.99568
6731 0.99957 0.99547 0.99322 0.99968 0.99979 0.99688 0.99499 0.99408 0.99355 0.99605 0.99569
6741 0.99958 0.99549 0.99325 0.99968 0.99979 0.9969 0.99501 0.99411 0.99358 0.99607 0.99571
6751 0.99958 0.99551 0.99327 0.99968 0.99979 0.99691 0.99503 0.99413 0.9936 0.99608 0.99573
6761 0.99958 0.99553 0.9933 0.99968 0.99979 0.99692 0.99505 0.99416 0.99363 0.9961 0.99575
6771 0.99958 0.99555 0.99333 0.99969 0.99979 0.99694 0.99507 0.99418 0.99366 0.99612 0.99577
6781 0.99958 0.99557 0.99336 0.99969 0.99979 0.99695 0.99509 0.99421 0.99368 0.99613 0.99579
6791 0.99958 0.99559 0.99339 0.99969 0.99979 0.99697 0.99511 0.99423 0.99371 0.99615 0.9958
6801 0.99959 0.99561 0.99342 0.99969 0.99979 0.99698 0.99513 0.99426 0.99374 0.99617 0.99582
6811 0.99959 0.99562 0.99344 0.99969 0.99979 0.99699 0.99515 0.99428 0.99376 0.99618 0.99584
6821 0.99959 0.99564 0.99347 0.99969 0.99979 0.99701 0.99517 0.9943 0.99379 0.9962 0.99586
6831 0.99959 0.99566 0.9935 0.99969 0.9998 0.99702 0.99519 0.99433 0.99382 0.99622 0.99587
6841 0.99959 0.99568 0.99353 0.99969 0.9998 0.99703 0.99521 0.99435 0.99384 0.99623 0.99589
6851 0.99959 0.9957 0.99355 0.9997 0.9998 0.99705 0.99524 0.99438 0.99387 0.99625 0.99591
6861 0.9996 0.99572 0.99358 0.9997 0.9998 0.99706 0.99526 0.9944 0.9939 0.99626 0.99593
6871 0.9996 0.99573 0.99361 0.9997 0.9998 0.99707 0.99528 0.99442 0.99392 0.99628 0.99594
6881 0.9996 0.99575 0.99364 0.9997 0.9998 0.99709 0.9953 0.99445 0.99395 0.99629 0.99596
6891 0.9996 0.99577 0.99366 0.9997 0.9998 0.9971 0.99531 0.99447 0.99397 0.99631 0.99598
6901 0.9996 0.99579 0.99369 0.9997 0.9998 0.99711 0.99533 0.99449 0.994 0.99633 0.99599
6911 0.99961 0.99581 0.99372 0.9997 0.9998 0.99713 0.99535 0.99452 0.99402 0.99634 0.99601
6921 0.99961 0.99582 0.99374 0.99971 0.9998 0.99714 0.99537 0.99454 0.99405 0.99636 0.99603
6931 0.99961 0.99584 0.99377 0.99971 0.9998 0.99715 0.99539 0.99456 0.99407 0.99637 0.99604
6941 0.99961 0.99586 0.99379 0.99971 0.9998 0.99716 0.99541 0.99459 0.9941 0.99639 0.99606
6951 0.99961 0.99588 0.99382 0.99971 0.99981 0.99718 0.99543 0.99461 0.99412 0.9964 0.99608
6961 0.99961 0.99589 0.99385 0.99971 0.99981 0.99719 0.99545 0.99463 0.99415 0.99642 0.99609
6971 0.99961 0.99591 0.99387 0.99971 0.99981 0.9972 0.99547 0.99465 0.99417 0.99643 0.99611
6981 0.99962 0.99593 0.9939 0.99971 0.99981 0.99721 0.99549 0.99468 0.99419 0.99645 0.99613
6991 0.99962 0.99594 0.99392 0.99971 0.99981 0.99723 0.99551 0.9947 0.99422 0.99646 0.99614
7001 0.99962 0.99596 0.99395 0.99971 0.99981 0.99724 0.99553 0.99472 0.99424 0.99648 0.99616
7011 0.99962 0.99598 0.99397 0.99972 0.99981 0.99725 0.99554 0.99474 0.99427 0.99649 0.99617
7021 0.99962 0.99599 0.994 0.99972 0.99981 0.99726 0.99556 0.99476 0.99429 0.99651 0.99619
7031 0.99962 0.99601 0.99402 0.99972 0.99981 0.99727 0.99558 0.99478 0.99431 0.99652 0.9962
7041 0.99963 0.99603 0.99405 0.99972 0.99981 0.99729 0.9956 0.99481 0.99434 0.99653 0.99622
7051 0.99963 0.99604 0.99407 0.99972 0.99981 0.9973 0.99562 0.99483 0.99436 0.99655 0.99624
7061 0.99963 0.99606 0.99409 0.99972 0.99981 0.99731 0.99563 0.99485 0.99438 0.99656 0.99625
7071 0.99963 0.99608 0.99412 0.99972 0.99982 0.99732 0.99565 0.99487 0.99441 0.99658 0.99627
7081 0.99963 0.99609 0.99414 0.99972 0.99982 0.99733 0.99567 0.99489 0.99443 0.99659 0.99628
7091 0.99963 0.99611 0.99417 0.99973 0.99982 0.99735 0.99569 0.99491 0.99445 0.9966 0.9963
7101 0.99964 0.99612 0.99419 0.99973 0.99982 0.99736 0.99571 0.99493 0.99447 0.99662 0.99631
7111 0.99964 0.99614 0.99421 0.99973 0.99982 0.99737 0.99572 0.99495 0.9945 0.99663 0.99633
7121 0.99964 0.99616 0.99424 0.99973 0.99982 0.99738 0.99574 0.99497 0.99452 0.99665 0.99634
7131 0.99964 0.99617 0.99426 0.99973 0.99982 0.99739 0.99576 0.99499 0.99454 0.99666 0.99636
7141 0.99964 0.99619 0.99428 0.99973 0.99982 0.9974 0.99577 0.99501 0.99456 0.99667 0.99637
7151 0.99964 0.9962 0.99431 0.99973 0.99982 0.99741 0.99579 0.99503 0.99459 0.99669 0.99639
7161 0.99964 0.99622 0.99433 0.99973 0.99982 0.99742 0.99581 0.99505 0.99461 0.9967 0.9964
7171 0.99965 0.99623 0.99435 0.99973 0.99982 0.99744 0.99583 0.99507 0.99463 0.99671 0.99642
7181 0.99965 0.99625 0.99438 0.99974 0.99982 0.99745 0.99584 0.99509 0.99465 0.99673 0.99643
7191 0.99965 0.99626 0.9944 0.99974 0.99982 0.99746 0.99586 0.99511 0.99467 0.99674 0.99644
7201 0.99965 0.99628 0.99442 0.99974 0.99982 0.99747 0.99588 0.99513 0.99469 0.99675 0.99646
7211 0.99965 0.99629 0.99444 0.99974 0.99983 0.99748 0.99589 0.99515 0.99471 0.99677 0.99647
7221 0.99965 0.99631 0.99447 0.99974 0.99983 0.99749 0.99591 0.99517 0.99474 0.99678 0.99649
7231 0.99965 0.99632 0.99449 0.99974 0.99983 0.9975 0.99593 0.99519 0.99476 0.99679 0.9965
7241 0.99966 0.99634 0.99451 0.99974 0.99983 0.99751 0.99594 0.99521 0.99478 0.99681 0.99652
7251 0.99966 0.99635 0.99453 0.99974 0.99983 0.99752 0.99596 0.99523 0.9948 0.99682 0.99653
7261 0.99966 0.99637 0.99456 0.99974 0.99983 0.99753 0.99597 0.99525 0.99482 0.99683 0.99654
7271 0.99966 0.99638 0.99458 0.99974 0.99983 0.99754 0.99599 0.99527 0.99484 0.99684 0.99656
7281 0.99966 0.9964 0.9946 0.99975 0.99983 0.99755 0.99601 0.99529 0.99486 0.99686 0.99657
7291 0.99966 0.99641 0.99462 0.99975 0.99983 0.99756 0.99602 0.99531 0.99488 0.99687 0.99658
7301 0.99966 0.99642 0.99464 0.99975 0.99983 0.99757 0.99604 0.99533 0.9949 0.99688 0.9966
7311 0.99966 0.99644 0.99466 0.99975 0.99983 0.99758 0.99605 0.99534 0.99492 0.99689 0.99661
7321 0.99967 0.99645 0.99468 0.99975 0.99983 0.9976 0.99607 0.99536 0.99494 0.99691 0.99663
7331 0.99967 0.99647 0.9947 0.99975 0.99983 0.99761 0.99608 0.99538 0.99496 0.99692 0.99664
7341 0.99967 0.99648 0.99473 0.99975 0.99983 0.99762 0.9961 0.9954 0.99498 0.99693 0.99665
7351 0.99967 0.99649 0.99475 0.99975 0.99984 0.99763 0.99612 0.99542 0.995 0.99694 0.99667
7361 0.99967 0.99651 0.99477 0.99975 0.99984 0.99764 0.99613 0.99544 0.99502 0.99695 0.99668
7371 0.99967 0.99652 0.99479 0.99975 0.99984 0.99765 0.99615 0.99545 0.99504 0.99697 0.99669
7381 0.99967 0.99654 0.99481 0.99976 0.99984 0.99766 0.99616 0.99547 0.99506 0.99698 0.9967
7391 0.99968 0.99655 0.99483 0.99976 0.99984 0.99766 0.99618 0.99549 0.99508 0.99699 0.99672
7401 0.99968 0.99656 0.99485 0.99976 0.99984 0.99767 0.99619 0.99551 0.9951 0.997 0.99673
7411 0.99968 0.99658 0.99487 0.99976 0.99984 0.99768 0.99621 0.99552 0.99512 0.99701 0.99674
7421 0.99968 0.99659 0.99489 0.99976 0.99984 0.99769 0.99622 0.99554 0.99514 0.99703 0.99676
7431 0.99968 0.9966 0.99491 0.99976 0.99984 0.9977 0.99624 0.99556 0.99516 0.99704 0.99677
7441 0.99968 0.99662 0.99493 0.99976 0.99984 0.99771 0.99625 0.99558 0.99518 0.99705 0.99678
7451 0.99968 0.99663 0.99495 0.99976 0.99984 0.99772 0.99627 0.99559 0.99519 0.99706 0.99679
7461 0.99968 0.99664 0.99497 0.99976 0.99984 0.99773 0.99628 0.99561 0.99521 0.99707 0.99681
7471 0.99969 0.99666 0.99499 0.99976 0.99984 0.99774 0.99629 0.99563 0.99523 0.99708 0.99682
7481 0.99969 0.99667 0.99501 0.99976 0.99984 0.99775 0.99631 0.99564 0.99525 0.99709 0.99683
7491 0.99969 0.99668 0.99503 0.99977 0.99984 0.99776 0.99632 0.99566 0.99527 0.99711 0.99684
7501 0.99969 0.99669 0.99505 0.99977 0.99984 0.99777 0.99634 0.99568 0.99529 0.99712 0.99686
7511 0.99969 0.99671 0.99507 0.99977 0.99985 0.99778 0.99635 0.9957 0.99531 0.99713 0.99687
7521 0.99969 0.99672 0.99508 0.99977 0.99985 0.99779 0.99637 0.99571 0.99532 0.99714 0.99688
7531 0.99969 0.99673 0.9951 0.99977 0.99985 0.9978 0.99638 0.99573 0.99534 0.99715 0.99689
7541 0.99969 0.99675 0.99512 0.99977 0.99985 0.99781 0.99639 0.99575 0.99536 0.99716 0.9969
7551 0.9997 0.99676 0.99514 0.99977 0.99985 0.99781 0.99641 0.99576 0.99538 0.99717 0.99692
7561 0.9997 0.99677 0.99516 0.99977 0.99985 0.99782 0.99642 0.99578 0.99539 0.99718 0.99693
7571 0.9997 0.99678 0.99518 0.99977 0.99985 0.99783 0.99644 0.99579 0.99541 0.99719 0.99694
7581 0.9997 0.9968 0.9952 0.99977 0.99985 0.99784 0.99645 0.99581 0.99543 0.9972 0.99695
7591 0.9997 0.99681 0.99522 0.99977 0.99985 0.99785 0.99646 0.99583 0.99545 0.99722 0.99696
7601 0.9997 0.99682 0.99523 0.99978 0.99985 0.99786 0.99648 0.99584 0.99546 0.99723 0.99697
7611 0.9997 0.99683 0.99525 0.99978 0.99985 0.99787 0.99649 0.99586 0.99548 0.99724 0.99699
7621 0.9997 0.99684 0.99527 0.99978 0.99985 0.99788 0.9965 0.99587 0.9955 0.99725 0.997
7631 0.9997 0.99686 0.99529 0.99978 0.99985 0.99788 0.99652 0.99589 0.99552 0.99726 0.99701
7641 0.99971 0.99687 0.99531 0.99978 0.99985 0.99789 0.99653 0.99591 0.99553 0.99727 0.99702
7651 0.99971 0.99688 0.99532 0.99978 0.99985 0.9979 0.99654 0.99592 0.99555 0.99728 0.99703
7661 0.99971 0.99689 0.99534 0.99978 0.99985 0.99791 0.99656 0.99594 0.99557 0.99729 0.99704
7671 0.99971 0.9969 0.99536 0.99978 0.99985 0.99792 0.99657 0.99595 0.99558 0.9973 0.99705
7681 0.99971 0.99692 0.99538 0.99978 0.99985 0.99793 0.99658 0.99597 0.9956 0.99731 0.99707
7691 0.99971 0.99693 0.99539 0.99978 0.99986 0.99794 0.99659 0.99598 0.99562 0.99732 0.99708
7701 0.99971 0.99694 0.99541 0.99978 0.99986 0.99794 0.99661 0.996 0.99563 0.99733 0.99709
7711 0.99971 0.99695 0.99543 0.99978 0.99986 0.99795 0.99662 0.99601 0.99565 0.99734 0.9971
7721 0.99971 0.99696 0.99545 0.99979 0.99986 0.99796 0.99663 0.99603 0.99567 0.99735 0.99711
7731 0.99972 0.99697 0.99546 0.99979 0.99986 0.99797 0.99665 0.99604 0.99568 0.99736 0.99712
7741 0.99972 0.99698 0.99548 0.99979 0.99986 0.99798 0.99666 0.99606 0.9957 0.99737 0.99713
7751 0.99972 0.997 0.9955 0.99979 0.99986 0.99798 0.99667 0.99607 0.99572 0.99738 0.99714
7761 0.99972 0.99701 0.99551 0.99979 0.99986 0.99799 0.99668 0.99609 0.99573 0.99739 0.99715
7771 0.99972 0.99702 0.99553 0.99979 0.99986 0.998 0.9967 0.9961 0.99575 0.9974 0.99716
7781 0.99972 0.99703 0.99555 0.99979 0.99986 0.99801 0.99671 0.99612 0.99576 0.99741 0.99717
7791 0.99972 0.99704 0.99556 0.99979 0.99986 0.99802 0.99672 0.99613 0.99578 0.99742 0.99718
7801 0.99972 0.99705 0.99558 0.99979 0.99986 0.99802 0.99673 0.99615 0.9958 0.99743 0.99719
7811 0.99972 0.99706 0.9956 0.99979 0.99986 0.99803 0.99674 0.99616 0.99581 0.99744 0.99721
7821 0.99972 0.99707 0.99561 0.99979 0.99986 0.99804 0.99676 0.99617 0.99583 0.99745 0.99722
7831 0.99973 0.99708 0.99563 0.99979 0.99986 0.99805 0.99677 0.99619 0.99584 0.99746 0.99723
7841 0.99973 0.9971 0.99565 0.9998 0.99986 0.99806 0.99678 0.9962 0.99586 0.99747 0.99724
7851 0.99973 0.99711 0.99566 0.9998 0.99986 0.99806 0.99679 0.99622 0.99587 0.99748 0.99725
7861 0.99973 0.99712 0.99568 0.9998 0.99986 0.99807 0.9968 0.99623 0.99589 0.99749 0.99726
7871 0.99973 0.99713 0.9957 0.9998 0.99986 0.99808 0.99682 0.99624 0.9959 0.99749 0.99727
7881 0.99973 0.99714 0.99571 0.9998 0.99987 0.99809 0.99683 0.99626 0.99592 0.9975 0.99728
7891 0.99973 0.99715 0.99573 0.9998 0.99987 0.99809 0.99684 0.99627 0.99593 0.99751 0.99729
7901 0.99973 0.99716 0.99574 0.9998 0.99987 0.9981 0.99685 0.99629 0.99595 0.99752 0.9973
7911 0.99973 0.99717 0.99576 0.9998 0.99987 0.99811 0.99686 0.9963 0.99596 0.99753 0.99731
7921 0.99973 0.99718 0.99577 0.9998 0.99987 0.99812 0.99687 0.99631 0.99598 0.99754 0.99732
7931 0.99974 0.99719 0.99579 0.9998 0.99987 0.99812 0.99689 0.99633 0.99599 0.99755 0.99733
7941 0.99974 0.9972 0.9958 0.9998 0.99987 0.99813 0.9969 0.99634 0.99601 0.99756 0.99734
7951 0.99974 0.99721 0.99582 0.9998 0.99987 0.99814 0.99691 0.99635 0.99602 0.99757 0.99735
7961 0.99974 0.99722 0.99584 0.9998 0.99987 0.99814 0.99692 0.99637 0.99604 0.99758 0.99736
7971 0.99974 0.99723 0.99585 0.9998 0.99987 0.99815 0.99693 0.99638 0.99605 0.99759 0.99737
7981 0.99974 0.99724 0.99587 0.99981 0.99987 0.99816 0.99694 0.99639 0.99607 0.99759 0.99738
7991 0.99974 0.99725 0.99588 0.99981 0.99987 0.99817 0.99695 0.99641 0.99608 0.9976 0.99739
8001 0.99974 0.99726 0.9959 0.99981 0.99987 0.99817 0.99697 0.99642 0.99609 0.99761 0.99739
8011 0.99974 0.99727 0.99591 0.99981 0.99987 0.99818 0.99698 0.99643 0.99611 0.99762 0.9974
8021 0.99974 0.99728 0.99593 0.99981 0.99987 0.99819 0.99699 0.99645 0.99612 0.99763 0.99741
8031 0.99975 0.99729 0.99594 0.99981 0.99987 0.99819 0.997 0.99646 0.99614 0.99764 0.99742
8041 0.99975 0.9973 0.99596 0.99981 0.99987 0.9982 0.99701 0.99647 0.99615 0.99765 0.99743
8051 0.99975 0.99731 0.99597 0.99981 0.99987 0.99821 0.99702 0.99648 0.99616 0.99765 0.99744
8061 0.99975 0.99732 0.99598 0.99981 0.99987 0.99822 0.99703 0.9965 0.99618 0.99766 0.99745
8071 0.99975 0.99733 0.996 0.99981 0.99987 0.99822 0.99704 0.99651 0.99619 0.99767 0.99746
8081 0.99975 0.99734 0.99601 0.99981 0.99987 0.99823 0.99705 0.99652 0.99621 0.99768 0.99747
8091 0.99975 0.99735 0.99603 0.99981 0.99988 0.99824 0.99706 0.99654 0.99622 0.99769 0.99748
8101 0.99975 0.99736 0.99604 0.99981 0.99988 0.99824 0.99707 0.99655 0.99623 0.9977 0.99749
8111 0.99975 0.99737 0.99606 0.99981 0.99988 0.99825 0.99708 0.99656 0.99625 0.99771 0.9975
8121 0.99975 0.99738 0.99607 0.99982 0.99988 0.99826 0.99709 0.99657 0.99626 0.99771 0.99751
8131 0.99975 0.99739 0.99608 0.99982 0.99988 0.99826 0.9971 0.99658 0.99627 0.99772 0.99751
8141 0.99976 0.9974 0.9961 0.99982 0.99988 0.99827 0.99712 0.9966 0.99629 0.99773 0.99752
8151 0.99976 0.99741 0.99611 0.99982 0.99988 0.99828 0.99713 0.99661 0.9963 0.99774 0.99753
8161 0.99976 0.99742 0.99613 0.99982 0.99988 0.99828 0.99714 0.99662 0.99631 0.99775 0.99754
8171 0.99976 0.99743 0.99614 0.99982 0.99988 0.99829 0.99715 0.99663 0.99633 0.99775 0.99755
8181 0.99976 0.99743 0.99615 0.99982 0.99988 0.99829 0.99716 0.99665 0.99634 0.99776 0.99756
8191 0.99976 0.99744 0.99617 0.99982 0.99988 0.9983 0.99717 0.99666 0.99635 0.99777 0.99757
8201 0.99976 0.99745 0.99618 0.99982 0.99988 0.99831 0.99718 0.99667 0.99637 0.99778 0.99758
8211 0.99976 0.99746 0.9962 0.99982 0.99988 0.99831 0.99719 0.99668 0.99638 0.99779 0.99758
8221 0.99976 0.99747 0.99621 0.99982 0.99988 0.99832 0.9972 0.99669 0.99639 0.99779 0.99759
8231 0.99976 0.99748 0.99622 0.99982 0.99988 0.99833 0.99721 0.9967 0.9964 0.9978 0.9976
8241 0.99976 0.99749 0.99624 0.99982 0.99988 0.99833 0.99722 0.99672 0.99642 0.99781 0.99761
8251 0.99976 0.9975 0.99625 0.99982 0.99988 0.99834 0.99723 0.99673 0.99643 0.99782 0.99762
8261 0.99977 0.99751 0.99626 0.99982 0.99988 0.99835 0.99724 0.99674 0.99644 0.99783 0.99763
8271 0.99977 0.99752 0.99628 0.99982 0.99988 0.99835 0.99725 0.99675 0.99645 0.99783 0.99764
8281 0.99977 0.99752 0.99629 0.99983 0.99988 0.99836 0.99726 0.99676 0.99647 0.99784 0.99764
8291 0.99977 0.99753 0.9963 0.99983 0.99988 0.99836 0.99726 0.99677 0.99648 0.99785 0.99765
8301 0.99977 0.99754 0.99631 0.99983 0.99988 0.99837 0.99727 0.99679 0.99649 0.99786 0.99766
8311 0.99977 0.99755 0.99633 0.99983 0.99988 0.99838 0.99728 0.9968 0.9965 0.99786 0.99767
8321 0.99977 0.99756 0.99634 0.99983 0.99989 0.99838 0.99729 0.99681 0.99652 0.99787 0.99768
8331 0.99977 0.99757 0.99635 0.99983 0.99989 0.99839 0.9973 0.99682 0.99653 0.99788 0.99768
8341 0.99977 0.99758 0.99637 0.99983 0.99989 0.99839 0.99731 0.99683 0.99654 0.99789 0.99769
8351 0.99977 0.99758 0.99638 0.99983 0.99989 0.9984 0.99732 0.99684 0.99655 0.99789 0.9977
8361 0.99977 0.99759 0.99639 0.99983 0.99989 0.99841 0.99733 0.99685 0.99657 0.9979 0.99771
8371 0.99977 0.9976 0.9964 0.99983 0.99989 0.99841 0.99734 0.99686 0.99658 0.99791 0.99772
8381 0.99978 0.99761 0.99642 0.99983 0.99989 0.99842 0.99735 0.99687 0.99659 0.99792 0.99772
8391 0.99978 0.99762 0.99643 0.99983 0.99989 0.99842 0.99736 0.99689 0.9966 0.99792 0.99773
8401 0.99978 0.99763 0.99644 0.99983 0.99989 0.99843 0.99737 0.9969 0.99661 0.99793 0.99774
8411 0.99978 0.99763 0.99645 0.99983 0.99989 0.99844 0.99738 0.99691 0.99662 0.99794 0.99775
8421 0.99978 0.99764 0.99647 0.99983 0.99989 0.99844 0.99739 0.99692 0.99664 0.99794 0.99776
8431 0.99978 0.99765 0.99648 0.99983 0.99989 0.99845 0.9974 0.99693 0.99665 0.99795 0.99776
8441 0.99978 0.99766 0.99649 0.99983 0.99989 0.99845 0.9974 0.99694 0.99666 0.99796 0.99777
8451 0.99978 0.99767 0.9965 0.99984 0.99989 0.99846 0.99741 0.99695 0.99667 0.99797 0.99778
8461 0.99978 0.99768 0.99651 0.99984 0.99989 0.99846 0.99742 0.99696 0.99668 0.99797 0.99779
8471 0.99978 0.99768 0.99653 0.99984 0.99989 0.99847 0.99743 0.99697 0.99669 0.99798 0.99779
8481 0.99978 0.99769 0.99654 0.99984 0.99989 0.99847 0.99744 0.99698 0.99671 0.99799 0.9978
8491 0.99978 0.9977 0.99655 0.99984 0.99989 0.99848 0.99745 0.99699 0.99672 0.99799 0.99781
8501 0.99978 0.99771 0.99656 0.99984 0.99989 0.99849 0.99746 0.997 0.99673 0.998 0.99782
8511 0.99979 0.99771 0.99657 0.99984 0.99989 0.99849 0.99747 0.99701 0.99674 0.99801 0.99783
8521 0.99979 0.99772 0.99659 0.99984 0.99989 0.9985 0.99748 0.99702 0.99675 0.99801 0.99783
8531 0.99979 0.99773 0.9966 0.99984 0.99989 0.9985 0.99748 0.99703 0.99676 0.99802 0.99784
8541 0.99979 0.99774 0.99661 0.99984 0.99989 0.99851 0.99749 0.99704 0.99677 0.99803 0.99785
8551 0.99979 0.99775 0.99662 0.99984 0.99989 0.99851 0.9975 0.99705 0.99678 0.99803 0.99785
8561 0.99979 0.99775 0.99663 0.99984 0.99989 0.99852 0.99751 0.99706 0.99679 0.99804 0.99786
8571 0.99979 0.99776 0.99664 0.99984 0.99989 0.99852 0.99752 0.99707 0.99681 0.99805 0.99787
8581 0.99979 0.99777 0.99666 0.99984 0.9999 0.99853 0.99753 0.99708 0.99682 0.99805 0.99788
8591 0.99979 0.99778 0.99667 0.99984 0.9999 0.99853 0.99754 0.99709 0.99683 0.99806 0.99788
8601 0.99979 0.99778 0.99668 0.99984 0.9999 0.99854 0.99754 0.9971 0.99684 0.99807 0.99789
8611 0.99979 0.99779 0.99669 0.99984 0.9999 0.99854 0.99755 0.99711 0.99685 0.99807 0.9979
8621 0.99979 0.9978 0.9967 0.99984 0.9999 0.99855 0.99756 0.99712 0.99686 0.99808 0.99791
8631 0.99979 0.99781 0.99671 0.99985 0.9999 0.99856 0.99757 0.99713 0.99687 0.99809 0.99791
8641 0.99979 0.99781 0.99672 0.99985 0.9999 0.99856 0.99758 0.99714 0.99688 0.99809 0.99792
8651 0.9998 0.99782 0.99673 0.99985 0.9999 0.99857 0.99758 0.99715 0.99689 0.9981 0.99793
8661 0.9998 0.99783 0.99675 0.99985 0.9999 0.99857 0.99759 0.99716 0.9969 0.99811 0.99793
8671 0.9998 0.99784 0.99676 0.99985 0.9999 0.99858 0.9976 0.99717 0.99691 0.99811 0.99794
8681 0.9998 0.99784 0.99677 0.99985 0.9999 0.99858 0.99761 0.99718 0.99692 0.99812 0.99795
8691 0.9998 0.99785 0.99678 0.99985 0.9999 0.99859 0.99762 0.99719 0.99693 0.99813 0.99795
8701 0.9998 0.99786 0.99679 0.99985 0.9999 0.99859 0.99763 0.9972 0.99694 0.99813 0.99796
8711 0.9998 0.99787 0.9968 0.99985 0.9999 0.9986 0.99763 0.99721 0.99695 0.99814 0.99797
8721 0.9998 0.99787 0.99681 0.99985 0.9999 0.9986 0.99764 0.99722 0.99696 0.99814 0.99797
8731 0.9998 0.99788 0.99682 0.99985 0.9999 0.99861 0.99765 0.99723 0.99697 0.99815 0.99798
8741 0.9998 0.99789 0.99683 0.99985 0.9999 0.99861 0.99766 0.99724 0.99698 0.99816 0.99799
8751 0.9998 0.99789 0.99684 0.99985 0.9999 0.99862 0.99766 0.99725 0.99699 0.99816 0.998
8761 0.9998 0.9979 0.99685 0.99985 0.9999 0.99862 0.99767 0.99725 0.997 0.99817 0.998
8771 0.9998 0.99791 0.99686 0.99985 0.9999 0.99863 0.99768 0.99726 0.99701 0.99818 0.99801
8781 0.9998 0.99791 0.99687 0.99985 0.9999 0.99863 0.99769 0.99727 0.99702 0.99818 0.99802
8791 0.9998 0.99792 0.99688 0.99985 0.9999 0.99863 0.9977 0.99728 0.99703 0.99819 0.99802
8801 0.99981 0.99793 0.99689 0.99985 0.9999 0.99864 0.9977 0.99729 0.99704 0.99819 0.99803
8811 0.99981 0.99794 0.9969 0.99985 0.9999 0.99864 0.99771 0.9973 0.99705 0.9982 0.99803
8821 0.99981 0.99794 0.99692 0.99985 0.9999 0.99865 0.99772 0.99731 0.99706 0.99821 0.99804
8831 0.99981 0.99795 0.99693 0.99986 0.9999 0.99865 0.99773 0.99732 0.99707 0.99821 0.99805
8841 0.99981 0.99796 0.99694 0.99986 0.9999 0.99866 0.99773 0.99733 0.99708 0.99822 0.99805
8851 0.99981 0.99796 0.99695 0.99986 0.9999 0.99866 0.99774 0.99734 0.99709 0.99822 0.99806
8861 0.99981 0.99797 0.99696 0.99986 0.9999 0.99867 0.99775 0.99734 0.9971 0.99823 0.99807
8871 0.99981 0.99798 0.99697 0.99986 0.9999 0.99867 0.99776 0.99735 0.99711 0.99823 0.99807
8881 0.99981 0.99798 0.99698 0.99986 0.99991 0.99868 0.99776 0.99736 0.99712 0.99824 0.99808
8891 0.99981 0.99799 0.99699 0.99986 0.99991 0.99868 0.99777 0.99737 0.99713 0.99825 0.99809
8901 0.99981 0.998 0.997 0.99986 0.99991 0.99869 0.99778 0.99738 0.99714 0.99825 0.99809
8911 0.99981 0.998 0.99701 0.99986 0.99991 0.99869 0.99779 0.99739 0.99715 0.99826 0.9981
8921 0.99981 0.99801 0.99702 0.99986 0.99991 0.9987 0.99779 0.9974 0.99716 0.99826 0.9981
8931 0.99981 0.99802 0.99703 0.99986 0.99991 0.9987 0.9978 0.99741 0.99717 0.99827 0.99811
8941 0.99981 0.99802 0.99704 0.99986 0.99991 0.9987 0.99781 0.99741 0.99718 0.99828 0.99812
8951 0.99981 0.99803 0.99704 0.99986 0.99991 0.99871 0.99781 0.99742 0.99719 0.99828 0.99812
8961 0.99982 0.99804 0.99705 0.99986 0.99991 0.99871 0.99782 0.99743 0.9972 0.99829 0.99813
8971 0.99982 0.99804 0.99706 0.99986 0.99991 0.99872 0.99783 0.99744 0.99721 0.99829 0.99814
8981 0.99982 0.99805 0.99707 0.99986 0.99991 0.99872 0.99784 0.99745 0.99721 0.9983 0.99814
8991 0.99982 0.99805 0.99708 0.99986 0.99991 0.99873 0.99784 0.99746 0.99722 0.9983 0.99815
9001 0.99982 0.99806 0.99709 0.99986 0.99991 0.99873 0.99785 0.99746 0.99723 0.99831 0.99815
9011 0.99982 0.99807 0.9971 0.99986 0.99991 0.99874 0.99786 0.99747 0.99724 0.99831 0.99816
9021 0.99982 0.99807 0.99711 0.99986 0.99991 0.99874 0.99786 0.99748 0.99725 0.99832 0.99817
9031 0.99982 0.99808 0.99712 0.99986 0.99991 0.99874 0.99787 0.99749 0.99726 0.99833 0.99817
9041 0.99982 0.99809 0.99713 0.99987 0.99991 0.99875 0.99788 0.9975 0.99727 0.99833 0.99818
9051 0.99982 0.99809 0.99714 0.99987 0.99991 0.99875 0.99788 0.9975 0.99728 0.99834 0.99818
9061 0.99982 0.9981 0.99715 0.99987 0.99991 0.99876 0.99789 0.99751 0.99729 0.99834 0.99819
9071 0.99982 0.9981 0.99716 0.99987 0.99991 0.99876 0.9979 0.99752 0.99729 0.99835 0.9982
9081 0.99982 0.99811 0.99717 0.99987 0.99991 0.99877 0.9979 0.99753 0.9973 0.99835 0.9982
9091 0.99982 0.99812 0.99718 0.99987 0.99991 0.99877 0.99791 0.99754 0.99731 0.99836 0.99821
9101 0.99982 0.99812 0.99719 0.99987 0.99991 0.99877 0.99792 0.99755 0.99732 0.99836 0.99821
9111 0.99982 0.99813 0.99719 0.99987 0.99991 0.99878 0.99792 0.99755 0.99733 0.99837 0.99822
9121 0.99982 0.99813 0.9972 0.99987 0.99991 0.99878 0.99793 0.99756 0.99734 0.99837 0.99822
9131 0.99983 0.99814 0.99721 0.99987 0.99991 0.99879 0.99794 0.99757 0.99735 0.99838 0.99823
9141 0.99983 0.99815 0.99722 0.99987 0.99991 0.99879 0.99794 0.99758 0.99735 0.99838 0.99824
9151 0.99983 0.99815 0.99723 0.99987 0.99991 0.99879 0.99795 0.99758 0.99736 0.99839 0.99824
9161 0.99983 0.99816 0.99724 0.99987 0.99991 0.9988 0.99796 0.99759 0.99737 0.99839 0.99825
9171 0.99983 0.99816 0.99725 0.99987 0.99991 0.9988 0.99796 0.9976 0.99738 0.9984 0.99825
9181 0.99983 0.99817 0.99726 0.99987 0.99991 0.99881 0.99797 0.99761 0.99739 0.9984 0.99826
9191 0.99983 0.99818 0.99727 0.99987 0.99991 0.99881 0.99798 0.99761 0.9974 0.99841 0.99826
9201 0.99983 0.99818 0.99727 0.99987 0.99991 0.99881 0.99798 0.99762 0.9974 0.99841 0.99827
9211 0.99983 0.99819 0.99728 0.99987 0.99991 0.99882 0.99799 0.99763 0.99741 0.99842 0.99827
9221 0.99983 0.99819 0.99729 0.99987 0.99992 0.99882 0.998 0.99764 0.99742 0.99842 0.99828
9231 0.99983 0.9982 0.9973 0.99987 0.99992 0.99883 0.998 0.99765 0.99743 0.99843 0.99829
9241 0.99983 0.99821 0.99731 0.99987 0.99992 0.99883 0.99801 0.99765 0.99744 0.99843 0.99829
9251 0.99983 0.99821 0.99732 0.99987 0.99992 0.99883 0.99802 0.99766 0.99745 0.99844 0.9983
9261 0.99983 0.99822 0.99733 0.99987 0.99992 0.99884 0.99802 0.99767 0.99745 0.99844 0.9983
9271 0.99983 0.99822 0.99733 0.99987 0.99992 0.99884 0.99803 0.99767 0.99746 0.99845 0.99831
9281 0.99983 0.99823 0.99734 0.99988 0.99992 0.99885 0.99803 0.99768 0.99747 0.99845 0.99831
9291 0.99983 0.99823 0.99735 0.99988 0.99992 0.99885 0.99804 0.99769 0.99748 0.99846 0.99832
9301 0.99983 0.99824 0.99736 0.99988 0.99992 0.99885 0.99805 0.9977 0.99749 0.99846 0.99832
9311 0.99984 0.99824 0.99737 0.99988 0.99992 0.99886 0.99805 0.9977 0.99749 0.99847 0.99833
9321 0.99984 0.99825 0.99738 0.99988 0.99992 0.99886 0.99806 0.99771 0.9975 0.99847 0.99833
9331 0.99984 0.99826 0.99738 0.99988 0.99992 0.99886 0.99807 0.99772 0.99751 0.99848 0.99834
9341 0.99984 0.99826 0.99739 0.99988 0.99992 0.99887 0.99807 0.99773 0.99752 0.99848 0.99834
9351 0.99984 0.99827 0.9974 0.99988 0.99992 0.99887 0.99808 0.99773 0.99753 0.99849 0.99835
9361 0.99984 0.99827 0.99741 0.99988 0.99992 0.99888 0.99808 0.99774 0.99753 0.99849 0.99835
9371 0.99984 0.99828 0.99742 0.99988 0.99992 0.99888 0.99809 0.99775 0.99754 0.9985 0.99836
9381 0.99984 0.99828 0.99743 0.99988 0.99992 0.99888 0.9981 0.99775 0.99755 0.9985 0.99836
9391 0.99984 0.99829 0.99743 0.99988 0.99992 0.99889 0.9981 0.99776 0.99756 0.99851 0.99837
9401 0.99984 0.99829 0.99744 0.99988 0.99992 0.99889 0.99811 0.99777 0.99756 0.99851 0.99838
9411 0.99984 0.9983 0.99745 0.99988 0.99992 0.99889 0.99811 0.99777 0.99757 0.99852 0.99838
9421 0.99984 0.9983 0.99746 0.99988 0.99992 0.9989 0.99812 0.99778 0.99758 0.99852 0.99839
9431 0.99984 0.99831 0.99746 0.99988 0.99992 0.9989 0.99812 0.99779 0.99759 0.99853 0.99839
9441 0.99984 0.99831 0.99747 0.99988 0.99992 0.9989 0.99813 0.9978 0.99759 0.99853 0.9984
9451 0.99984 0.99832 0.99748 0.99988 0.99992 0.99891 0.99814 0.9978 0.9976 0.99853 0.9984
9461 0.99984 0.99832 0.99749 0.99988 0.99992 0.99891 0.99814 0.99781 0.99761 0.99854 0.99841
9471 0.99984 0.99833 0.9975 0.99988 0.99992 0.99892 0.99815 0.99782 0.99762 0.99854 0.99841
9481 0.99984 0.99834 0.9975 0.99988 0.99992 0.99892 0.99815 0.99782 0.99762 0.99855 0.99842
9491 0.99984 0.99834 0.99751 0.99988 0.99992 0.99892 0.99816 0.99783 0.99763 0.99855 0.99842
9501 0.99984 0.99835 0.99752 0.99988 0.99992 0.99893 0.99817 0.99784 0.99764 0.99856 0.99842
9511 0.99985 0.99835 0.99753 0.99988 0.99992 0.99893 0.99817 0.99784 0.99765 0.99856 0.99843
9521 0.99985 0.99836 0.99753 0.99988 0.99992 0.99893 0.99818 0.99785 0.99765 0.99857 0.99843
9531 0.99985 0.99836 0.99754 0.99988 0.99992 0.99894 0.99818 0.99786 0.99766 0.99857 0.99844
9541 0.99985 0.99837 0.99755 0.99988 0.99992 0.99894 0.99819 0.99786 0.99767 0.99857 0.99844
9551 0.99985 0.99837 0.99756 0.99989 0.99992 0.99894 0.99819 0.99787 0.99767 0.99858 0.99845
9561 0.99985 0.99838 0.99756 0.99989 0.99992 0.99895 0.9982 0.99788 0.99768 0.99858 0.99845
9571 0.99985 0.99838 0.99757 0.99989 0.99992 0.99895 0.9982 0.99788 0.99769 0.99859 0.99846
9581 0.99985 0.99839 0.99758 0.99989 0.99992 0.99895 0.99821 0.99789 0.9977 0.99859 0.99846
9591 0.99985 0.99839 0.99759 0.99989 0.99992 0.99896 0.99822 0.9979 0.9977 0.9986 0.99847
9601 0.99985 0.9984 0.99759 0.99989 0.99992 0.99896 0.99822 0.9979 0.99771 0.9986 0.99847
9611 0.99985 0.9984 0.9976 0.99989 0.99992 0.99896 0.99823 0.99791 0.99772 0.99861 0.99848
9621 0.99985 0.99841 0.99761 0.99989 0.99993 0.99897 0.99823 0.99791 0.99772 0.99861 0.99848
9631 0.99985 0.99841 0.99762 0.99989 0.99993 0.99897 0.99824 0.99792 0.99773 0.99861 0.99849
9641 0.99985 0.99842 0.99762 0.99989 0.99993 0.99897 0.99824 0.99793 0.99774 0.99862 0.99849
9651 0.99985 0.99842 0.99763 0.99989 0.99993 0.99898 0.99825 0.99793 0.99774 0.99862 0.9985
9661 0.99985 0.99842 0.99764 0.99989 0.99993 0.99898 0.99825 0.99794 0.99775 0.99863 0.9985
9671 0.99985 0.99843 0.99765 0.99989 0.99993 0.99898 0.99826 0.99795 0.99776 0.99863 0.9985
9681 0.99985 0.99843 0.99765 0.99989 0.99993 0.99899 0.99826 0.99795 0.99776 0.99863 0.99851
9691 0.99985 0.99844 0.99766 0.99989 0.99993 0.99899 0.99827 0.99796 0.99777 0.99864 0.99851
9701 0.99985 0.99844 0.99767 0.99989 0.99993 0.99899 0.99827 0.99796 0.99778 0.99864 0.99852
9711 0.99985 0.99845 0.99767 0.99989 0.99993 0.999 0.99828 0.99797 0.99779 0.99865 0.99852
9721 0.99985 0.99845 0.99768 0.99989 0.99993 0.999 0.99828 0.99798 0.99779 0.99865 0.99853
9731 0.99986 0.99846 0.99769 0.99989 0.99993 0.999 0.99829 0.99798 0.9978 0.99866 0.99853
9741 0.99986 0.99846 0.99769 0.99989 0.99993 0.999 0.99829 0.99799 0.99781 0.99866 0.99854
9751 0.99986 0.99847 0.9977 0.99989 0.99993 0.99901 0.9983 0.998 0.99781 0.99866 0.99854
9761 0.99986 0.99847 0.99771 0.99989 0.99993 0.99901 0.99831 0.998 0.99782 0.99867 0.99854
9771 0.99986 0.99848 0.99772 0.99989 0.99993 0.99901 0.99831 0.99801 0.99782 0.99867 0.99855
9781 0.99986 0.99848 0.99772 0.99989 0.99993 0.99902 0.99832 0.99801 0.99783 0.99868 0.99855
9791 0.99986 0.99849 0.99773 0.99989 0.99993 0.99902 0.99832 0.99802 0.99784 0.99868 0.99856
9801 0.99986 0.99849 0.99774 0.99989 0.99993 0.99902 0.99833 0.99803 0.99784 0.99868 0.99856
9811 0.99986 0.99849 0.99774 0.99989 0.99993 0.99903 0.99833 0.99803 0.99785 0.99869 0.99857
9821 0.99986 0.9985 0.99775 0.99989 0.99993 0.99903 0.99834 0.99804 0.99786 0.99869 0.99857
9831 0.99986 0.9985 0.99776 0.99989 0.99993 0.99903 0.99834 0.99804 0.99786 0.99869 0.99858
9841 0.99986 0.99851 0.99776 0.99989 0.99993 0.99904 0.99835 0.99805 0.99787 0.9987 0.99858
9851 0.99986 0.99851 0.99777 0.9999 0.99993 0.99904 0.99835 0.99805 0.99788 0.9987 0.99858
9861 0.99986 0.99852 0.99778 0.9999 0.99993 0.99904 0.99836 0.99806 0.99788 0.99871 0.99859
9871 0.99986 0.99852 0.99778 0.9999 0.99993 0.99904 0.99836 0.99807 0.99789 0.99871 0.99859
9881 0.99986 0.99853 0.99779 0.9999 0.99993 0.99905 0.99836 0.99807 0.9979 0.99871 0.9986
9891 0.99986 0.99853 0.9978 0.9999 0.99993 0.99905 0.99837 0.99808 0.9979 0.99872 0.9986
9901 0.99986 0.99853 0.9978 0.9999 0.99993 0.99905 0.99837 0.99808 0.99791 0.99872 0.9986
9911 0.99986 0.99854 0.99781 0.9999 0.99993 0.99906 0.99838 0.99809 0.99791 0.99873 0.99861
9921 0.99986 0.99854 0.99782 0.9999 0.99993 0.99906 0.99838 0.99809 0.99792 0.99873 0.99861
9931 0.99986 0.99855 0.99782 0.9999 0.99993 0.99906 0.99839 0.9981 0.99793 0.99873 0.99862
9941 0.99986 0.99855 0.99783 0.9999 0.99993 0.99907 0.99839 0.99811 0.99793 0.99874 0.99862
9951 0.99986 0.99856 0.99784 0.9999 0.99993 0.99907 0.9984 0.99811 0.99794 0.99874 0.99863
9961 0.99986 0.99856 0.99784 0.9999 0.99993 0.99907 0.9984 0.99812 0.99794 0.99874 0.99863
9971 0.99987 0.99856 0.99785 0.9999 0.99993 0.99907 0.99841 0.99812 0.99795 0.99875 0.99863
9981 0.99987 0.99857 0.99785 0.9999 0.99993 0.99908 0.99841 0.99813 0.99796 0.99875 0.99864
9991 0.99987 0.99857 0.99786 0.9999 0.99993 0.99908 0.99842 0.99813 0.99796 0.99876 0.99864
10001 0.99987 0.99858 0.99787 0.9999 0.99993 0.99908 0.99842 0.99814 0.99797 0.99876 0.99865
10011 0.99987 0.99858 0.99787 0.9999 0.99993 0.99908 0.99843 0.99814 0.99797 0.99876 0.99865
10021 0.99987 0.99859 0.99788 0.9999 0.99993 0.99909 0.99843 0.99815 0.99798 0.99877 0.99865
10031 0.99987 0.99859 0.99789 0.9999 0.99993 0.99909 0.99844 0.99816 0.99799 0.99877 0.99866
10041 0.99987 0.99859 0.99789 0.9999 0.99993 0.99909 0.99844 0.99816 0.99799 0.99877 0.99866
10051 0.99987 0.9986 0.9979 0.9999 0.99993 0.9991 0.99844 0.99817 0.998 0.99878 0.99867
10061 0.99987 0.9986 0.9979 0.9999 0.99993 0.9991 0.99845 0.99817 0.998 0.99878 0.99867
10071 0.99987 0.99861 0.99791 0.9999 0.99993 0.9991 0.99845 0.99818 0.99801 0.99878 0.99867
10081 0.99987 0.99861 0.99792 0.9999 0.99993 0.9991 0.99846 0.99818 0.99802 0.99879 0.99868
10091 0.99987 0.99861 0.99792 0.9999 0.99993 0.99911 0.99846 0.99819 0.99802 0.99879 0.99868
10101 0.99987 0.99862 0.99793 0.9999 0.99994 0.99911 0.99847 0.99819 0.99803 0.9988 0.99868
10111 0.99987 0.99862 0.99793 0.9999 0.99994 0.99911 0.99847 0.9982 0.99803 0.9988 0.99869
10121 0.99987 0.99863 0.99794 0.9999 0.99994 0.99912 0.99848 0.9982 0.99804 0.9988 0.99869
10131 0.99987 0.99863 0.99795 0.9999 0.99994 0.99912 0.99848 0.99821 0.99804 0.99881 0.9987
10141 0.99987 0.99863 0.99795 0.9999 0.99994 0.99912 0.99849 0.99821 0.99805 0.99881 0.9987
10151 0.99987 0.99864 0.99796 0.9999 0.99994 0.99912 0.99849 0.99822 0.99806 0.99881 0.9987
10161 0.99987 0.99864 0.99796 0.9999 0.99994 0.99913 0.99849 0.99822 0.99806 0.99882 0.99871
10171 0.99987 0.99865 0.99797 0.9999 0.99994 0.99913 0.9985 0.99823 0.99807 0.99882 0.99871
10181 0.99987 0.99865 0.99798 0.9999 0.99994 0.99913 0.9985 0.99823 0.99807 0.99882 0.99871
10191 0.99987 0.99865 0.99798 0.99991 0.99994 0.99913 0.99851 0.99824 0.99808 0.99883 0.99872
10201 0.99987 0.99866 0.99799 0.99991 0.99994 0.99914 0.99851 0.99824 0.99808 0.99883 0.99872
10211 0.99987 0.99866 0.99799 0.99991 0.99994 0.99914 0.99852 0.99825 0.99809 0.99883 0.99873
10221 0.99987 0.99867 0.998 0.99991 0.99994 0.99914 0.99852 0.99825 0.99809 0.99884 0.99873
10231 0.99988 0.99867 0.998 0.99991 0.99994 0.99914 0.99852 0.99826 0.9981 0.99884 0.99873
10241 0.99988 0.99867 0.99801 0.99991 0.99994 0.99915 0.99853 0.99826 0.99811 0.99884 0.99874
10251 0.99988 0.99868 0.99802 0.99991 0.99994 0.99915 0.99853 0.99827 0.99811 0.99885 0.99874
10261 0.99988 0.99868 0.99802 0.99991 0.99994 0.99915 0.99854 0.99827 0.99812 0.99885 0.99874
10271 0.99988 0.99868 0.99803 0.99991 0.99994 0.99915 0.99854 0.99828 0.99812 0.99885 0.99875
10281 0.99988 0.99869 0.99803 0.99991 0.99994 0.99916 0.99855 0.99828 0.99813 0.99886 0.99875
10291 0.99988 0.99869 0.99804 0.99991 0.99994 0.99916 0.99855 0.99829 0.99813 0.99886 0.99875
10301 0.99988 0.9987 0.99804 0.99991 0.99994 0.99916 0.99855 0.99829 0.99814 0.99886 0.99876
10311 0.99988 0.9987 0.99805 0.99991 0.99994 0.99916 0.99856 0.9983 0.99814 0.99887 0.99876
10321 0.99988 0.9987 0.99806 0.99991 0.99994 0.99917 0.99856 0.9983 0.99815 0.99887 0.99877
10331 0.99988 0.99871 0.99806 0.99991 0.99994 0.99917 0.99857 0.99831 0.99815 0.99887 0.99877
10341 0.99988 0.99871 0.99807 0.99991 0.99994 0.99917 0.99857 0.99831 0.99816 0.99888 0.99877
10351 0.99988 0.99871 0.99807 0.99991 0.99994 0.99917 0.99857 0.99832 0.99816 0.99888 0.99878
10361 0.99988 0.99872 0.99808 0.99991 0.99994 0.99918 0.99858 0.99832 0.99817 0.99888 0.99878
10371 0.99988 0.99872 0.99808 0.99991 0.99994 0.99918 0.99858 0.99833 0.99817 0.99889 0.99878
10381 0.99988 0.99873 0.99809 0.99991 0.99994 0.99918 0.99859 0.99833 0.99818 0.99889 0.99879
10391 0.99988 0.99873 0.99809 0.99991 0.99994 0.99918 0.99859 0.99834 0.99818 0.99889 0.99879
10401 0.99988 0.99873 0.9981 0.99991 0.99994 0.99919 0.99859 0.99834 0.99819 0.99889 0.99879
10411 0.99988 0.99874 0.9981 0.99991 0.99994 0.99919 0.9986 0.99835 0.9982 0.9989 0.9988
10421 0.99988 0.99874 0.99811 0.99991 0.99994 0.99919 0.9986 0.99835 0.9982 0.9989 0.9988
10431 0.99988 0.99874 0.99812 0.99991 0.99994 0.99919 0.99861 0.99836 0.99821 0.9989 0.9988
10441 0.99988 0.99875 0.99812 0.99991 0.99994 0.9992 0.99861 0.99836 0.99821 0.99891 0.99881
10451 0.99988 0.99875 0.99813 0.99991 0.99994 0.9992 0.99861 0.99837 0.99822 0.99891 0.99881
10461 0.99988 0.99875 0.99813 0.99991 0.99994 0.9992 0.99862 0.99837 0.99822 0.99891 0.99881
10471 0.99988 0.99876 0.99814 0.99991 0.99994 0.9992 0.99862 0.99837 0.99823 0.99892 0.99882
10481 0.99988 0.99876 0.99814 0.99991 0.99994 0.9992 0.99863 0.99838 0.99823 0.99892 0.99882
10491 0.99988 0.99876 0.99815 0.99991 0.99994 0.99921 0.99863 0.99838 0.99824 0.99892 0.99882
10501 0.99988 0.99877 0.99815 0.99991 0.99994 0.99921 0.99863 0.99839 0.99824 0.99893 0.99883
10511 0.99988 0.99877 0.99816 0.99991 0.99994 0.99921 0.99864 0.99839 0.99825 0.99893 0.99883
10521 0.99988 0.99877 0.99816 0.99991 0.99994 0.99921 0.99864 0.9984 0.99825 0.99893 0.99883
10531 0.99989 0.99878 0.99817 0.99991 0.99994 0.99922 0.99864 0.9984 0.99826 0.99893 0.99884
10541 0.99989 0.99878 0.99817 0.99991 0.99994 0.99922 0.99865 0.99841 0.99826 0.99894 0.99884
10551 0.99989 0.99878 0.99818 0.99991 0.99994 0.99922 0.99865 0.99841 0.99826 0.99894 0.99884
10561 0.99989 0.99879 0.99818 0.99991 0.99994 0.99922 0.99866 0.99842 0.99827 0.99894 0.99885
10571 0.99989 0.99879 0.99819 0.99991 0.99994 0.99923 0.99866 0.99842 0.99827 0.99895 0.99885
10581 0.99989 0.9988 0.99819 0.99992 0.99994 0.99923 0.99866 0.99842 0.99828 0.99895 0.99885
10591 0.99989 0.9988 0.9982 0.99992 0.99994 0.99923 0.99867 0.99843 0.99828 0.99895 0.99886
10601 0.99989 0.9988 0.9982 0.99992 0.99994 0.99923 0.99867 0.99843 0.99829 0.99896 0.99886
10611 0.99989 0.99881 0.99821 0.99992 0.99994 0.99923 0.99867 0.99844 0.99829 0.99896 0.99886
10621 0.99989 0.99881 0.99821 0.99992 0.99994 0.99924 0.99868 0.99844 0.9983 0.99896 0.99887
10631 0.99989 0.99881 0.99822 0.99992 0.99994 0.99924 0.99868 0.99845 0.9983 0.99896 0.99887
10641 0.99989 0.99882 0.99822 0.99992 0.99994 0.99924 0.99869 0.99845 0.99831 0.99897 0.99887
10651 0.99989 0.99882 0.99823 0.99992 0.99994 0.99924 0.99869 0.99845 0.99831 0.99897 0.99887
10661 0.99989 0.99882 0.99823 0.99992 0.99994 0.99924 0.99869 0.99846 0.99832 0.99897 0.99888
10671 0.99989 0.99882 0.99824 0.99992 0.99994 0.99925 0.9987 0.99846 0.99832 0.99898 0.99888
10681 0.99989 0.99883 0.99824 0.99992 0.99994 0.99925 0.9987 0.99847 0.99833 0.99898 0.99888
10691 0.99989 0.99883 0.99825 0.99992 0.99995 0.99925 0.9987 0.99847 0.99833 0.99898 0.99889
10701 0.99989 0.99883 0.99825 0.99992 0.99995 0.99925 0.99871 0.99848 0.99834 0.99898 0.99889
10711 0.99989 0.99884 0.99826 0.99992 0.99995 0.99926 0.99871 0.99848 0.99834 0.99899 0.99889
10721 0.99989 0.99884 0.99826 0.99992 0.99995 0.99926 0.99871 0.99848 0.99834 0.99899 0.9989
10731 0.99989 0.99884 0.99827 0.99992 0.99995 0.99926 0.99872 0.99849 0.99835 0.99899 0.9989
10741 0.99989 0.99885 0.99827 0.99992 0.99995 0.99926 0.99872 0.99849 0.99835 0.99899 0.9989
10751 0.99989 0.99885 0.99828 0.99992 0.99995 0.99926 0.99872 0.9985 0.99836 0.999 0.99891
10761 0.99989 0.99885 0.99828 0.99992 0.99995 0.99927 0.99873 0.9985 0.99836 0.999 0.99891
10771 0.99989 0.99886 0.99829 0.99992 0.99995 0.99927 0.99873 0.9985 0.99837 0.999 0.99891
10781 0.99989 0.99886 0.99829 0.99992 0.99995 0.99927 0.99874 0.99851 0.99837 0.99901 0.99891
10791 0.99989 0.99886 0.99829 0.99992 0.99995 0.99927 0.99874 0.99851 0.99838 0.99901 0.99892
10801 0.99989 0.99887 0.9983 0.99992 0.99995 0.99927 0.99874 0.99852 0.99838 0.99901 0.99892
10811 0.99989 0.99887 0.9983 0.99992 0.99995 0.99928 0.99875 0.99852 0.99838 0.99901 0.99892
10821 0.99989 0.99887 0.99831 0.99992 0.99995 0.99928 0.99875 0.99853 0.99839 0.99902 0.99893
10831 0.99989 0.99888 0.99831 0.99992 0.99995 0.99928 0.99875 0.99853 0.99839 0.99902 0.99893
10841 0.99989 0.99888 0.99832 0.99992 0.99995 0.99928 0.99876 0.99853 0.9984 0.99902 0.99893
10851 0.99989 0.99888 0.99832 0.99992 0.99995 0.99928 0.99876 0.99854 0.9984 0.99902 0.99893
10861 0.9999 0.99888 0.99833 0.99992 0.99995 0.99929 0.99876 0.99854 0.99841 0.99903 0.99894
10871 0.9999 0.99889 0.99833 0.99992 0.99995 0.99929 0.99877 0.99854 0.99841 0.99903 0.99894
10881 0.9999 0.99889 0.99834 0.99992 0.99995 0.99929 0.99877 0.99855 0.99842 0.99903 0.99894
10891 0.9999 0.99889 0.99834 0.99992 0.99995 0.99929 0.99877 0.99855 0.99842 0.99903 0.99895
10901 0.9999 0.9989 0.99835 0.99992 0.99995 0.99929 0.99878 0.99856 0.99842 0.99904 0.99895
10911 0.9999 0.9989 0.99835 0.99992 0.99995 0.9993 0.99878 0.99856 0.99843 0.99904 0.99895
10921 0.9999 0.9989 0.99835 0.99992 0.99995 0.9993 0.99878 0.99856 0.99843 0.99904 0.99895
10931 0.9999 0.99891 0.99836 0.99992 0.99995 0.9993 0.99879 0.99857 0.99844 0.99905 0.99896
10941 0.9999 0.99891 0.99836 0.99992 0.99995 0.9993 0.99879 0.99857 0.99844 0.99905 0.99896
10951 0.9999 0.99891 0.99837 0.99992 0.99995 0.9993 0.99879 0.99858 0.99845 0.99905 0.99896
10961 0.9999 0.99891 0.99837 0.99992 0.99995 0.99931 0.9988 0.99858 0.99845 0.99905 0.99897
10971 0.9999 0.99892 0.99838 0.99992 0.99995 0.99931 0.9988 0.99858 0.99845 0.99906 0.99897
10981 0.9999 0.99892 0.99838 0.99992 0.99995 0.99931 0.9988 0.99859 0.99846 0.99906 0.99897
10991 0.9999 0.99892 0.99838 0.99992 0.99995 0.99931 0.99881 0.99859 0.99846 0.99906 0.99897
11001 0.9999 0.99893 0.99839 0.99992 0.99995 0.99931 0.99881 0.9986 0.99847 0.99906 0.99898
11011 0.9999 0.99893 0.99839 0.99992 0.99995 0.99932 0.99881 0.9986 0.99847 0.99907 0.99898
11021 0.9999 0.99893 0.9984 0.99992 0.99995 0.99932 0.99881 0.9986 0.99847 0.99907 0.99898
11031 0.9999 0.99893 0.9984 0.99992 0.99995 0.99932 0.99882 0.99861 0.99848 0.99907 0.99899
11041 0.9999 0.99894 0.99841 0.99993 0.99995 0.99932 0.99882 0.99861 0.99848 0.99907 0.99899
11051 0.9999 0.99894 0.99841 0.99993 0.99995 0.99932 0.99882 0.99861 0.99849 0.99908 0.99899
11061 0.9999 0.99894 0.99841 0.99993 0.99995 0.99932 0.99883 0.99862 0.99849 0.99908 0.99899
11071 0.9999 0.99895 0.99842 0.99993 0.99995 0.99933 0.99883 0.99862 0.99849 0.99908 0.999
11081 0.9999 0.99895 0.99842 0.99993 0.99995 0.99933 0.99883 0.99862 0.9985 0.99908 0.999
11091 0.9999 0.99895 0.99843 0.99993 0.99995 0.99933 0.99884 0.99863 0.9985 0.99909 0.999
11101 0.9999 0.99895 0.99843 0.99993 0.99995 0.99933 0.99884 0.99863 0.99851 0.99909 0.999
11111 0.9999 0.99896 0.99844 0.99993 0.99995 0.99933 0.99884 0.99864 0.99851 0.99909 0.99901
11121 0.9999 0.99896 0.99844 0.99993 0.99995 0.99934 0.99885 0.99864 0.99851 0.99909 0.99901
11131 0.9999 0.99896 0.99844 0.99993 0.99995 0.99934 0.99885 0.99864 0.99852 0.9991 0.99901
11141 0.9999 0.99897 0.99845 0.99993 0.99995 0.99934 0.99885 0.99865 0.99852 0.9991 0.99901
11151 0.9999 0.99897 0.99845 0.99993 0.99995 0.99934 0.99885 0.99865 0.99853 0.9991 0.99902
11161 0.9999 0.99897 0.99846 0.99993 0.99995 0.99934 0.99886 0.99865 0.99853 0.9991 0.99902
11171 0.9999 0.99897 0.99846 0.99993 0.99995 0.99934 0.99886 0.99866 0.99853 0.9991 0.99902
11181 0.9999 0.99898 0.99846 0.99993 0.99995 0.99935 0.99886 0.99866 0.99854 0.99911 0.99902
11191 0.9999 0.99898 0.99847 0.99993 0.99995 0.99935 0.99887 0.99866 0.99854 0.99911 0.99903
11201 0.9999 0.99898 0.99847 0.99993 0.99995 0.99935 0.99887 0.99867 0.99855 0.99911 0.99903
11211 0.9999 0.99898 0.99848 0.99993 0.99995 0.99935 0.99887 0.99867 0.99855 0.99911 0.99903
11221 0.9999 0.99899 0.99848 0.99993 0.99995 0.99935 0.99888 0.99867 0.99855 0.99912 0.99904
11231 0.99991 0.99899 0.99848 0.99993 0.99995 0.99936 0.99888 0.99868 0.99856 0.99912 0.99904
11241 0.99991 0.99899 0.99849 0.99993 0.99995 0.99936 0.99888 0.99868 0.99856 0.99912 0.99904
11251 0.99991 0.99899 0.99849 0.99993 0.99995 0.99936 0.99888 0.99869 0.99856 0.99912 0.99904
11261 0.99991 0.999 0.9985 0.99993 0.99995 0.99936 0.99889 0.99869 0.99857 0.99913 0.99905
11271 0.99991 0.999 0.9985 0.99993 0.99995 0.99936 0.99889 0.99869 0.99857 0.99913 0.99905
11281 0.99991 0.999 0.9985 0.99993 0.99995 0.99936 0.99889 0.9987 0.99858 0.99913 0.99905
11291 0.99991 0.99901 0.99851 0.99993 0.99995 0.99937 0.9989 0.9987 0.99858 0.99913 0.99905
11301 0.99991 0.99901 0.99851 0.99993 0.99995 0.99937 0.9989 0.9987 0.99858 0.99913 0.99906
11311 0.99991 0.99901 0.99852 0.99993 0.99995 0.99937 0.9989 0.99871 0.99859 0.99914 0.99906
11321 0.99991 0.99901 0.99852 0.99993 0.99995 0.99937 0.9989 0.99871 0.99859 0.99914 0.99906
11331 0.99991 0.99902 0.99852 0.99993 0.99995 0.99937 0.99891 0.99871 0.99859 0.99914 0.99906
11341 0.99991 0.99902 0.99853 0.99993 0.99995 0.99937 0.99891 0.99872 0.9986 0.99914 0.99906
11351 0.99991 0.99902 0.99853 0.99993 0.99995 0.99938 0.99891 0.99872 0.9986 0.99915 0.99907
11361 0.99991 0.99902 0.99854 0.99993 0.99995 0.99938 0.99892 0.99872 0.9986 0.99915 0.99907
11371 0.99991 0.99903 0.99854 0.99993 0.99995 0.99938 0.99892 0.99873 0.99861 0.99915 0.99907
11381 0.99991 0.99903 0.99854 0.99993 0.99995 0.99938 0.99892 0.99873 0.99861 0.99915 0.99907
11391 0.99991 0.99903 0.99855 0.99993 0.99995 0.99938 0.99892 0.99873 0.99862 0.99915 0.99908
11401 0.99991 0.99903 0.99855 0.99993 0.99995 0.99938 0.99893 0.99874 0.99862 0.99916 0.99908
11411 0.99991 0.99904 0.99855 0.99993 0.99995 0.99939 0.99893 0.99874 0.99862 0.99916 0.99908
11421 0.99991 0.99904 0.99856 0.99993 0.99995 0.99939 0.99893 0.99874 0.99863 0.99916 0.99908
11431 0.99991 0.99904 0.99856 0.99993 0.99995 0.99939 0.99894 0.99875 0.99863 0.99916 0.99909
11441 0.99991 0.99904 0.99857 0.99993 0.99996 0.99939 0.99894 0.99875 0.99863 0.99917 0.99909
11451 0.99991 0.99905 0.99857 0.99993 0.99996 0.99939 0.99894 0.99875 0.99864 0.99917 0.99909
11461 0.99991 0.99905 0.99857 0.99993 0.99996 0.99939 0.99894 0.99876 0.99864 0.99917 0.99909
11471 0.99991 0.99905 0.99858 0.99993 0.99996 0.9994 0.99895 0.99876 0.99864 0.99917 0.9991
11481 0.99991 0.99905 0.99858 0.99993 0.99996 0.9994 0.99895 0.99876 0.99865 0.99917 0.9991
11491 0.99991 0.99906 0.99858 0.99993 0.99996 0.9994 0.99895 0.99876 0.99865 0.99918 0.9991
11501 0.99991 0.99906 0.99859 0.99993 0.99996 0.9994 0.99895 0.99877 0.99865 0.99918 0.9991
11511 0.99991 0.99906 0.99859 0.99993 0.99996 0.9994 0.99896 0.99877 0.99866 0.99918 0.9991
11521 0.99991 0.99906 0.99859 0.99993 0.99996 0.9994 0.99896 0.99877 0.99866 0.99918 0.99911
11531 0.99991 0.99907 0.9986 0.99993 0.99996 0.9994 0.99896 0.99878 0.99866 0.99918 0.99911
11541 0.99991 0.99907 0.9986 0.99993 0.99996 0.99941 0.99897 0.99878 0.99867 0.99919 0.99911
11551 0.99991 0.99907 0.99861 0.99993 0.99996 0.99941 0.99897 0.99878 0.99867 0.99919 0.99911
11561 0.99991 0.99907 0.99861 0.99993 0.99996 0.99941 0.99897 0.99879 0.99867 0.99919 0.99912
11571 0.99991 0.99907 0.99861 0.99993 0.99996 0.99941 0.99897 0.99879 0.99868 0.99919 0.99912
11581 0.99991 0.99908 0.99862 0.99994 0.99996 0.99941 0.99898 0.99879 0.99868 0.9992 0.99912
11591 0.99991 0.99908 0.99862 0.99994 0.99996 0.99941 0.99898 0.9988 0.99868 0.9992 0.99912
11601 0.99991 0.99908 0.99862 0.99994 0.99996 0.99942 0.99898 0.9988 0.99869 0.9992 0.99913
11611 0.99991 0.99908 0.99863 0.99994 0.99996 0.99942 0.99898 0.9988 0.99869 0.9992 0.99913
11621 0.99991 0.99909 0.99863 0.99994 0.99996 0.99942 0.99899 0.99881 0.99869 0.9992 0.99913
11631 0.99991 0.99909 0.99863 0.99994 0.99996 0.99942 0.99899 0.99881 0.9987 0.99921 0.99913
11641 0.99991 0.99909 0.99864 0.99994 0.99996 0.99942 0.99899 0.99881 0.9987 0.99921 0.99913
11651 0.99991 0.99909 0.99864 0.99994 0.99996 0.99942 0.99899 0.99881 0.9987 0.99921 0.99914
11661 0.99992 0.9991 0.99864 0.99994 0.99996 0.99942 0.999 0.99882 0.99871 0.99921 0.99914
11671 0.99992 0.9991 0.99865 0.99994 0.99996 0.99943 0.999 0.99882 0.99871 0.99921 0.99914
11681 0.99992 0.9991 0.99865 0.99994 0.99996 0.99943 0.999 0.99882 0.99871 0.99922 0.99914
11691 0.99992 0.9991 0.99865 0.99994 0.99996 0.99943 0.999 0.99883 0.99872 0.99922 0.99915
11701 0.99992 0.9991 0.99866 0.99994 0.99996 0.99943 0.99901 0.99883 0.99872 0.99922 0.99915
11711 0.99992 0.99911 0.99866 0.99994 0.99996 0.99943 0.99901 0.99883 0.99872 0.99922 0.99915
11721 0.99992 0.99911 0.99866 0.99994 0.99996 0.99943 0.99901 0.99883 0.99873 0.99922 0.99915
11731 0.99992 0.99911 0.99867 0.99994 0.99996 0.99943 0.99901 0.99884 0.99873 0.99923 0.99915
11741 0.99992 0.99911 0.99867 0.99994 0.99996 0.99944 0.99902 0.99884 0.99873 0.99923 0.99916
11751 0.99992 0.99912 0.99867 0.99994 0.99996 0.99944 0.99902 0.99884 0.99874 0.99923 0.99916
11761 0.99992 0.99912 0.99868 0.99994 0.99996 0.99944 0.99902 0.99885 0.99874 0.99923 0.99916
11771 0.99992 0.99912 0.99868 0.99994 0.99996 0.99944 0.99902 0.99885 0.99874 0.99923 0.99916
11781 0.99992 0.99912 0.99868 0.99994 0.99996 0.99944 0.99903 0.99885 0.99875 0.99923 0.99916
11791 0.99992 0.99912 0.99869 0.99994 0.99996 0.99944 0.99903 0.99886 0.99875 0.99924 0.99917
11801 0.99992 0.99913 0.99869 0.99994 0.99996 0.99944 0.99903 0.99886 0.99875 0.99924 0.99917
11811 0.99992 0.99913 0.99869 0.99994 0.99996 0.99945 0.99903 0.99886 0.99876 0.99924 0.99917
11821 0.99992 0.99913 0.9987 0.99994 0.99996 0.99945 0.99904 0.99886 0.99876 0.99924 0.99917
11831 0.99992 0.99913 0.9987 0.99994 0.99996 0.99945 0.99904 0.99887 0.99876 0.99924 0.99917
11841 0.99992 0.99914 0.9987 0.99994 0.99996 0.99945 0.99904 0.99887 0.99877 0.99925 0.99918
11851 0.99992 0.99914 0.99871 0.99994 0.99996 0.99945 0.99904 0.99887 0.99877 0.99925 0.99918
11861 0.99992 0.99914 0.99871 0.99994 0.99996 0.99945 0.99905 0.99888 0.99877 0.99925 0.99918
11871 0.99992 0.99914 0.99871 0.99994 0.99996 0.99945 0.99905 0.99888 0.99877 0.99925 0.99918
11881 0.99992 0.99914 0.99872 0.99994 0.99996 0.99946 0.99905 0.99888 0.99878 0.99925 0.99918
11891 0.99992 0.99915 0.99872 0.99994 0.99996 0.99946 0.99905 0.99888 0.99878 0.99926 0.99919
11901 0.99992 0.99915 0.99872 0.99994 0.99996 0.99946 0.99906 0.99889 0.99878 0.99926 0.99919
11911 0.99992 0.99915 0.99873 0.99994 0.99996 0.99946 0.99906 0.99889 0.99879 0.99926 0.99919
11921 0.99992 0.99915 0.99873 0.99994 0.99996 0.99946 0.99906 0.99889 0.99879 0.99926 0.99919
11931 0.99992 0.99915 0.99873 0.99994 0.99996 0.99946 0.99906 0.99889 0.99879 0.99926 0.99919
11941 0.99992 0.99916 0.99874 0.99994 0.99996 0.99946 0.99906 0.9989 0.9988 0.99926 0.9992
11951 0.99992 0.99916 0.99874 0.99994 0.99996 0.99946 0.99907 0.9989 0.9988 0.99927 0.9992
11961 0.99992 0.99916 0.99874 0.99994 0.99996 0.99947 0.99907 0.9989 0.9988 0.99927 0.9992
11971 0.99992 0.99916 0.99874 0.99994 0.99996 0.99947 0.99907 0.99891 0.9988 0.99927 0.9992
11981 0.99992 0.99917 0.99875 0.99994 0.99996 0.99947 0.99907 0.99891 0.99881 0.99927 0.9992
11991 0.99992 0.99917 0.99875 0.99994 0.99996 0.99947 0.99908 0.99891 0.99881 0.99927 0.99921
12001 0.99992 0.99917 0.99875 0.99994 0.99996 0.99947 0.99908 0.99891 0.99881 0.99928 0.99921
12011 0.99992 0.99917 0.99876 0.99994 0.99996 0.99947 0.99908 0.99892 0.99882 0.99928 0.99921
12021 0.99992 0.99917 0.99876 0.99994 0.99996 0.99947 0.99908 0.99892 0.99882 0.99928 0.99921
12031 0.99992 0.99918 0.99876 0.99994 0.99996 0.99948 0.99908 0.99892 0.99882 0.99928 0.99921
12041 0.99992 0.99918 0.99877 0.99994 0.99996 0.99948 0.99909 0.99892 0.99882 0.99928 0.99922
12051 0.99992 0.99918 0.99877 0.99994 0.99996 0.99948 0.99909 0.99893 0.99883 0.99928 0.99922
12061 0.99992 0.99918 0.99877 0.99994 0.99996 0.99948 0.99909 0.99893 0.99883 0.99929 0.99922
12071 0.99992 0.99918 0.99878 0.99994 0.99996 0.99948 0.99909 0.99893 0.99883 0.99929 0.99922
12081 0.99992 0.99919 0.99878 0.99994 0.99996 0.99948 0.9991 0.99893 0.99884 0.99929 0.99922
12091 0.99992 0.99919 0.99878 0.99994 0.99996 0.99948 0.9991 0.99894 0.99884 0.99929 0.99923
12101 0.99992 0.99919 0.99878 0.99994 0.99996 0.99948 0.9991 0.99894 0.99884 0.99929 0.99923
12111 0.99992 0.99919 0.99879 0.99994 0.99996 0.99949 0.9991 0.99894 0.99884 0.99929 0.99923
12121 0.99992 0.99919 0.99879 0.99994 0.99996 0.99949 0.9991 0.99894 0.99885 0.9993 0.99923
12131 0.99992 0.9992 0.99879 0.99994 0.99996 0.99949 0.99911 0.99895 0.99885 0.9993 0.99923
12141 0.99992 0.9992 0.9988 0.99994 0.99996 0.99949 0.99911 0.99895 0.99885 0.9993 0.99924
12151 0.99992 0.9992 0.9988 0.99994 0.99996 0.99949 0.99911 0.99895 0.99886 0.9993 0.99924
12161 0.99993 0.9992 0.9988 0.99994 0.99996 0.99949 0.99911 0.99896 0.99886 0.9993 0.99924
12171 0.99993 0.9992 0.9988 0.99994 0.99996 0.99949 0.99912 0.99896 0.99886 0.9993 0.99924
12181 0.99993 0.9992 0.99881 0.99994 0.99996 0.99949 0.99912 0.99896 0.99886 0.99931 0.99924
12191 0.99993 0.99921 0.99881 0.99994 0.99996 0.9995 0.99912 0.99896 0.99887 0.99931 0.99924
12201 0.99993 0.99921 0.99881 0.99994 0.99996 0.9995 0.99912 0.99897 0.99887 0.99931 0.99925
12211 0.99993 0.99921 0.99882 0.99994 0.99996 0.9995 0.99912 0.99897 0.99887 0.99931 0.99925
12221 0.99993 0.99921 0.99882 0.99994 0.99996 0.9995 0.99913 0.99897 0.99888 0.99931 0.99925
12231 0.99993 0.99921 0.99882 0.99994 0.99996 0.9995 0.99913 0.99897 0.99888 0.99931 0.99925
12241 0.99993 0.99922 0.99882 0.99994 0.99996 0.9995 0.99913 0.99898 0.99888 0.99932 0.99925
12251 0.99993 0.99922 0.99883 0.99995 0.99996 0.9995 0.99913 0.99898 0.99888 0.99932 0.99926
12261 0.99993 0.99922 0.99883 0.99995 0.99996 0.9995 0.99913 0.99898 0.99889 0.99932 0.99926
12271 0.99993 0.99922 0.99883 0.99995 0.99996 0.99951 0.99914 0.99898 0.99889 0.99932 0.99926
12281 0.99993 0.99922 0.99884 0.99995 0.99996 0.99951 0.99914 0.99898 0.99889 0.99932 0.99926
12291 0.99993 0.99923 0.99884 0.99995 0.99996 0.99951 0.99914 0.99899 0.99889 0.99932 0.99926
12301 0.99993 0.99923 0.99884 0.99995 0.99996 0.99951 0.99914 0.99899 0.9989 0.99933 0.99926
12311 0.99993 0.99923 0.99884 0.99995 0.99996 0.99951 0.99915 0.99899 0.9989 0.99933 0.99927
12321 0.99993 0.99923 0.99885 0.99995 0.99996 0.99951 0.99915 0.99899 0.9989 0.99933 0.99927
12331 0.99993 0.99923 0.99885 0.99995 0.99996 0.99951 0.99915 0.999 0.9989 0.99933 0.99927
12341 0.99993 0.99924 0.99885 0.99995 0.99996 0.99951 0.99915 0.999 0.99891 0.99933 0.99927
12351 0.99993 0.99924 0.99886 0.99995 0.99996 0.99951 0.99915 0.999 0.99891 0.99933 0.99927
12361 0.99993 0.99924 0.99886 0.99995 0.99996 0.99952 0.99916 0.999 0.99891 0.99934 0.99927
12371 0.99993 0.99924 0.99886 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12381 0.99993 0.99924 0.99886 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12391 0.99993 0.99924 0.99887 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12401 0.99993 0.99925 0.99887 0.99995 0.99996 0.99952 0.99916 0.99901 0.99892 0.99934 0.99928
12411 0.99993 0.99925 0.99887 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99934 0.99928
12421 0.99993 0.99925 0.99887 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99935 0.99929
12431 0.99993 0.99925 0.99888 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99935 0.99929
12441 0.99993 0.99925 0.99888 0.99995 0.99996 0.99952 0.99917 0.99902 0.99893 0.99935 0.99929
12451 0.99993 0.99925 0.99888 0.99995 0.99997 0.99953 0.99917 0.99903 0.99894 0.99935 0.99929
12461 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99894 0.99935 0.99929
12471 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99894 0.99935 0.99929
12481 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99894 0.99935 0.9993
12491 0.99993 0.99926 0.99889 0.99995 0.99997 0.99953 0.99918 0.99903 0.99895 0.99936 0.9993
12501 0.99993 0.99926 0.9989 0.99995 0.99997 0.99953 0.99918 0.99904 0.99895 0.99936 0.9993
12511 0.99993 0.99927 0.9989 0.99995 0.99997 0.99953 0.99918 0.99904 0.99895 0.99936 0.9993
12521 0.99993 0.99927 0.9989 0.99995 0.99997 0.99953 0.99919 0.99904 0.99895 0.99936 0.9993
12531 0.99993 0.99927 0.9989 0.99995 0.99997 0.99953 0.99919 0.99904 0.99896 0.99936 0.9993
12541 0.99993 0.99927 0.99891 0.99995 0.99997 0.99954 0.99919 0.99905 0.99896 0.99936 0.99931
12551 0.99993 0.99927 0.99891 0.99995 0.99997 0.99954 0.99919 0.99905 0.99896 0.99937 0.99931
12561 0.99993 0.99927 0.99891 0.99995 0.99997 0.99954 0.99919 0.99905 0.99896 0.99937 0.99931
12571 0.99993 0.99928 0.99891 0.99995 0.99997 0.99954 0.9992 0.99905 0.99897 0.99937 0.99931
12581 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99905 0.99897 0.99937 0.99931
12591 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99906 0.99897 0.99937 0.99931
12601 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99906 0.99897 0.99937 0.99931
12611 0.99993 0.99928 0.99892 0.99995 0.99997 0.99954 0.9992 0.99906 0.99897 0.99937 0.99932
12621 0.99993 0.99928 0.99893 0.99995 0.99997 0.99954 0.99921 0.99906 0.99898 0.99938 0.99932
12631 0.99993 0.99929 0.99893 0.99995 0.99997 0.99955 0.99921 0.99907 0.99898 0.99938 0.99932
12641 0.99993 0.99929 0.99893 0.99995 0.99997 0.99955 0.99921 0.99907 0.99898 0.99938 0.99932
12651 0.99993 0.99929 0.99893 0.99995 0.99997 0.99955 0.99921 0.99907 0.99898 0.99938 0.99932
12661 0.99993 0.99929 0.99894 0.99995 0.99997 0.99955 0.99921 0.99907 0.99899 0.99938 0.99932
12671 0.99993 0.99929 0.99894 0.99995 0.99997 0.99955 0.99921 0.99907 0.99899 0.99938 0.99933
12681 0.99993 0.99929 0.99894 0.99995 0.99997 0.99955 0.99922 0.99908 0.99899 0.99938 0.99933
12691 0.99993 0.9993 0.99894 0.99995 0.99997 0.99955 0.99922 0.99908 0.99899 0.99939 0.99933
12701 0.99993 0.9993 0.99895 0.99995 0.99997 0.99955 0.99922 0.99908 0.999 0.99939 0.99933
12711 0.99993 0.9993 0.99895 0.99995 0.99997 0.99955 0.99922 0.99908 0.999 0.99939 0.99933
12721 0.99993 0.9993 0.99895 0.99995 0.99997 0.99956 0.99922 0.99909 0.999 0.99939 0.99933
12731 0.99993 0.9993 0.99895 0.99995 0.99997 0.99956 0.99923 0.99909 0.999 0.99939 0.99934
12741 0.99993 0.9993 0.99896 0.99995 0.99997 0.99956 0.99923 0.99909 0.99901 0.99939 0.99934
12751 0.99993 0.99931 0.99896 0.99995 0.99997 0.99956 0.99923 0.99909 0.99901 0.99939 0.99934
12761 0.99994 0.99931 0.99896 0.99995 0.99997 0.99956 0.99923 0.99909 0.99901 0.9994 0.99934
12771 0.99994 0.99931 0.99896 0.99995 0.99997 0.99956 0.99923 0.9991 0.99901 0.9994 0.99934
12781 0.99994 0.99931 0.99897 0.99995 0.99997 0.99956 0.99923 0.9991 0.99901 0.9994 0.99934
12791 0.99994 0.99931 0.99897 0.99995 0.99997 0.99956 0.99924 0.9991 0.99902 0.9994 0.99934
12801 0.99994 0.99931 0.99897 0.99995 0.99997 0.99956 0.99924 0.9991 0.99902 0.9994 0.99935
12811 0.99994 0.99932 0.99897 0.99995 0.99997 0.99956 0.99924 0.9991 0.99902 0.9994 0.99935
12821 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99924 0.99911 0.99902 0.9994 0.99935
12831 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99924 0.99911 0.99903 0.99941 0.99935
12841 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99925 0.99911 0.99903 0.99941 0.99935
12851 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99925 0.99911 0.99903 0.99941 0.99935
12861 0.99994 0.99932 0.99898 0.99995 0.99997 0.99957 0.99925 0.99911 0.99903 0.99941 0.99936
12871 0.99994 0.99932 0.99899 0.99995 0.99997 0.99957 0.99925 0.99912 0.99903 0.99941 0.99936
12881 0.99994 0.99933 0.99899 0.99995 0.99997 0.99957 0.99925 0.99912 0.99904 0.99941 0.99936
12891 0.99994 0.99933 0.99899 0.99995 0.99997 0.99957 0.99925 0.99912 0.99904 0.99941 0.99936
12901 0.99994 0.99933 0.99899 0.99995 0.99997 0.99957 0.99926 0.99912 0.99904 0.99941 0.99936
12911 0.99994 0.99933 0.999 0.99995 0.99997 0.99957 0.99926 0.99912 0.99904 0.99942 0.99936
12921 0.99994 0.99933 0.999 0.99995 0.99997 0.99957 0.99926 0.99913 0.99905 0.99942 0.99936
12931 0.99994 0.99933 0.999 0.99995 0.99997 0.99958 0.99926 0.99913 0.99905 0.99942 0.99937
12941 0.99994 0.99934 0.999 0.99995 0.99997 0.99958 0.99926 0.99913 0.99905 0.99942 0.99937
12951 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99926 0.99913 0.99905 0.99942 0.99937
12961 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99913 0.99905 0.99942 0.99937
12971 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99942 0.99937
12981 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99943 0.99937
12991 0.99994 0.99934 0.99901 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99943 0.99937
13001 0.99994 0.99934 0.99902 0.99995 0.99997 0.99958 0.99927 0.99914 0.99906 0.99943 0.99938
13011 0.99994 0.99935 0.99902 0.99995 0.99997 0.99958 0.99927 0.99914 0.99907 0.99943 0.99938
13021 0.99994 0.99935 0.99902 0.99995 0.99997 0.99958 0.99928 0.99915 0.99907 0.99943 0.99938
13031 0.99994 0.99935 0.99902 0.99995 0.99997 0.99959 0.99928 0.99915 0.99907 0.99943 0.99938
13041 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99915 0.99907 0.99943 0.99938
13051 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99915 0.99907 0.99943 0.99938
13061 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99915 0.99908 0.99944 0.99938
13071 0.99994 0.99935 0.99903 0.99995 0.99997 0.99959 0.99928 0.99916 0.99908 0.99944 0.99939
13081 0.99994 0.99936 0.99903 0.99995 0.99997 0.99959 0.99929 0.99916 0.99908 0.99944 0.99939
13091 0.99994 0.99936 0.99904 0.99995 0.99997 0.99959 0.99929 0.99916 0.99908 0.99944 0.99939
13101 0.99994 0.99936 0.99904 0.99995 0.99997 0.99959 0.99929 0.99916 0.99908 0.99944 0.99939
13111 0.99994 0.99936 0.99904 0.99996 0.99997 0.99959 0.99929 0.99916 0.99909 0.99944 0.99939
13121 0.99994 0.99936 0.99904 0.99996 0.99997 0.99959 0.99929 0.99917 0.99909 0.99944 0.99939
13131 0.99994 0.99936 0.99905 0.99996 0.99997 0.99959 0.99929 0.99917 0.99909 0.99944 0.99939
13141 0.99994 0.99936 0.99905 0.99996 0.99997 0.9996 0.99929 0.99917 0.99909 0.99945 0.99939
13151 0.99994 0.99937 0.99905 0.99996 0.99997 0.9996 0.9993 0.99917 0.99909 0.99945 0.9994
13161 0.99994 0.99937 0.99905 0.99996 0.99997 0.9996 0.9993 0.99917 0.9991 0.99945 0.9994
13171 0.99994 0.99937 0.99905 0.99996 0.99997 0.9996 0.9993 0.99917 0.9991 0.99945 0.9994
13181 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.9993 0.99918 0.9991 0.99945 0.9994
13191 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.9993 0.99918 0.9991 0.99945 0.9994
13201 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.9993 0.99918 0.9991 0.99945 0.9994
13211 0.99994 0.99937 0.99906 0.99996 0.99997 0.9996 0.99931 0.99918 0.99911 0.99945 0.9994
13221 0.99994 0.99938 0.99906 0.99996 0.99997 0.9996 0.99931 0.99918 0.99911 0.99946 0.99941
13231 0.99994 0.99938 0.99907 0.99996 0.99997 0.9996 0.99931 0.99919 0.99911 0.99946 0.99941
13241 0.99994 0.99938 0.99907 0.99996 0.99997 0.9996 0.99931 0.99919 0.99911 0.99946 0.99941
13251 0.99994 0.99938 0.99907 0.99996 0.99997 0.9996 0.99931 0.99919 0.99911 0.99946 0.99941
13261 0.99994 0.99938 0.99907 0.99996 0.99997 0.99961 0.99931 0.99919 0.99912 0.99946 0.99941
13271 0.99994 0.99938 0.99907 0.99996 0.99997 0.99961 0.99932 0.99919 0.99912 0.99946 0.99941
13281 0.99994 0.99938 0.99908 0.99996 0.99997 0.99961 0.99932 0.99919 0.99912 0.99946 0.99941
13291 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99912 0.99946 0.99941
13301 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99912 0.99947 0.99942
13311 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99913 0.99947 0.99942
13321 0.99994 0.99939 0.99908 0.99996 0.99997 0.99961 0.99932 0.9992 0.99913 0.99947 0.99942
13331 0.99994 0.99939 0.99909 0.99996 0.99997 0.99961 0.99932 0.9992 0.99913 0.99947 0.99942
13341 0.99994 0.99939 0.99909 0.99996 0.99997 0.99961 0.99933 0.99921 0.99913 0.99947 0.99942
13351 0.99994 0.99939 0.99909 0.99996 0.99997 0.99961 0.99933 0.99921 0.99913 0.99947 0.99942
13361 0.99994 0.9994 0.99909 0.99996 0.99997 0.99961 0.99933 0.99921 0.99914 0.99947 0.99942
13371 0.99994 0.9994 0.99909 0.99996 0.99997 0.99962 0.99933 0.99921 0.99914 0.99947 0.99943
13381 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99933 0.99921 0.99914 0.99947 0.99943
13391 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99933 0.99921 0.99914 0.99948 0.99943
13401 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99933 0.99922 0.99914 0.99948 0.99943
13411 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13421 0.99994 0.9994 0.9991 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13431 0.99994 0.9994 0.99911 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13441 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99943
13451 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99922 0.99915 0.99948 0.99944
13461 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99923 0.99915 0.99948 0.99944
13471 0.99994 0.99941 0.99911 0.99996 0.99997 0.99962 0.99934 0.99923 0.99916 0.99949 0.99944
13481 0.99994 0.99941 0.99912 0.99996 0.99997 0.99962 0.99935 0.99923 0.99916 0.99949 0.99944
13491 0.99994 0.99941 0.99912 0.99996 0.99997 0.99962 0.99935 0.99923 0.99916 0.99949 0.99944
13501 0.99995 0.99941 0.99912 0.99996 0.99997 0.99963 0.99935 0.99923 0.99916 0.99949 0.99944
13511 0.99995 0.99941 0.99912 0.99996 0.99997 0.99963 0.99935 0.99923 0.99916 0.99949 0.99944
13521 0.99995 0.99942 0.99912 0.99996 0.99997 0.99963 0.99935 0.99924 0.99917 0.99949 0.99944
13531 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99935 0.99924 0.99917 0.99949 0.99944
13541 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99935 0.99924 0.99917 0.99949 0.99945
13551 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99936 0.99924 0.99917 0.99949 0.99945
13561 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99936 0.99924 0.99917 0.9995 0.99945
13571 0.99995 0.99942 0.99913 0.99996 0.99997 0.99963 0.99936 0.99924 0.99917 0.9995 0.99945
13581 0.99995 0.99942 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13591 0.99995 0.99942 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13601 0.99995 0.99943 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13611 0.99995 0.99943 0.99914 0.99996 0.99997 0.99963 0.99936 0.99925 0.99918 0.9995 0.99945
13621 0.99995 0.99943 0.99914 0.99996 0.99997 0.99963 0.99937 0.99925 0.99918 0.9995 0.99946
13631 0.99995 0.99943 0.99914 0.99996 0.99997 0.99964 0.99937 0.99925 0.99919 0.9995 0.99946
13641 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.9995 0.99946
13651 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.9995 0.99946
13661 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.99951 0.99946
13671 0.99995 0.99943 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.99951 0.99946
13681 0.99995 0.99944 0.99915 0.99996 0.99997 0.99964 0.99937 0.99926 0.99919 0.99951 0.99946
13691 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99926 0.9992 0.99951 0.99946
13701 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13711 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13721 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13731 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13741 0.99995 0.99944 0.99916 0.99996 0.99997 0.99964 0.99938 0.99927 0.9992 0.99951 0.99947
13751 0.99995 0.99944 0.99917 0.99996 0.99997 0.99964 0.99938 0.99927 0.99921 0.99952 0.99947
13761 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99938 0.99927 0.99921 0.99952 0.99947
13771 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99947
13781 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99947
13791 0.99995 0.99945 0.99917 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99948
13801 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99928 0.99921 0.99952 0.99948
13811 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99928 0.99922 0.99952 0.99948
13821 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99928 0.99922 0.99952 0.99948
13831 0.99995 0.99945 0.99918 0.99996 0.99997 0.99965 0.99939 0.99929 0.99922 0.99952 0.99948
13841 0.99995 0.99946 0.99918 0.99996 0.99997 0.99965 0.9994 0.99929 0.99922 0.99952 0.99948
13851 0.99995 0.99946 0.99918 0.99996 0.99997 0.99965 0.9994 0.99929 0.99922 0.99953 0.99948
13861 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99922 0.99953 0.99948
13871 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99923 0.99953 0.99948
13881 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99923 0.99953 0.99949
13891 0.99995 0.99946 0.99919 0.99996 0.99997 0.99965 0.9994 0.99929 0.99923 0.99953 0.99949
13901 0.99995 0.99946 0.99919 0.99996 0.99997 0.99966 0.9994 0.9993 0.99923 0.99953 0.99949
13911 0.99995 0.99946 0.99919 0.99996 0.99997 0.99966 0.9994 0.9993 0.99923 0.99953 0.99949
13921 0.99995 0.99946 0.9992 0.99996 0.99997 0.99966 0.99941 0.9993 0.99923 0.99953 0.99949
13931 0.99995 0.99947 0.9992 0.99996 0.99997 0.99966 0.99941 0.9993 0.99924 0.99953 0.99949
13941 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.9993 0.99924 0.99953 0.99949
13951 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.9993 0.99924 0.99954 0.99949
13961 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.99931 0.99924 0.99954 0.99949
13971 0.99995 0.99947 0.9992 0.99996 0.99998 0.99966 0.99941 0.99931 0.99924 0.99954 0.9995
13981 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99941 0.99931 0.99924 0.99954 0.9995
13991 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99941 0.99931 0.99925 0.99954 0.9995
14001 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99942 0.99931 0.99925 0.99954 0.9995
14011 0.99995 0.99947 0.99921 0.99996 0.99998 0.99966 0.99942 0.99931 0.99925 0.99954 0.9995
14021 0.99995 0.99948 0.99921 0.99996 0.99998 0.99966 0.99942 0.99931 0.99925 0.99954 0.9995
14031 0.99995 0.99948 0.99921 0.99996 0.99998 0.99966 0.99942 0.99932 0.99925 0.99954 0.9995
14041 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99925 0.99954 0.9995
14051 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99926 0.99955 0.9995
14061 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99926 0.99955 0.9995
14071 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99942 0.99932 0.99926 0.99955 0.99951
14081 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99943 0.99932 0.99926 0.99955 0.99951
14091 0.99995 0.99948 0.99922 0.99996 0.99998 0.99967 0.99943 0.99932 0.99926 0.99955 0.99951
14101 0.99995 0.99948 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99926 0.99955 0.99951
14111 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99926 0.99955 0.99951
14121 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14131 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14141 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14151 0.99995 0.99949 0.99923 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99955 0.99951
14161 0.99995 0.99949 0.99924 0.99996 0.99998 0.99967 0.99943 0.99933 0.99927 0.99956 0.99951
14171 0.99995 0.99949 0.99924 0.99996 0.99998 0.99967 0.99944 0.99934 0.99927 0.99956 0.99952
14181 0.99995 0.99949 0.99924 0.99996 0.99998 0.99967 0.99944 0.99934 0.99928 0.99956 0.99952
14191 0.99995 0.99949 0.99924 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14201 0.99995 0.99949 0.99924 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14211 0.99995 0.9995 0.99924 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14221 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14231 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14241 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99944 0.99934 0.99928 0.99956 0.99952
14251 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99945 0.99935 0.99929 0.99956 0.99952
14261 0.99995 0.9995 0.99925 0.99996 0.99998 0.99968 0.99945 0.99935 0.99929 0.99956 0.99952
14271 0.99995 0.9995 0.99925 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14281 0.99995 0.9995 0.99925 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14291 0.99995 0.9995 0.99926 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14301 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14311 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99935 0.99929 0.99957 0.99953
14321 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99936 0.9993 0.99957 0.99953
14331 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99945 0.99936 0.9993 0.99957 0.99953
14341 0.99995 0.99951 0.99926 0.99997 0.99998 0.99968 0.99946 0.99936 0.9993 0.99957 0.99953
14351 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99957 0.99953
14361 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99957 0.99953
14371 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99957 0.99954
14381 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.9993 0.99958 0.99954
14391 0.99995 0.99951 0.99927 0.99997 0.99998 0.99969 0.99946 0.99936 0.99931 0.99958 0.99954
14401 0.99995 0.99952 0.99927 0.99997 0.99998 0.99969 0.99946 0.99937 0.99931 0.99958 0.99954
14411 0.99995 0.99952 0.99927 0.99997 0.99998 0.99969 0.99946 0.99937 0.99931 0.99958 0.99954
14421 0.99995 0.99952 0.99928 0.99997 0.99998 0.99969 0.99946 0.99937 0.99931 0.99958 0.99954
14431 0.99995 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99931 0.99958 0.99954
14441 0.99995 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99931 0.99958 0.99954
14451 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99931 0.99958 0.99954
14461 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99932 0.99958 0.99954
14471 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99937 0.99932 0.99958 0.99954
14481 0.99996 0.99952 0.99928 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99958 0.99955
14491 0.99996 0.99952 0.99929 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99958 0.99955
14501 0.99996 0.99953 0.99929 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99959 0.99955
14511 0.99996 0.99953 0.99929 0.99997 0.99998 0.99969 0.99947 0.99938 0.99932 0.99959 0.99955
14521 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99938 0.99932 0.99959 0.99955
14531 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99938 0.99933 0.99959 0.99955
14541 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99938 0.99933 0.99959 0.99955
14551 0.99996 0.99953 0.99929 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14561 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14571 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14581 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99955
14591 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99933 0.99959 0.99956
14601 0.99996 0.99953 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99934 0.99959 0.99956
14611 0.99996 0.99954 0.9993 0.99997 0.99998 0.9997 0.99948 0.99939 0.99934 0.99959 0.99956
14621 0.99996 0.99954 0.9993 0.99997 0.99998 0.9997 0.99949 0.99939 0.99934 0.9996 0.99956
14631 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.99939 0.99934 0.9996 0.99956
14641 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14651 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14661 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14671 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99934 0.9996 0.99956
14681 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99935 0.9996 0.99956
14691 0.99996 0.99954 0.99931 0.99997 0.99998 0.9997 0.99949 0.9994 0.99935 0.9996 0.99956
14701 0.99996 0.99954 0.99932 0.99997 0.99998 0.99971 0.99949 0.9994 0.99935 0.9996 0.99957
14711 0.99996 0.99954 0.99932 0.99997 0.99998 0.99971 0.99949 0.9994 0.99935 0.9996 0.99957
14721 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.9996 0.99957
14731 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.9996 0.99957
14741 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.99961 0.99957
14751 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99935 0.99961 0.99957
14761 0.99996 0.99955 0.99932 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14771 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14781 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14791 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99941 0.99936 0.99961 0.99957
14801 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99942 0.99936 0.99961 0.99957
14811 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.9995 0.99942 0.99936 0.99961 0.99958
14821 0.99996 0.99955 0.99933 0.99997 0.99998 0.99971 0.99951 0.99942 0.99936 0.99961 0.99958
14831 0.99996 0.99956 0.99933 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14841 0.99996 0.99956 0.99933 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14851 0.99996 0.99956 0.99934 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14861 0.99996 0.99956 0.99934 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99961 0.99958
14871 0.99996 0.99956 0.99934 0.99997 0.99998 0.99971 0.99951 0.99942 0.99937 0.99962 0.99958
14881 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99942 0.99937 0.99962 0.99958
14891 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99943 0.99937 0.99962 0.99958
14901 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99943 0.99937 0.99962 0.99958
14911 0.99996 0.99956 0.99934 0.99997 0.99998 0.99972 0.99951 0.99943 0.99938 0.99962 0.99958
14921 0.99996 0.99956 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99958
14931 0.99996 0.99956 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14941 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14951 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14961 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14971 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99943 0.99938 0.99962 0.99959
14981 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99944 0.99938 0.99962 0.99959
14991 0.99996 0.99957 0.99935 0.99997 0.99998 0.99972 0.99952 0.99944 0.99938 0.99962 0.99959
15001 0.99996 0.99957 0.99936 0.99997 0.99998 0.99972 0.99952 0.99944 0.99939 0.99963 0.99959


==> Ti-Ti_fit.csv <==
Type,Energy,Counts
MPFIT,1e+05,2.7540599
MPFIT,1.00493662e+05,2.9137009
MPFIT,1.00987325e+05,3.0810949
MPFIT,1.01480987e+05,3.2565196
MPFIT,1.0197465e+05,3.4402567
MPFIT,1.02468312e+05,3.6325914
MPFIT,1.02961975e+05,3.8338119
MPFIT,1.03455637e+05,4.0442093
MPFIT,1.039493e+05,4.264077
MPFIT,1.04442962e+05,4.49371
MPFIT,1.04936624e+05,4.733405
MPFIT,1.05430287e+05,4.9834592
MPFIT,1.05923949e+05,5.2441704
MPFIT,1.06417612e+05,5.515836
MPFIT,1.06911274e+05,5.7987525
MPFIT,1.07404937e+05,6.0932148
MPFIT,1.07898599e+05,6.3995159
MPFIT,1.08392262e+05,6.7179457
MPFIT,1.08885924e+05,7.0487907
MPFIT,1.09379586e+05,7.3923328
MPFIT,1.09873249e+05,7.7488491
MPFIT,1.10366911e+05,8.1186108
MPFIT,1.10860574e+05,8.5018822
MPFIT,1.11354236e+05,8.8989203
MPFIT,1.11847899e+05,9.3099736
MPFIT,1.12341561e+05,9.7352813
MPFIT,1.12835223e+05,10.175073
MPFIT,1.13328886e+05,10.629565
MPFIT,1.13822548e+05,11.098966
MPFIT,1.14316211e+05,11.583467
MPFIT,1.14809873e+05,12.083249
MPFIT,1.15303536e+05,12.598475
MPFIT,1.15797198e+05,13.129294
MPFIT,1.16290861e+05,13.675839
MPFIT,1.16784523e+05,14.238224
MPFIT,1.17278185e+05,14.816545
MPFIT,1.17771848e+05,15.410878
MPFIT,1.1826551e+05,16.021279
MPFIT,1.18759173e+05,16.647783
MPFIT,1.19252835e+05,17.290402
MPFIT,1.19746498e+05,17.949126
MPFIT,1.2024016e+05,18.623919
MPFIT,1.20733823e+05,19.314723
MPFIT,1.21227485e+05,20.021452
MPFIT,1.21721147e+05,20.743996
MPFIT,1.2221481e+05,21.482215
MPFIT,1.22708472e+05,22.235946
MPFIT,1.23202135e+05,23.004992
MPFIT,1.23695797e+05,23.789132
MPFIT,1.2418946e+05,24.588114
MPFIT,1.24683122e+05,25.401655
MPFIT,1.25176785e+05,26.229443
MPFIT,1.25670447e+05,27.071136
MPFIT,1.26164109e+05,27.92636
MPFIT,1.26657772e+05,28.794711
MPFIT,1.27151434e+05,29.675752
MPFIT,1.27645097e+05,30.569018
MPFIT,1.28138759e+05,31.474011
MPFIT,1.28632422e+05,32.390201
MPFIT,1.29126084e+05,33.31703
MPFIT,1.29619746e+05,34.253905
MPFIT,1.30113409e+05,35.200208
MPFIT,1.30607071e+05,36.155288
MPFIT,1.31100734e+05,37.118465
MPFIT,1.31594396e+05,38.08903
MPFIT,1.32088059e+05,39.066249
MPFIT,1.32581721e+05,40.049357
MPFIT,1.33075384e+05,41.037565
MPFIT,1.33569046e+05,42.030058
MPFIT,1.34062708e+05,43.025996
MPFIT,1.34556371e+05,44.024519
MPFIT,1.35050033e+05,45.024742
MPFIT,1.35543696e+05,46.02576
MPFIT,1.36037358e+05,47.026649
MPFIT,1.36531021e+05,48.026469
MPFIT,1.37024683e+05,49.024261
MPFIT,1.37518346e+05,50.019053
MPFIT,1.38012008e+05,51.009861
MPFIT,1.3850567e+05,51.995689
MPFIT,1.38999333e+05,52.975531
MPFIT,1.39492995e+05,53.948374
MPFIT,1.39986658e+05,54.913201
MPFIT,1.4048032e+05,55.86899
MPFIT,1.40973983e+05,56.814718
MPFIT,1.41467645e+05,57.749363
MPFIT,1.41961308e+05,58.671904
MPFIT,1.4245497e+05,59.581326
MPFIT,1.42948632e+05,60.476622
MPFIT,1.43442295e+05,61.356793
MPFIT,1.43935957e+05,62.220849
MPFIT,1.4442962e+05,63.067817
MPFIT,1.44923282e+05,63.896738
MPFIT,1.45416945e+05,64.706671
MPFIT,1.45910607e+05,65.496692
MPFIT,1.4640427e+05,66.265902
MPFIT,1.46897932e+05,67.013426
MPFIT,1.47391594e+05,67.738412
MPFIT,1.47885257e+05,68.440039
MPFIT,1.48378919e+05,69.117513
MPFIT,1.48872582e+05,69.770073
MPFIT,1.49366244e+05,70.39699
MPFIT,1.49859907e+05,70.997573
MPFIT,1.50353569e+05,71.571165
MPFIT,1.50847231e+05,72.117147
MPFIT,1.51340894e+05,72.634942
MPFIT,1.51834556e+05,73.124012
MPFIT,1.52328219e+05,73.583862
MPFIT,1.52821881e+05,74.014039
MPFIT,1.53315544e+05,74.414138
MPFIT,1.53809206e+05,74.783796
MPFIT,1.54302869e+05,75.122697
MPFIT,1.54796531e+05,75.430573
MPFIT,1.55290193e+05,75.707203
MPFIT,1.55783856e+05,75.952413
MPFIT,1.56277518e+05,76.166078
MPFIT,1.56771181e+05,76.348122
MPFIT,1.57264843e+05,76.498516
MPFIT,1.57758506e+05,76.617282
MPFIT,1.58252168e+05,76.704486
MPFIT,1.58745831e+05,76.760247
MPFIT,1.59239493e+05,76.784729
MPFIT,1.59733155e+05,76.778141
MPFIT,1.60226818e+05,76.740741
MPFIT,1.6072048e+05,76.672832
MPFIT,1.61214143e+05,76.57476
MPFIT,1.61707805e+05,76.446917
MPFIT,1.62201468e+05,76.289733
MPFIT,1.6269513e+05,76.103684
MPFIT,1.63188793e+05,75.889281
MPFIT,1.63682455e+05,75.647075
MPFIT,1.64176117e+05,75.377655
MPFIT,1.6466978e+05,75.081642
MPFIT,1.65163442e+05,74.759692
MPFIT,1.65657105e+05,74.412491
MPFIT,1.66150767e+05,74.040755
MPFIT,1.6664443e+05,73.645227
MPFIT,1.67138092e+05,73.226675
MPFIT,1.67631755e+05,72.785893
MPFIT,1.68125417e+05,72.323691
MPFIT,1.68619079e+05,71.840903
MPFIT,1.69112742e+05,71.338377
MPFIT,1.69606404e+05,70.816976
MPFIT,1.70100067e+05,70.277577
MPFIT,1.70593729e+05,69.721065
MPFIT,1.71087392e+05,69.148335
MPFIT,1.71581054e+05,68.560285
MPFIT,1.72074716e+05,67.95782
MPFIT,1.72568379e+05,67.341844
MPFIT,1.73062041e+05,66.713262
MPFIT,1.73555704e+05,66.072974
MPFIT,1.74049366e+05,65.421877
MPFIT,1.74543029e+05,64.76086
MPFIT,1.75036691e+05,64.090803
MPFIT,1.75530354e+05,63.412578
MPFIT,1.76024016e+05,62.72704
MPFIT,1.76517678e+05,62.035033
MPFIT,1.77011341e+05,61.337383
MPFIT,1.77505003e+05,60.634901
MPFIT,1.77998666e+05,59.928375
MPFIT,1.78492328e+05,59.218576
MPFIT,1.78985991e+05,58.506252
MPFIT,1.79479653e+05,57.792127
MPFIT,1.79973316e+05,57.076901
MPFIT,1.80466978e+05,56.36125
MPFIT,1.8096064e+05,55.645823
MPFIT,1.81454303e+05,54.931242
MPFIT,1.81947965e+05,54.2181
MPFIT,1.82441628e+05,53.506964
MPFIT,1.8293529e+05,52.798371
MPFIT,1.83428953e+05,52.092828
MPFIT,1.83922615e+05,51.390813
MPFIT,1.84416278e+05,50.692775
MPFIT,1.8490994e+05,49.999132
MPFIT,1.85403602e+05,49.310272
MPFIT,1.85897265e+05,48.626554
MPFIT,1.86390927e+05,47.948306
MPFIT,1.8688459e+05,47.275829
MPFIT,1.87378252e+05,46.609393
MPFIT,1.87871915e+05,45.94924
MPFIT,1.88365577e+05,45.295584
MPFIT,1.88859239e+05,44.648612
MPFIT,1.89352902e+05,44.008483
MPFIT,1.89846564e+05,43.375332
MPFIT,1.90340227e+05,42.749267
MPFIT,1.90833889e+05,42.130373
MPFIT,1.91327552e+05,41.518711
MPFIT,1.91821214e+05,40.914321
MPFIT,1.92314877e+05,40.317219
MPFIT,1.92808539e+05,39.727402
MPFIT,1.93302201e+05,39.144849
MPFIT,1.93795864e+05,38.56952
MPFIT,1.94289526e+05,38.001358
MPFIT,1.94783189e+05,37.44029
MPFIT,1.95276851e+05,36.886228
MPFIT,1.95770514e+05,36.339073
MPFIT,1.96264176e+05,35.798711
MPFIT,1.96757839e+05,35.265019
MPFIT,1.97251501e+05,34.737864
MPFIT,1.97745163e+05,34.217102
MPFIT,1.98238826e+05,33.702585
MPFIT,1.98732488e+05,33.194157
MPFIT,1.99226151e+05,32.691656
MPFIT,1.99719813e+05,32.194918
MPFIT,2.00213476e+05,31.703774
MPFIT,2.00707138e+05,31.218055
MPFIT,2.01200801e+05,30.73759
MPFIT,2.01694463e+05,30.262207
MPFIT,2.02188125e+05,29.791737
MPFIT,2.02681788e+05,29.326011
MPFIT,2.0317545e+05,28.864863
MPFIT,2.03669113e+05,28.408133
MPFIT,2.04162775e+05,27.955661
MPFIT,2.04656438e+05,27.507294
MPFIT,2.051501e+05,27.062885
MPFIT,2.05643763e+05,26.622293
MPFIT,2.06137425e+05,26.185381
MPFIT,2.06631087e+05,25.752023
MPFIT,2.0712475e+05,25.322098
MPFIT,2.07618412e+05,24.895493
MPFIT,2.08112075e+05,24.472104
MPFIT,2.08605737e+05,24.051835
MPFIT,2.090994e+05,23.634598
MPFIT,2.09593062e+05,23.220316
MPFIT,2.10086724e+05,22.808918
MPFIT,2.10580387e+05,22.400343
MPFIT,2.11074049e+05,21.994542
MPFIT,2.11567712e+05,21.591469
MPFIT,2.12061374e+05,21.191093
MPFIT,2.12555037e+05,20.793388
MPFIT,2.13048699e+05,20.398337
MPFIT,2.13542362e+05,20.005934
MPFIT,2.14036024e+05,19.616178
MPFIT,2.14529686e+05,19.229078
MPFIT,2.15023349e+05,18.84465
MPFIT,2.15517011e+05,18.462917
MPFIT,2.16010674e+05,18.08391
MPFIT,2.16504336e+05,17.707666
MPFIT,2.16997999e+05,17.334228
MPFIT,2.17491661e+05,16.963647
MPFIT,2.17985324e+05,16.595976
MPFIT,2.18478986e+05,16.231277
MPFIT,2.18972648e+05,15.869612
MPFIT,2.19466311e+05,15.511052
MPFIT,2.19959973e+05,15.155667
MPFIT,2.20453636e+05,14.803535
MPFIT,2.20947298e+05,14.454734
MPFIT,2.21440961e+05,14.109343
MPFIT,2.21934623e+05,13.767447
MPFIT,2.22428286e+05,13.429128
MPFIT,2.22921948e+05,13.094472
MPFIT,2.2341561e+05,12.763565
MPFIT,2.23909273e+05,12.436493
MPFIT,2.24402935e+05,12.113339
MPFIT,2.24896598e+05,11.794191
MPFIT,2.2539026e+05,11.47913
MPFIT,2.25883923e+05,11.168238
MPFIT,2.26377585e+05,10.861598
MPFIT,2.26871247e+05,10.559285
MPFIT,2.2736491e+05,10.261376
MPFIT,2.27858572e+05,9.9679435
MPFIT,2.28352235e+05,9.6790573
MPFIT,2.28845897e+05,9.3947834
MPFIT,2.2933956e+05,9.1151847
MPFIT,2.29833222e+05,8.8403199
MPFIT,2.30326885e+05,8.5702439
MPFIT,2.30820547e+05,8.3050071
MPFIT,2.31314209e+05,8.0446558
MPFIT,2.31807872e+05,7.7892317
MPFIT,2.32301534e+05,7.5387718
MPFIT,2.32795197e+05,7.2933084
MPFIT,2.33288859e+05,7.0528689
MPFIT,2.33782522e+05,6.817476
MPFIT,2.34276184e+05,6.5871472
MPFIT,2.34769847e+05,6.3618954
MPFIT,2.35263509e+05,6.1417283
MPFIT,2.35757171e+05,5.9266487
MPFIT,2.36250834e+05,5.7166546
MPFIT,2.36744496e+05,5.5117391
MPFIT,2.37238159e+05,5.3118905
MPFIT,2.37731821e+05,5.1170924
MPFIT,2.38225484e+05,4.9273237
MPFIT,2.38719146e+05,4.742559
MPFIT,2.39212809e+05,4.5627683
MPFIT,2.39706471e+05,4.3879174
MPFIT,2.40200133e+05,4.2179679
MPFIT,2.40693796e+05,4.0528775
MPFIT,2.41187458e+05,3.8926001
MPFIT,2.41681121e+05,3.7370858
MPFIT,2.42174783e+05,3.5862813
MPFIT,2.42668446e+05,3.4401299
MPFIT,2.43162108e+05,3.2985718
MPFIT,2.43655771e+05,3.1615442
MPFIT,2.44149433e+05,3.0289816
MPFIT,2.44643095e+05,2.900816
MPFIT,2.45136758e+05,2.7769766
MPFIT,2.4563042e+05,2.6573909
MPFIT,2.46124083e+05,2.5419841
MPFIT,2.46617745e+05,2.4306796
MPFIT,2.47111408e+05,2.3233992
MPFIT,2.4760507e+05,2.2200634
MPFIT,2.48098732e+05,2.1205914
MPFIT,2.48592395e+05,2.024901
MPFIT,2.49086057e+05,1.9329097
MPFIT,2.4957972e+05,1.8445338
MPFIT,2.50073382e+05,1.7596893
MPFIT,2.50567045e+05,1.6782917
MPFIT,2.51060707e+05,1.6002566
MPFIT,2.5155437e+05,1.5254992
MPFIT,2.52048032e+05,1.4539349
MPFIT,2.52541694e+05,1.3854796
MPFIT,2.53035357e+05,1.3200492
MPFIT,2.53529019e+05,1.2575605
MPFIT,2.54022682e+05,1.1979308
MPFIT,2.54516344e+05,1.1410781
MPFIT,2.55010007e+05,1.0869215
MPFIT,2.55503669e+05,1.035381
MPFIT,2.55997332e+05,0.98637775
MPFIT,2.56490994e+05,0.93983402
MPFIT,2.56984656e+05,0.89567348
MPFIT,2.57478319e+05,0.85382117
MPFIT,2.57971981e+05,0.81420358
MPFIT,2.58465644e+05,0.77674873
MPFIT,2.58959306e+05,0.74138626
MPFIT,2.59452969e+05,0.70804745
MPFIT,2.59946631e+05,0.67666529
MPFIT,2.60440294e+05,0.64717454
MPFIT,2.60933956e+05,0.61951176
MPFIT,2.61427618e+05,0.59361534
MPFIT,2.61921281e+05,0.56942555
MPFIT,2.62414943e+05,0.54688455
MPFIT,2.62908606e+05,0.52593641
MPFIT,2.63402268e+05,0.50652713
MPFIT,2.63895931e+05,0.48860469
MPFIT,2.64389593e+05,0.47211898
MPFIT,2.64883256e+05,0.45702189
MPFIT,2.65376918e+05,0.44326725
MPFIT,2.6587058e+05,0.43081086
MPFIT,2.66364243e+05,0.41961046
MPFIT,2.66857905e+05,0.40962575
MPFIT,2.67351568e+05,0.40081836
MPFIT,2.6784523e+05,0.39315184
MPFIT,2.68338893e+05,0.38659165
MPFIT,2.68832555e+05,0.38110514
MPFIT,2.69326217e+05,0.37666151
MPFIT,2.6981988e+05,0.37323184
MPFIT,2.70313542e+05,0.37078898
MPFIT,2.70807205e+05,0.36930764
MPFIT,2.71300867e+05,0.36876425
MPFIT,2.7179453e+05,0.36913703
MPFIT,2.72288192e+05,0.37040588
MPFIT,2.72781855e+05,0.37255242
MPFIT,2.73275517e+05,0.37555993
MPFIT,2.73769179e+05,0.3794133
MPFIT,2.74262842e+05,0.38409905
MPFIT,2.74756504e+05,0.38960526
MPFIT,2.75250167e+05,0.39592158
MPFIT,2.75743829e+05,0.40303915
MPFIT,2.76237492e+05,0.41095062
MPFIT,2.76731154e+05,0.4196501
MPFIT,2.77224817e+05,0.42913311
MPFIT,2.77718479e+05,0.4393966
MPFIT,2.78212141e+05,0.4504389
MPFIT,2.78705804e+05,0.46225968
MPFIT,2.79199466e+05,0.47485995
MPFIT,2.79693129e+05,0.48824201
MPFIT,2.80186791e+05,0.50240946
MPFIT,2.80680454e+05,0.51736715
MPFIT,2.81174116e+05,0.53312115
MPFIT,2.81667779e+05,0.54967876
MPFIT,2.82161441e+05,0.56704847
MPFIT,2.82655103e+05,0.58523996
MPFIT,2.83148766e+05,0.60426406
MPFIT,2.83642428e+05,0.62413272
MPFIT,2.84136091e+05,0.64485905
MPFIT,2.84629753e+05,0.66645726
MPFIT,2.85123416e+05,0.68894264
MPFIT,2.85617078e+05,0.71233159
MPFIT,2.8611074e+05,0.73664156
MPFIT,2.86604403e+05,0.7618911
MPFIT,2.87098065e+05,0.78809977
MPFIT,2.87591728e+05,0.8152882
MPFIT,2.8808539e+05,0.84347805
MPFIT,2.88579053e+05,0.87269203
MPFIT,2.89072715e+05,0.90295386
MPFIT,2.89566378e+05,0.93428827
MPFIT,2.9006004e+05,0.96672104
MPFIT,2.90553702e+05,1.0002789
MPFIT,2.91047365e+05,1.0349898
MPFIT,2.91541027e+05,1.0708823
MPFIT,2.9203469e+05,1.1079864
MPFIT,2.92528352e+05,1.1463329
MPFIT,2.93022015e+05,1.1859537
MPFIT,2.93515677e+05,1.2268815
MPFIT,2.9400934e+05,1.2691504
MPFIT,2.94503002e+05,1.3127952
MPFIT,2.94996664e+05,1.3578518
MPFIT,2.95490327e+05,1.4043573
MPFIT,2.95983989e+05,1.4523497
MPFIT,2.96477652e+05,1.501868
MPFIT,2.96971314e+05,1.5529524
MPFIT,2.97464977e+05,1.605644
MPFIT,2.97958639e+05,1.6599852
MPFIT,2.98452302e+05,1.7160192
MPFIT,2.98945964e+05,1.7737904
MPFIT,2.99439626e+05,1.8333444
MPFIT,2.99933289e+05,1.8947279
MPFIT,3.00426951e+05,1.9579884
MPFIT,3.00920614e+05,2.023175
MPFIT,3.01414276e+05,2.0903375
MPFIT,3.01907939e+05,2.1595272
MPFIT,3.02401601e+05,2.2307964
MPFIT,3.02895264e+05,2.3041985
MPFIT,3.03388926e+05,2.3797881
MPFIT,3.03882588e+05,2.4576212
MPFIT,3.04376251e+05,2.5377548
MPFIT,3.04869913e+05,2.6202471
MPFIT,3.05363576e+05,2.7051577
MPFIT,3.05857238e+05,2.7925473
MPFIT,3.06350901e+05,2.8824779
MPFIT,3.06844563e+05,2.9750127
MPFIT,3.07338225e+05,3.0702164
MPFIT,3.07831888e+05,3.1681547
MPFIT,3.0832555e+05,3.2688947
MPFIT,3.08819213e+05,3.372505
MPFIT,3.09312875e+05,3.4790552
MPFIT,3.09806538e+05,3.5886166
MPFIT,3.103002e+05,3.7012615
MPFIT,3.10793863e+05,3.8170638
MPFIT,3.11287525e+05,3.9360987
MPFIT,3.11781187e+05,4.0584427
MPFIT,3.1227485e+05,4.1841739
MPFIT,3.12768512e+05,4.3133717
MPFIT,3.13262175e+05,4.4461168
MPFIT,3.13755837e+05,4.5824914
MPFIT,3.142495e+05,4.7225793
MPFIT,3.14743162e+05,4.8664656
MPFIT,3.15236825e+05,5.0142368
MPFIT,3.15730487e+05,5.1659809
MPFIT,3.16224149e+05,5.3217875
MPFIT,3.16717812e+05,5.4817476
MPFIT,3.17211474e+05,5.6459536
MPFIT,3.17705137e+05,5.8144994
MPFIT,3.18198799e+05,5.9874807
MPFIT,3.18692462e+05,6.1649943
MPFIT,3.19186124e+05,6.3471387
MPFIT,3.19679787e+05,6.534014
MPFIT,3.20173449e+05,6.7257217
MPFIT,3.20667111e+05,6.9223649
MPFIT,3.21160774e+05,7.1240481
MPFIT,3.21654436e+05,7.3308774
MPFIT,3.22148099e+05,7.5429606
MPFIT,3.22641761e+05,7.7604069
MPFIT,3.23135424e+05,7.9833269
MPFIT,3.23629086e+05,8.2118329
MPFIT,3.24122748e+05,8.4460387
MPFIT,3.24616411e+05,8.6860597
MPFIT,3.25110073e+05,8.9320126
MPFIT,3.25603736e+05,9.184016
MPFIT,3.26097398e+05,9.4421897
MPFIT,3.26591061e+05,9.7066551
MPFIT,3.27084723e+05,9.9775352
MPFIT,3.27578386e+05,10.254954
MPFIT,3.28072048e+05,10.539039
MPFIT,3.2856571e+05,10.829915
MPFIT,3.29059373e+05,11.127713
MPFIT,3.29553035e+05,11.432563
MPFIT,3.30046698e+05,11.744597
MPFIT,3.3054036e+05,12.063947
MPFIT,3.31034023e+05,12.390748
MPFIT,3.31527685e+05,12.725138
MPFIT,3.32021348e+05,13.067252
MPFIT,3.3251501e+05,13.417231
MPFIT,3.33008672e+05,13.775213
MPFIT,3.33502335e+05,14.141342
MPFIT,3.33995997e+05,14.515759
MPFIT,3.3448966e+05,14.89861
MPFIT,3.34983322e+05,15.290038
MPFIT,3.35476985e+05,15.690192
MPFIT,3.35970647e+05,16.099219
MPFIT,3.3646431e+05,16.517268
MPFIT,3.36957972e+05,16.94449
MPFIT,3.37451634e+05,17.381036
MPFIT,3.37945297e+05,17.827058
MPFIT,3.38438959e+05,18.282711
MPFIT,3.38932622e+05,18.748149
MPFIT,3.39426284e+05,19.223528
MPFIT,3.39919947e+05,19.709004
MPFIT,3.40413609e+05,20.204735
MPFIT,3.40907272e+05,20.71088
MPFIT,3.41400934e+05,21.227598
MPFIT,3.41894596e+05,21.755049
MPFIT,3.42388259e+05,22.293394
MPFIT,3.42881921e+05,22.842795
MPFIT,3.43375584e+05,23.403414
MPFIT,3.43869246e+05,23.975415
MPFIT,3.44362909e+05,24.55896
MPFIT,3.44856571e+05,25.154215
MPFIT,3.45350233e+05,25.761343
MPFIT,3.45843896e+05,26.38051
MPFIT,3.46337558e+05,27.011882
MPFIT,3.46831221e+05,27.655623
MPFIT,3.47324883e+05,28.311901
MPFIT,3.47818546e+05,28.98088
MPFIT,3.48312208e+05,29.662729
MPFIT,3.48805871e+05,30.357612
MPFIT,3.49299533e+05,31.065697
MPFIT,3.49793195e+05,31.78715
MPFIT,3.50286858e+05,32.522137
MPFIT,3.5078052e+05,33.270825
MPFIT,3.51274183e+05,34.033379
MPFIT,3.51767845e+05,34.809964
MPFIT,3.52261508e+05,35.600747
MPFIT,3.5275517e+05,36.405892
MPFIT,3.53248833e+05,37.225562
MPFIT,3.53742495e+05,38.059922
MPFIT,3.54236157e+05,38.909134
MPFIT,3.5472982e+05,39.77336
MPFIT,3.55223482e+05,40.652762
MPFIT,3.55717145e+05,41.547499
MPFIT,3.56210807e+05,42.457732
MPFIT,3.5670447e+05,43.383617
MPFIT,3.57198132e+05,44.325313
MPFIT,3.57691795e+05,45.282974
MPFIT,3.58185457e+05,46.256755
MPFIT,3.58679119e+05,47.246809
MPFIT,3.59172782e+05,48.253287
MPFIT,3.59666444e+05,49.276338
MPFIT,3.60160107e+05,50.316112
MPFIT,3.60653769e+05,51.372752
MPFIT,3.61147432e+05,52.446405
MPFIT,3.61641094e+05,53.537212
MPFIT,3.62134757e+05,54.645313
MPFIT,3.62628419e+05,55.770845
MPFIT,3.63122081e+05,56.913945
MPFIT,3.63615744e+05,58.074746
MPFIT,3.64109406e+05,59.253377
MPFIT,3.64603069e+05,60.449967
MPFIT,3.65096731e+05,61.664642
MPFIT,3.65590394e+05,62.897523
MPFIT,3.66084056e+05,64.148731
MPFIT,3.66577718e+05,65.418381
MPFIT,3.67071381e+05,66.706588
MPFIT,3.67565043e+05,68.013461
MPFIT,3.68058706e+05,69.339107
MPFIT,3.68552368e+05,70.683629
MPFIT,3.69046031e+05,72.047128
MPFIT,3.69539693e+05,73.429699
MPFIT,3.70033356e+05,74.831436
MPFIT,3.70527018e+05,76.252426
MPFIT,3.7102068e+05,77.692754
MPFIT,3.71514343e+05,79.152501
MPFIT,3.72008005e+05,80.631742
MPFIT,3.72501668e+05,82.130551
MPFIT,3.7299533e+05,83.648995
MPFIT,3.73488993e+05,85.187137
MPFIT,3.73982655e+05,86.745035
MPFIT,3.74476318e+05,88.322743
MPFIT,3.7496998e+05,89.920311
MPFIT,3.75463642e+05,91.537782
MPFIT,3.75957305e+05,93.175196
MPFIT,3.76450967e+05,94.832586
MPFIT,3.7694463e+05,96.509982
MPFIT,3.77438292e+05,98.207407
MPFIT,3.77931955e+05,99.924878
MPFIT,3.78425617e+05,101.66241
MPFIT,3.7891928e+05,103.42001
MPFIT,3.79412942e+05,105.19767
MPFIT,3.79906604e+05,106.9954
MPFIT,3.80400267e+05,108.81317
MPFIT,3.80893929e+05,110.65099
MPFIT,3.81387592e+05,112.50882
MPFIT,3.81881254e+05,114.38663
MPFIT,3.82374917e+05,116.28439
MPFIT,3.82868579e+05,118.20205
MPFIT,3.83362241e+05,120.13958
MPFIT,3.83855904e+05,122.09691
MPFIT,3.84349566e+05,124.07398
MPFIT,3.84843229e+05,126.07073
MPFIT,3.85336891e+05,128.08709
MPFIT,3.85830554e+05,130.12296
MPFIT,3.86324216e+05,132.17826
MPFIT,3.86817879e+05,134.2529
MPFIT,3.87311541e+05,136.34678
MPFIT,3.87805203e+05,138.45978
MPFIT,3.88298866e+05,140.59178
MPFIT,3.88792528e+05,142.74267
MPFIT,3.89286191e+05,144.91232
MPFIT,3.89779853e+05,147.10057
MPFIT,3.90273516e+05,149.3073
MPFIT,3.90767178e+05,151.53234
MPFIT,3.91260841e+05,153.77553
MPFIT,3.91754503e+05,156.03671
MPFIT,3.92248165e+05,158.3157
MPFIT,3.92741828e+05,160.61231
MPFIT,3.9323549e+05,162.92636
MPFIT,3.93729153e+05,165.25764
MPFIT,3.94222815e+05,167.60595
MPFIT,3.94716478e+05,169.97107
MPFIT,3.9521014e+05,172.35279
MPFIT,3.95703803e+05,174.75086
MPFIT,3.96197465e+05,177.16505
MPFIT,3.96691127e+05,179.59513
MPFIT,3.9718479e+05,182.04082
MPFIT,3.97678452e+05,184.50188
MPFIT,3.98172115e+05,186.97802
MPFIT,3.98665777e+05,189.46899
MPFIT,3.9915944e+05,191.97448
MPFIT,3.99653102e+05,194.49421
MPFIT,4.00146765e+05,197.02787
MPFIT,4.00640427e+05,199.57516
MPFIT,4.01134089e+05,202.13577
MPFIT,4.01627752e+05,204.70936
MPFIT,4.02121414e+05,207.29561
MPFIT,4.02615077e+05,209.89417
MPFIT,4.03108739e+05,212.5047
MPFIT,4.03602402e+05,215.12685
MPFIT,4.04096064e+05,217.76025
MPFIT,4.04589726e+05,220.40454
MPFIT,4.05083389e+05,223.05933
MPFIT,4.05577051e+05,225.72425
MPFIT,4.06070714e+05,228.3989
MPFIT,4.06564376e+05,231.08288
MPFIT,4.07058039e+05,233.77579
MPFIT,4.07551701e+05,236.47721
MPFIT,4.08045364e+05,239.18673
MPFIT,4.08539026e+05,241.90391
MPFIT,4.09032688e+05,244.62833
MPFIT,4.09526351e+05,247.35954
MPFIT,4.10020013e+05,250.09709
MPFIT,4.10513676e+05,252.84054
MPFIT,4.11007338e+05,255.58942
MPFIT,4.11501001e+05,258.34327
MPFIT,4.11994663e+05,261.10162
MPFIT,4.12488326e+05,263.86398
MPFIT,4.12981988e+05,266.62987
MPFIT,4.1347565e+05,269.3988
MPFIT,4.13969313e+05,272.17028
MPFIT,4.14462975e+05,274.9438
MPFIT,4.14956638e+05,277.71886
MPFIT,4.154503e+05,280.49495
MPFIT,4.15943963e+05,283.27155
MPFIT,4.16437625e+05,286.04813
MPFIT,4.16931288e+05,288.82417
MPFIT,4.1742495e+05,291.59915
MPFIT,4.17918612e+05,294.37251
MPFIT,4.18412275e+05,297.14373
MPFIT,4.18905937e+05,299.91225
MPFIT,4.193996e+05,302.67754
MPFIT,4.19893262e+05,305.43903
MPFIT,4.20386925e+05,308.19617
MPFIT,4.20880587e+05,310.94841
MPFIT,4.21374249e+05,313.69518
MPFIT,4.21867912e+05,316.43591
MPFIT,4.22361574e+05,319.17004
MPFIT,4.22855237e+05,321.89699
MPFIT,4.23348899e+05,324.6162
MPFIT,4.23842562e+05,327.32708
MPFIT,4.24336224e+05,330.02906
MPFIT,4.24829887e+05,332.72156
MPFIT,4.25323549e+05,335.404
MPFIT,4.25817211e+05,338.0758
MPFIT,4.26310874e+05,340.73636
MPFIT,4.26804536e+05,343.38512
MPFIT,4.27298199e+05,346.02147
MPFIT,4.27791861e+05,348.64484
MPFIT,4.28285524e+05,351.25464
MPFIT,4.28779186e+05,353.85027
MPFIT,4.29272849e+05,356.43116
MPFIT,4.29766511e+05,358.99672
MPFIT,4.30260173e+05,361.54637
MPFIT,4.30753836e+05,364.07951
MPFIT,4.31247498e+05,366.59556
MPFIT,4.31741161e+05,369.09394
MPFIT,4.32234823e+05,371.57407
MPFIT,4.32728486e+05,374.03537
MPFIT,4.33222148e+05,376.47726
MPFIT,4.33715811e+05,378.89917
MPFIT,4.34209473e+05,381.30052
MPFIT,4.34703135e+05,383.68074
MPFIT,4.35196798e+05,386.03927
MPFIT,4.3569046e+05,388.37553
MPFIT,4.36184123e+05,390.68897
MPFIT,4.36677785e+05,392.97903
MPFIT,4.37171448e+05,395.24516
MPFIT,4.3766511e+05,397.48679
MPFIT,4.38158773e+05,399.7034
MPFIT,4.38652435e+05,401.89444
MPFIT,4.39146097e+05,404.05936
MPFIT,4.3963976e+05,406.19764
MPFIT,4.40133422e+05,408.30876
MPFIT,4.40627085e+05,410.39218
MPFIT,4.41120747e+05,412.44739
MPFIT,4.4161441e+05,414.47389
MPFIT,4.42108072e+05,416.47117
MPFIT,4.42601734e+05,418.43872
MPFIT,4.43095397e+05,420.37606
MPFIT,4.43589059e+05,422.28271
MPFIT,4.44082722e+05,424.15818
MPFIT,4.44576384e+05,426.002
MPFIT,4.45070047e+05,427.81371
MPFIT,4.45563709e+05,429.59286
MPFIT,4.46057372e+05,431.33899
MPFIT,4.46551034e+05,433.05166
MPFIT,4.47044696e+05,434.73043
MPFIT,4.47538359e+05,436.37489
MPFIT,4.48032021e+05,437.98462
MPFIT,4.48525684e+05,439.55921
MPFIT,4.49019346e+05,441.09825
MPFIT,4.49513009e+05,442.60137
MPFIT,4.50006671e+05,444.06817
MPFIT,4.50500334e+05,445.49828
MPFIT,4.50993996e+05,446.89135
MPFIT,4.51487658e+05,448.24701
MPFIT,4.51981321e+05,449.56493
MPFIT,4.52474983e+05,450.84478
MPFIT,4.52968646e+05,452.08622
MPFIT,4.53462308e+05,453.28894
MPFIT,4.53955971e+05,454.45264
MPFIT,4.54449633e+05,455.57703
MPFIT,4.54943296e+05,456.66182
MPFIT,4.55436958e+05,457.70675
MPFIT,4.5593062e+05,458.71155
MPFIT,4.56424283e+05,459.67597
MPFIT,4.56917945e+05,460.59977
MPFIT,4.57411608e+05,461.48273
MPFIT,4.5790527e+05,462.32462
MPFIT,4.58398933e+05,463.12524
MPFIT,4.58892595e+05,463.8844
MPFIT,4.59386258e+05,464.60191
MPFIT,4.5987992e+05,465.2776
MPFIT,4.60373582e+05,465.91131
MPFIT,4.60867245e+05,466.5029
MPFIT,4.61360907e+05,467.05222
MPFIT,4.6185457e+05,467.55915
MPFIT,4.62348232e+05,468.02358
MPFIT,4.62841895e+05,468.44541
MPFIT,4.63335557e+05,468.82454
MPFIT,4.63829219e+05,469.16089
MPFIT,4.64322882e+05,469.45441
MPFIT,4.64816544e+05,469.70504
MPFIT,4.65310207e+05,469.91274
MPFIT,4.65803869e+05,470.07746
MPFIT,4.66297532e+05,470.19921
MPFIT,4.66791194e+05,470.27796
MPFIT,4.67284857e+05,470.31374
MPFIT,4.67778519e+05,470.30654
MPFIT,4.68272181e+05,470.25641
MPFIT,4.68765844e+05,470.16338
MPFIT,4.69259506e+05,470.02751
MPFIT,4.69753169e+05,469.84886
MPFIT,4.70246831e+05,469.62751
MPFIT,4.70740494e+05,469.36354
MPFIT,4.71234156e+05,469.05706
MPFIT,4.71727819e+05,468.70818
MPFIT,4.72221481e+05,468.31702
MPFIT,4.72715143e+05,467.88371
MPFIT,4.73208806e+05,467.4084
MPFIT,4.73702468e+05,466.89125
MPFIT,4.74196131e+05,466.33242
MPFIT,4.74689793e+05,465.73209
MPFIT,4.75183456e+05,465.09047
MPFIT,4.75677118e+05,464.40773
MPFIT,4.76170781e+05,463.68411
MPFIT,4.76664443e+05,462.91981
MPFIT,4.77158105e+05,462.11508
MPFIT,4.77651768e+05,461.27015
MPFIT,4.7814543e+05,460.38529
MPFIT,4.78639093e+05,459.46075
MPFIT,4.79132755e+05,458.49681
MPFIT,4.79626418e+05,457.49376
MPFIT,4.8012008e+05,456.45188
MPFIT,4.80613742e+05,455.37149
MPFIT,4.81107405e+05,454.25289
MPFIT,4.81601067e+05,453.09641
MPFIT,4.8209473e+05,451.90238
MPFIT,4.82588392e+05,450.67114
MPFIT,4.83082055e+05,449.40304
MPFIT,4.83575717e+05,448.09844
MPFIT,4.8406938e+05,446.75771
MPFIT,4.84563042e+05,445.38122
MPFIT,4.85056704e+05,443.96935
MPFIT,4.85550367e+05,442.52251
MPFIT,4.86044029e+05,441.04108
MPFIT,4.86537692e+05,439.52548
MPFIT,4.87031354e+05,437.97611
MPFIT,4.87525017e+05,436.39341
MPFIT,4.88018679e+05,434.7778
MPFIT,4.88512342e+05,433.12971
MPFIT,4.89006004e+05,431.4496
MPFIT,4.89499666e+05,429.7379
MPFIT,4.89993329e+05,427.99508
MPFIT,4.90486991e+05,426.2216
MPFIT,4.90980654e+05,424.41792
MPFIT,4.91474316e+05,422.58452
MPFIT,4.91967979e+05,420.72188
MPFIT,4.92461641e+05,418.83047
MPFIT,4.92955304e+05,416.9108
MPFIT,4.93448966e+05,414.96335
MPFIT,4.93942628e+05,412.98863
MPFIT,4.94436291e+05,410.98713
MPFIT,4.94929953e+05,408.95937
MPFIT,4.95423616e+05,406.90585
MPFIT,4.95917278e+05,404.8271
MPFIT,4.96410941e+05,402.72363
MPFIT,4.96904603e+05,400.59596
MPFIT,4.97398266e+05,398.44462
MPFIT,4.97891928e+05,396.27013
MPFIT,4.9838559e+05,394.07304
MPFIT,4.98879253e+05,391.85387
MPFIT,4.99372915e+05,389.61317
MPFIT,4.99866578e+05,387.35146
MPFIT,5.0036024e+05,385.06929
MPFIT,5.00853903e+05,382.7672
MPFIT,5.01347565e+05,380.44574
MPFIT,5.01841227e+05,378.10545
MPFIT,5.0233489e+05,375.74687
MPFIT,5.02828552e+05,373.37056
MPFIT,5.03322215e+05,370.97706
MPFIT,5.03815877e+05,368.56692
MPFIT,5.0430954e+05,366.14069
MPFIT,5.04803202e+05,363.69892
MPFIT,5.05296865e+05,361.24215
MPFIT,5.05790527e+05,358.77093
MPFIT,5.06284189e+05,356.28582
MPFIT,5.06777852e+05,353.78735
MPFIT,5.07271514e+05,351.27608
MPFIT,5.07765177e+05,348.75255
MPFIT,5.08258839e+05,346.2173
MPFIT,5.08752502e+05,343.67088
MPFIT,5.09246164e+05,341.11383
MPFIT,5.09739827e+05,338.54668
MPFIT,5.10233489e+05,335.96998
MPFIT,5.10727151e+05,333.38425
MPFIT,5.11220814e+05,330.79003
MPFIT,5.11714476e+05,328.18786
MPFIT,5.12208139e+05,325.57825
MPFIT,5.12701801e+05,322.96173
MPFIT,5.13195464e+05,320.33883
MPFIT,5.13689126e+05,317.71006
MPFIT,5.14182789e+05,315.07594
MPFIT,5.14676451e+05,312.43698
MPFIT,5.15170113e+05,309.79369
MPFIT,5.15663776e+05,307.14657
MPFIT,5.16157438e+05,304.49613
MPFIT,5.16651101e+05,301.84285
MPFIT,5.17144763e+05,299.18724
MPFIT,5.17638426e+05,296.52977
MPFIT,5.18132088e+05,293.87095
MPFIT,5.18625751e+05,291.21123
MPFIT,5.19119413e+05,288.55111
MPFIT,5.19613075e+05,285.89104
MPFIT,5.20106738e+05,283.2315
MPFIT,5.206004e+05,280.57294
MPFIT,5.21094063e+05,277.91582
MPFIT,5.21587725e+05,275.26059
MPFIT,5.22081388e+05,272.60769
MPFIT,5.2257505e+05,269.95756
MPFIT,5.23068712e+05,267.31064
MPFIT,5.23562375e+05,264.66736
MPFIT,5.24056037e+05,262.02813
MPFIT,5.245497e+05,259.39337
MPFIT,5.25043362e+05,256.7635
MPFIT,5.25537025e+05,254.13892
MPFIT,5.26030687e+05,251.52002
MPFIT,5.2652435e+05,248.90721
MPFIT,5.27018012e+05,246.30086
MPFIT,5.27511674e+05,243.70136
MPFIT,5.28005337e+05,241.10908
MPFIT,5.28498999e+05,238.5244
MPFIT,5.28992662e+05,235.94766
MPFIT,5.29486324e+05,233.37924
MPFIT,5.29979987e+05,230.81947
MPFIT,5.30473649e+05,228.2687
MPFIT,5.30967312e+05,225.72727
MPFIT,5.31460974e+05,223.1955
MPFIT,5.31954636e+05,220.67372
MPFIT,5.32448299e+05,218.16224
MPFIT,5.32941961e+05,215.66138
MPFIT,5.33435624e+05,213.17143
MPFIT,5.33929286e+05,210.6927
MPFIT,5.34422949e+05,208.22547
MPFIT,5.34916611e+05,205.77003
MPFIT,5.35410274e+05,203.32665
MPFIT,5.35903936e+05,200.8956
MPFIT,5.36397598e+05,198.47715
MPFIT,5.36891261e+05,196.07155
MPFIT,5.37384923e+05,193.67905
MPFIT,5.37878586e+05,191.2999
MPFIT,5.38372248e+05,188.93432
MPFIT,5.38865911e+05,186.58256
MPFIT,5.39359573e+05,184.24483
MPFIT,5.39853235e+05,181.92134
MPFIT,5.40346898e+05,179.61232
MPFIT,5.4084056e+05,177.31796
MPFIT,5.41334223e+05,175.03845
MPFIT,5.41827885e+05,172.77399
MPFIT,5.42321548e+05,170.52477
MPFIT,5.4281521e+05,168.29095
MPFIT,5.43308873e+05,166.07271
MPFIT,5.43802535e+05,163.87021
MPFIT,5.44296197e+05,161.68362
MPFIT,5.4478986e+05,159.51307
MPFIT,5.45283522e+05,157.35872
MPFIT,5.45777185e+05,155.22071
MPFIT,5.46270847e+05,153.09917
MPFIT,5.4676451e+05,150.99421
MPFIT,5.47258172e+05,148.90598
MPFIT,5.47751835e+05,146.83457
MPFIT,5.48245497e+05,144.7801
MPFIT,5.48739159e+05,142.74267
MPFIT,5.49232822e+05,140.72237
MPFIT,5.49726484e+05,138.7193
MPFIT,5.50220147e+05,136.73355
MPFIT,5.50713809e+05,134.76518
MPFIT,5.51207472e+05,132.81427
MPFIT,5.51701134e+05,130.8809
MPFIT,5.52194797e+05,128.96513
MPFIT,5.52688459e+05,127.067
MPFIT,5.53182121e+05,125.18658
MPFIT,5.53675784e+05,123.3239
MPFIT,5.54169446e+05,121.47902
MPFIT,5.54663109e+05,119.65196
MPFIT,5.55156771e+05,117.84276
MPFIT,5.55650434e+05,116.05145
MPFIT,5.56144096e+05,114.27804
MPFIT,5.56637759e+05,112.52254
MPFIT,5.57131421e+05,110.78498
MPFIT,5.57625083e+05,109.06536
MPFIT,5.58118746e+05,107.36367
MPFIT,5.58612408e+05,105.67993
MPFIT,5.59106071e+05,104.01411
MPFIT,5.59599733e+05,102.36621
MPFIT,5.60093396e+05,100.73622
MPFIT,5.60587058e+05,99.124103
MPFIT,5.6108072e+05,97.529848
MPFIT,5.61574383e+05,95.953422
MPFIT,5.62068045e+05,94.394794
MPFIT,5.62561708e+05,92.853928
MPFIT,5.6305537e+05,91.330782
MPFIT,5.63549033e+05,89.825314
MPFIT,5.64042695e+05,88.337476
MPFIT,5.64536358e+05,86.867217
MPFIT,5.6503002e+05,85.414482
MPFIT,5.65523682e+05,83.979213
MPFIT,5.66017345e+05,82.561349
MPFIT,5.66511007e+05,81.160825
MPFIT,5.6700467e+05,79.777573
MPFIT,5.67498332e+05,78.411522
MPFIT,5.67991995e+05,77.062599
MPFIT,5.68485657e+05,75.730726
MPFIT,5.6897932e+05,74.415824
MPFIT,5.69472982e+05,73.11781
MPFIT,5.69966644e+05,71.836598
MPFIT,5.70460307e+05,70.572102
MPFIT,5.70953969e+05,69.324229
MPFIT,5.71447632e+05,68.092888
MPFIT,5.71941294e+05,66.877983
MPFIT,5.72434957e+05,65.679417
MPFIT,5.72928619e+05,64.497089
MPFIT,5.73422282e+05,63.330897
MPFIT,5.73915944e+05,62.180738
MPFIT,5.74409606e+05,61.046504
MPFIT,5.74903269e+05,59.928089
MPFIT,5.75396931e+05,58.825381
MPFIT,5.75890594e+05,57.73827
MPFIT,5.76384256e+05,56.666641
MPFIT,5.76877919e+05,55.61038
MPFIT,5.77371581e+05,54.569369
MPFIT,5.77865243e+05,53.543491
MPFIT,5.78358906e+05,52.532625
MPFIT,5.78852568e+05,51.536651
MPFIT,5.79346231e+05,50.555446
MPFIT,5.79839893e+05,49.588887
MPFIT,5.80333556e+05,48.636848
MPFIT,5.80827218e+05,47.699204
MPFIT,5.81320881e+05,46.775828
MPFIT,5.81814543e+05,45.866591
MPFIT,5.82308205e+05,44.971365
MPFIT,5.82801868e+05,44.09002
MPFIT,5.8329553e+05,43.222425
MPFIT,5.83789193e+05,42.36845
MPFIT,5.84282855e+05,41.527961
MPFIT,5.84776518e+05,40.700826
MPFIT,5.8527018e+05,39.886913
MPFIT,5.85763843e+05,39.086087
MPFIT,5.86257505e+05,38.298213
MPFIT,5.86751167e+05,37.523159
MPFIT,5.8724483e+05,36.760787
MPFIT,5.87738492e+05,36.010964
MPFIT,5.88232155e+05,35.273553
MPFIT,5.88725817e+05,34.548418
MPFIT,5.8921948e+05,33.835425
MPFIT,5.89713142e+05,33.134436
MPFIT,5.90206805e+05,32.445315
MPFIT,5.90700467e+05,31.767927
MPFIT,5.91194129e+05,31.102135
MPFIT,5.91687792e+05,30.447804
MPFIT,5.92181454e+05,29.804796
MPFIT,5.92675117e+05,29.172977
MPFIT,5.93168779e+05,28.552211
MPFIT,5.93662442e+05,27.942363
MPFIT,5.94156104e+05,27.343296
MPFIT,5.94649767e+05,26.754878
MPFIT,5.95143429e+05,26.176972
MPFIT,5.95637091e+05,25.609445
MPFIT,5.96130754e+05,25.052164
MPFIT,5.96624416e+05,24.504994
MPFIT,5.97118079e+05,23.967804
MPFIT,5.97611741e+05,23.440462
MPFIT,5.98105404e+05,22.922834
MPFIT,5.98599066e+05,22.414791
MPFIT,5.99092728e+05,21.916202
MPFIT,5.99586391e+05,21.426937
MPFIT,6.00080053e+05,20.946867
MPFIT,6.00573716e+05,20.475863
MPFIT,6.01067378e+05,20.013797
MPFIT,6.01561041e+05,19.560543
MPFIT,6.02054703e+05,19.115974
MPFIT,6.02548366e+05,18.679964
MPFIT,6.03042028e+05,18.252389
MPFIT,6.0353569e+05,17.833125
MPFIT,6.04029353e+05,17.422049
MPFIT,6.04523015e+05,17.019038
MPFIT,6.05016678e+05,16.623972
MPFIT,6.0551034e+05,16.23673
MPFIT,6.06004003e+05,15.857191
MPFIT,6.06497665e+05,15.485239
MPFIT,6.06991328e+05,15.120755
MPFIT,6.0748499e+05,14.763623
MPFIT,6.07978652e+05,14.413727
MPFIT,6.08472315e+05,14.070952
MPFIT,6.08965977e+05,13.735185
MPFIT,6.0945964e+05,13.406313
MPFIT,6.09953302e+05,13.084224
MPFIT,6.10446965e+05,12.768808
MPFIT,6.10940627e+05,12.459956
MPFIT,6.1143429e+05,12.157558
MPFIT,6.11927952e+05,11.861509
MPFIT,6.12421614e+05,11.5717
MPFIT,6.12915277e+05,11.288028
MPFIT,6.13408939e+05,11.010388
MPFIT,6.13902602e+05,10.738677
MPFIT,6.14396264e+05,10.472793
MPFIT,6.14889927e+05,10.212635
MPFIT,6.15383589e+05,9.9581041
MPFIT,6.15877252e+05,9.7091012
MPFIT,6.16370914e+05,9.4655289
MPFIT,6.16864576e+05,9.2272909
MPFIT,6.17358239e+05,8.9942921
MPFIT,6.17851901e+05,8.7664384
MPFIT,6.18345564e+05,8.5436368
MPFIT,6.18839226e+05,8.3257956
MPFIT,6.19332889e+05,8.1128241
MPFIT,6.19826551e+05,7.9046328
MPFIT,6.20320213e+05,7.7011333
MPFIT,6.20813876e+05,7.5022383
MPFIT,6.21307538e+05,7.3078616
MPFIT,6.21801201e+05,7.1179183
MPFIT,6.22294863e+05,6.9323245
MPFIT,6.22788526e+05,6.7509973
MPFIT,6.23282188e+05,6.5738553
MPFIT,6.23775851e+05,6.4008178
MPFIT,6.24269513e+05,6.2318054
MPFIT,6.24763175e+05,6.0667398
MPFIT,6.25256838e+05,5.9055438
MPFIT,6.257505e+05,5.7481414
MPFIT,6.26244163e+05,5.5944575
MPFIT,6.26737825e+05,5.4444183
MPFIT,6.27231488e+05,5.2979508
MPFIT,6.2772515e+05,5.1549834
MPFIT,6.28218813e+05,5.0154454
MPFIT,6.28712475e+05,4.8792672
MPFIT,6.29206137e+05,4.7463802
MPFIT,6.296998e+05,4.616717
MPFIT,6.30193462e+05,4.4902111
MPFIT,6.30687125e+05,4.366797
MPFIT,6.31180787e+05,4.2464106
MPFIT,6.3167445e+05,4.1289883
MPFIT,6.32168112e+05,4.0144679
MPFIT,6.32661775e+05,3.9027881
MPFIT,6.33155437e+05,3.7938885
MPFIT,6.33649099e+05,3.6877099
MPFIT,6.34142762e+05,3.5841938
MPFIT,6.34636424e+05,3.4832829
MPFIT,6.35130087e+05,3.3849209
MPFIT,6.35623749e+05,3.2890522
MPFIT,6.36117412e+05,3.1956225
MPFIT,6.36611074e+05,3.104578
MPFIT,6.37104736e+05,3.0158663
MPFIT,6.37598399e+05,2.9294356
MPFIT,6.38092061e+05,2.8452351
MPFIT,6.38585724e+05,2.763215
MPFIT,6.39079386e+05,2.6833262
MPFIT,6.39573049e+05,2.6055206
MPFIT,6.40066711e+05,2.5297511
MPFIT,6.40560374e+05,2.4559711
MPFIT,6.41054036e+05,2.3841353
MPFIT,6.41547698e+05,2.3141988
MPFIT,6.42041361e+05,2.246118
MPFIT,6.42535023e+05,2.1798496
MPFIT,6.43028686e+05,2.1153516
MPFIT,6.43522348e+05,2.0525825
MPFIT,6.44016011e+05,1.9915017
MPFIT,6.44509673e+05,1.9320693
MPFIT,6.45003336e+05,1.8742463
MPFIT,6.45496998e+05,1.8179945
MPFIT,6.4599066e+05,1.7632761
MPFIT,6.46484323e+05,1.7100545
MPFIT,6.46977985e+05,1.6582936
MPFIT,6.47471648e+05,1.607958
MPFIT,6.4796531e+05,1.559013
MPFIT,6.48458973e+05,1.5114247
MPFIT,6.48952635e+05,1.4651599
MPFIT,6.49446298e+05,1.4201859
MPFIT,6.4993996e+05,1.376471
MPFIT,6.50433622e+05,1.3339838
MPFIT,6.50927285e+05,1.2926937
MPFIT,6.51420947e+05,1.2525709
MPFIT,6.5191461e+05,1.213586
MPFIT,6.52408272e+05,1.1757102
MPFIT,6.52901935e+05,1.1389156
MPFIT,6.53395597e+05,1.1031745
MPFIT,6.5388926e+05,1.0684603
MPFIT,6.54382922e+05,1.0347464
MPFIT,6.54876584e+05,1.0020073
MPFIT,6.55370247e+05,0.97021762
MPFIT,6.55863909e+05,0.93935289
MPFIT,6.56357572e+05,0.909389
MPFIT,6.56851234e+05,0.8803024
MPFIT,6.57344897e+05,0.85207009
MPFIT,6.57838559e+05,0.82466957
MPFIT,6.58332221e+05,0.79807887
MPFIT,6.58825884e+05,0.77227649
MPFIT,6.59319546e+05,0.74724144
MPFIT,6.59813209e+05,0.72295321
MPFIT,6.60306871e+05,0.69939177
MPFIT,6.60800534e+05,0.67653753
MPFIT,6.61294196e+05,0.65437137
MPFIT,6.61787859e+05,0.63287464
MPFIT,6.62281521e+05,0.61202909
MPFIT,6.62775183e+05,0.59181692
MPFIT,6.63268846e+05,0.57222076
MPFIT,6.63762508e+05,0.55322364
MPFIT,6.64256171e+05,0.53480901
MPFIT,6.64749833e+05,0.51696071
MPFIT,6.65243496e+05,0.49966298
MPFIT,6.65737158e+05,0.48290042
MPFIT,6.66230821e+05,0.46665805
MPFIT,6.66724483e+05,0.45092121
MPFIT,6.67218145e+05,0.43567563
MPFIT,6.67711808e+05,0.42090739
MPFIT,6.6820547e+05,0.40660292
MPFIT,6.68699133e+05,0.39274897
MPFIT,6.69192795e+05,0.37933264
MPFIT,6.69686458e+05,0.36634136
MPFIT,6.7018012e+05,0.35376286
MPFIT,6.70673783e+05,0.34158519
MPFIT,6.71167445e+05,0.32979672
MPFIT,6.71661107e+05,0.3183861
MPFIT,6.7215477e+05,0.30734228
MPFIT,6.72648432e+05,0.2966545
MPFIT,6.73142095e+05,0.28631228
MPFIT,6.73635757e+05,0.2763054
MPFIT,6.7412942e+05,0.26662392
MPFIT,6.74623082e+05,0.25725816
MPFIT,6.75116744e+05,0.2481987
MPFIT,6.75610407e+05,0.23943637
MPFIT,6.76104069e+05,0.23096223
MPFIT,6.76597732e+05,0.22276761
MPFIT,6.77091394e+05,0.21484404
MPFIT,6.77585057e+05,0.2071833
MPFIT,6.78078719e+05,0.19977739
MPFIT,6.78572382e+05,0.19261851
MPFIT,6.79066044e+05,0.18569911
MPFIT,6.79559706e+05,0.17901181
MPFIT,6.80053369e+05,0.17254945
MPFIT,6.80547031e+05,0.16630508
MPFIT,6.81040694e+05,0.16027192
MPFIT,6.81534356e+05,0.1544434
MPFIT,6.82028019e+05,0.14881312
MPFIT,6.82521681e+05,0.14337486
MPFIT,6.83015344e+05,0.13812258
MPFIT,6.83509006e+05,0.13305042
MPFIT,6.84002668e+05,0.12815267
MPFIT,6.84496331e+05,0.1234238
MPFIT,6.84989993e+05,0.11885843
MPFIT,6.85483656e+05,0.11445133
MPFIT,6.85977318e+05,0.11019743
MPFIT,6.86470981e+05,0.1060918
MPFIT,6.86964643e+05,0.10212966
MPFIT,6.87458306e+05,0.09830637
MPFIT,6.87951968e+05,0.094617421
MPFIT,6.8844563e+05,0.091058439
MPFIT,6.88939293e+05,0.08762518
MPFIT,6.89432955e+05,0.084313525
MPFIT,6.89926618e+05,0.08111948
MPFIT,6.9042028e+05,0.078039168
MPFIT,6.90913943e+05,0.07506883
MPFIT,6.91407605e+05,0.072204818
MPFIT,6.91901268e+05,0.069443596
MPFIT,6.9239493e+05,0.066781736
MPFIT,6.92888592e+05,0.064215912
MPFIT,6.93382255e+05,0.061742902
MPFIT,6.93875917e+05,0.059359582
MPFIT,6.9436958e+05,0.057062923
MPFIT,6.94863242e+05,0.054849992
MPFIT,6.95356905e+05,0.052717944
MPFIT,6.95850567e+05,0.050664025
MPFIT,6.96344229e+05,0.048685565
MPFIT,6.96837892e+05,0.046779979
MPFIT,6.97331554e+05,0.044944764
MPFIT,6.97825217e+05,0.043177493
MPFIT,6.98318879e+05,0.041475818
MPFIT,6.98812542e+05,0.039837466
MPFIT,6.99306204e+05,0.038260235
MPFIT,6.99799867e+05,0.036741993
MPFIT,7.00293529e+05,0.03528068
MPFIT,7.00787191e+05,0.033874298
MPFIT,7.01280854e+05,0.032520915
MPFIT,7.01774516e+05,0.031218662
MPFIT,7.02268179e+05,0.029965732
MPFIT,7.02761841e+05,0.028760375
MPFIT,7.03255504e+05,0.027600898
MPFIT,7.03749166e+05,0.026485665
MPFIT,7.04242829e+05,0.025413094
MPFIT,7.04736491e+05,0.024381655
MPFIT,7.05230153e+05,0.023389867
MPFIT,7.05723816e+05,0.022436301
MPFIT,7.06217478e+05,0.021519575
MPFIT,7.06711141e+05,0.020638351
MPFIT,7.07204803e+05,0.019791339
MPFIT,7.07698466e+05,0.018977291
MPFIT,7.08192128e+05,0.018195002
MPFIT,7.08685791e+05,0.017443306
MPFIT,7.09179453e+05,0.016721079
MPFIT,7.09673115e+05,0.016027234
MPFIT,7.10166778e+05,0.015360722
MPFIT,7.1066044e+05,0.01472053
MPFIT,7.11154103e+05,0.014105678
MPFIT,7.11647765e+05,0.013515223
MPFIT,7.12141428e+05,0.012948252
MPFIT,7.1263509e+05,0.012403886
MPFIT,7.13128753e+05,0.011881274
MPFIT,7.13622415e+05,0.011379599
MPFIT,7.14116077e+05,0.010898067
MPFIT,7.1460974e+05,0.010435918
MPFIT,7.15103402e+05,0.0099924134
MPFIT,7.15597065e+05,0.0095668446
MPFIT,7.16090727e+05,0.0091585264
MPFIT,7.1658439e+05,0.0087667986
MPFIT,7.17078052e+05,0.0083910244
MPFIT,7.17571714e+05,0.0080305899
MPFIT,7.18065377e+05,0.0076849033
MPFIT,7.18559039e+05,0.0073533942
MPFIT,7.19052702e+05,0.0070355126
MPFIT,7.19546364e+05,0.0067307288
MPFIT,7.20040027e+05,0.0064385322
MPFIT,7.20533689e+05,0.0061584308
MPFIT,7.21027352e+05,0.0058899507
MPFIT,7.21521014e+05,0.0056326353
MPFIT,7.22014676e+05,0.005386045
MPFIT,7.22508339e+05,0.0051497563
MPFIT,7.23002001e+05,0.0049233614
MPFIT,7.23495664e+05,0.0047064676
MPFIT,7.23989326e+05,0.004498697
MPFIT,7.24482989e+05,0.0042996857
MPFIT,7.24976651e+05,0.0041090833
MPFIT,7.25470314e+05,0.0039265529
MPFIT,7.25963976e+05,0.00375177
MPFIT,7.26457638e+05,0.0035844225
MPFIT,7.26951301e+05,0.0034242101
MPFIT,7.27444963e+05,0.0032708439
MPFIT,7.27938626e+05,0.003124046
MPFIT,7.28432288e+05,0.0029835492
MPFIT,7.28925951e+05,0.0028490965
MPFIT,7.29419613e+05,0.0027204406
MPFIT,7.29913276e+05,0.0025973441
MPFIT,7.30406938e+05,0.0024795784
MPFIT,7.309006e+05,0.002366924
MPFIT,7.31394263e+05,0.0022591698
MPFIT,7.31887925e+05,0.0021561129
MPFIT,7.32381588e+05,0.0020575586
MPFIT,7.3287525e+05,0.0019633195
MPFIT,7.33368913e+05,0.0018732157
MPFIT,7.33862575e+05,0.0017870743
MPFIT,7.34356237e+05,0.0017047295
MPFIT,7.348499e+05,0.0016260216
MPFIT,7.35343562e+05,0.0015507977
MPFIT,7.35837225e+05,0.0014789108
MPFIT,7.36330887e+05,0.0014102196
MPFIT,7.3682455e+05,0.0013445888
MPFIT,7.37318212e+05,0.0012818882
MPFIT,7.37811875e+05,0.0012219931
MPFIT,7.38305537e+05,0.0011647837
MPFIT,7.38799199e+05,0.001110145
MPFIT,7.39292862e+05,0.0010579667
MPFIT,7.39786524e+05,0.0010081431
MPFIT,7.40280187e+05,0.0009605727
MPFIT,7.40773849e+05,0.00091515814
MPFIT,7.41267512e+05,0.00087180608
MPFIT,7.41761174e+05,0.00083042702
MPFIT,7.42254837e+05,0.00079093514
MPFIT,7.42748499e+05,0.00075324815
MPFIT,7.43242161e+05,0.00071728719
MPFIT,7.43735824e+05,0.00068297666
MPFIT,7.44229486e+05,0.0006502441
MPFIT,7.44723149e+05,0.00061902009
MPFIT,7.45216811e+05,0.00058923809
MPFIT,7.45710474e+05,0.00056083438
MPFIT,7.46204136e+05,0.00053374788
MPFIT,7.46697799e+05,0.00050792013
MPFIT,7.47191461e+05,0.0004832951
MPFIT,7.47685123e+05,0.00045981915
MPFIT,7.48178786e+05,0.00043744091
MPFIT,7.48672448e+05,0.00041611122
MPFIT,7.49166111e+05,0.00039578298
MPFIT,7.49659773e+05,0.00037641113
MPFIT,7.50153436e+05,0.00035795253
MPFIT,7.50647098e+05,0.00034036591
MPFIT,7.51140761e+05,0.00032361176
MPFIT,7.51634423e+05,0.00030765229
MPFIT,7.52128085e+05,0.00029245134
MPFIT,7.52621748e+05,0.00027797431
MPFIT,7.5311541e+05,0.00026418813
MPFIT,7.53609073e+05,0.00025106115
MPFIT,7.54102735e+05,0.00023856311
MPFIT,7.54596398e+05,0.00022666507
MPFIT,7.5509006e+05,0.00021533939
MPFIT,7.55583722e+05,0.00020455961
MPFIT,7.56077385e+05,0.00019430045
MPFIT,7.56571047e+05,0.00018453776
MPFIT,7.5706471e+05,0.00017524846
MPFIT,7.57558372e+05,0.00016641047
MPFIT,7.58052035e+05,0.00015800273
MPFIT,7.58545697e+05,0.00015000509
MPFIT,7.5903936e+05,0.00014239833
MPFIT,7.59533022e+05,0.00013516406
MPFIT,7.60026684e+05,0.00012828475
MPFIT,7.60520347e+05,0.00012174364
MPFIT,7.61014009e+05,0.00011552472
MPFIT,7.61507672e+05,0.00010961274
MPFIT,7.62001334e+05,0.00010399311
MPFIT,7.62494997e+05,9.8651906e-05
MPFIT,7.62988659e+05,9.3575855e-05
MPFIT,7.63482322e+05,8.875228e-05
MPFIT,7.63975984e+05,8.4169087e-05
MPFIT,7.64469646e+05,7.9814737e-05
MPFIT,7.64963309e+05,7.5678223e-05
MPFIT,7.65456971e+05,7.1749044e-05
MPFIT,7.65950634e+05,6.8017187e-05
MPFIT,7.66444296e+05,6.44731e-05
MPFIT,7.66937959e+05,6.1107677e-05
MPFIT,7.67431621e+05,5.7912234e-05
MPFIT,7.67925284e+05,5.4878494e-05
MPFIT,7.68418946e+05,5.1998565e-05
MPFIT,7.68912608e+05,4.9264926e-05
MPFIT,7.69406271e+05,4.6670408e-05
MPFIT,7.69899933e+05,4.4208182e-05
MPFIT,7.70393596e+05,4.1871738e-05
MPFIT,7.70887258e+05,3.9654876e-05
MPFIT,7.71380921e+05,3.7551688e-05
MPFIT,7.71874583e+05,3.5556548e-05
MPFIT,7.72368245e+05,3.3664097e-05
MPFIT,7.72861908e+05,3.1869232e-05
MPFIT,7.7335557e+05,3.0167092e-05
MPFIT,7.73849233e+05,2.8553051e-05
MPFIT,7.74342895e+05,2.7022705e-05
MPFIT,7.74836558e+05,2.5571861e-05
MPFIT,7.7533022e+05,2.4196528e-05
MPFIT,7.75823883e+05,2.2892909e-05
MPFIT,7.76317545e+05,2.1657389e-05
MPFIT,7.76811207e+05,2.0486529e-05
MPFIT,7.7730487e+05,1.9377059e-05
MPFIT,7.77798532e+05,1.8325866e-05
MPFIT,7.78292195e+05,1.732999e-05
MPFIT,7.78785857e+05,1.6386617e-05
MPFIT,7.7927952e+05,1.5493068e-05
MPFIT,7.79773182e+05,1.4646798e-05
MPFIT,7.80266845e+05,1.3845387e-05
MPFIT,7.80760507e+05,1.3086534e-05
MPFIT,7.81254169e+05,1.2368052e-05
MPFIT,7.81747832e+05,1.1687862e-05
MPFIT,7.82241494e+05,1.1043989e-05
MPFIT,7.82735157e+05,1.0434556e-05
MPFIT,7.83228819e+05,9.85777907e-06
MPFIT,7.83722482e+05,9.31196382e-06
MPFIT,7.84216144e+05,8.79550072e-06
MPFIT,7.84709807e+05,8.30686092e-06
MPFIT,7.85203469e+05,7.84459246e-06
MPFIT,7.85697131e+05,7.40731654e-06
MPFIT,7.86190794e+05,6.99372395e-06
MPFIT,7.86684456e+05,6.60257172e-06
MPFIT,7.87178119e+05,6.23267988e-06
MPFIT,7.87671781e+05,5.88292839e-06
MPFIT,7.88165444e+05,5.55225425e-06
MPFIT,7.88659106e+05,5.23964862e-06
MPFIT,7.89152769e+05,4.94415425e-06
MPFIT,7.89646431e+05,4.6648629e-06
MPFIT,7.90140093e+05,4.40091293e-06
MPFIT,7.90633756e+05,4.151487e-06
MPFIT,7.91127418e+05,3.91580986e-06
MPFIT,7.91621081e+05,3.6931463e-06
MPFIT,7.92114743e+05,3.48279911e-06
MPFIT,7.92608406e+05,3.28410724e-06
MPFIT,7.93102068e+05,3.09644395e-06
MPFIT,7.9359573e+05,2.91921509e-06
MPFIT,7.94089393e+05,2.75185753e-06
MPFIT,7.94583055e+05,2.59383751e-06
MPFIT,7.95076718e+05,2.44464923e-06
MPFIT,7.9557038e+05,2.3038134e-06
MPFIT,7.96064043e+05,2.17087593e-06
MPFIT,7.96557705e+05,2.04540663e-06
MPFIT,7.97051368e+05,1.92699798e-06
MPFIT,7.9754503e+05,1.81526402e-06
MPFIT,7.98038692e+05,1.70983923e-06
MPFIT,7.98532355e+05,1.61037747e-06
MPFIT,7.99026017e+05,1.51655101e-06
MPFIT,7.9951968e+05,1.42804956e-06
MPFIT,8.00013342e+05,1.3445794e-06
MPFIT,8.00507005e+05,1.26586251e-06
MPFIT,8.01000667e+05,1.19163577e-06
MPFIT,8.0149433e+05,1.12165018e-06
MPFIT,8.01987992e+05,1.05567011e-06
MPFIT,8.02481654e+05,9.93472652e-07
MPFIT,8.02975317e+05,9.34846908e-07
MPFIT,8.03468979e+05,8.79593397e-07
MPFIT,8.03962642e+05,8.27523443e-07
MPFIT,8.04456304e+05,7.78458612e-07
MPFIT,8.04949967e+05,7.32230174e-07
MPFIT,8.05443629e+05,6.88678592e-07
MPFIT,8.05937292e+05,6.47653039e-07
MPFIT,8.06430954e+05,6.09010937e-07
MPFIT,8.06924616e+05,5.72617519e-07
MPFIT,8.07418279e+05,5.38345418e-07
MPFIT,8.07911941e+05,5.0607427e-07
MPFIT,8.08405604e+05,4.75690345e-07
MPFIT,8.08899266e+05,4.47086189e-07
MPFIT,8.09392929e+05,4.20160292e-07
MPFIT,8.09886591e+05,3.94816768e-07
MPFIT,8.10380254e+05,3.70965052e-07
MPFIT,8.10873916e+05,3.48519618e-07
MPFIT,8.11367578e+05,3.27399702e-07
MPFIT,8.11861241e+05,3.07529049e-07
MPFIT,8.12354903e+05,2.88835667e-07
MPFIT,8.12848566e+05,2.71251597e-07
MPFIT,8.13342228e+05,2.54712695e-07
MPFIT,8.13835891e+05,2.39158421e-07
MPFIT,8.14329553e+05,2.24531646e-07
MPFIT,8.14823215e+05,2.10778464e-07
MPFIT,8.15316878e+05,1.97848015e-07
MPFIT,8.1581054e+05,1.85692322e-07
MPFIT,8.16304203e+05,1.74266126e-07
MPFIT,8.16797865e+05,1.63526742e-07
MPFIT,8.17291528e+05,1.53433914e-07
MPFIT,8.1778519e+05,1.43949685e-07
MPFIT,8.18278853e+05,1.35038261e-07
MPFIT,8.18772515e+05,1.26665902e-07
MPFIT,8.19266177e+05,1.188008e-07
MPFIT,8.1975984e+05,1.11412974e-07
MPFIT,8.20253502e+05,1.04474168e-07
MPFIT,8.20747165e+05,9.7957756e-08
MPFIT,8.21240827e+05,9.18386478e-08
MPFIT,8.2173449e+05,8.60932053e-08
MPFIT,8.22228152e+05,8.069916e-08
MPFIT,8.22721815e+05,7.56355359e-08
MPFIT,8.23215477e+05,7.08825768e-08
MPFIT,8.23709139e+05,6.64216771e-08
MPFIT,8.24202802e+05,6.22353167e-08
MPFIT,8.24696464e+05,5.83069999e-08
MPFIT,8.25190127e+05,5.46211966e-08
MPFIT,8.25683789e+05,5.11632875e-08
MPFIT,8.26177452e+05,4.79195124e-08
MPFIT,8.26671114e+05,4.48769209e-08
MPFIT,8.27164777e+05,4.20233259e-08
MPFIT,8.27658439e+05,3.93472603e-08
MPFIT,8.28152101e+05,3.68379351e-08
MPFIT,8.28645764e+05,3.44852008e-08
MPFIT,8.29139426e+05,3.22795103e-08
MPFIT,8.29633089e+05,3.02118842e-08
MPFIT,8.30126751e+05,2.82738779e-08
MPFIT,8.30620414e+05,2.64575505e-08
MPFIT,8.31114076e+05,2.47554358e-08
MPFIT,8.31607738e+05,2.31605144e-08
MPFIT,8.32101401e+05,2.1666188e-08
MPFIT,8.32595063e+05,2.02662545e-08
MPFIT,8.33088726e+05,1.8954885e-08
MPFIT,8.33582388e+05,1.77266017e-08
MPFIT,8.34076051e+05,1.65762577e-08
MPFIT,8.34569713e+05,1.54990173e-08
MPFIT,8.35063376e+05,1.44903374e-08
MPFIT,8.35557038e+05,1.35459509e-08
MPFIT,8.360507e+05,1.26618498e-08
MPFIT,8.36544363e+05,1.183427e-08
MPFIT,8.37038025e+05,1.1059677e-08
MPFIT,8.37531688e+05,1.03347522e-08
MPFIT,8.3802535e+05,9.6563798e-09
MPFIT,8.38519013e+05,9.02163514e-09
MPFIT,8.39012675e+05,8.4277729e-09
MPFIT,8.39506338e+05,7.87221655e-09
MPFIT,8.4e+05,7.3525482e-09


==> Ti_Ti_hist.txt <==
bin raw cut
0.0 25 0
10000.0 51 0
20000.0 39 0
30000.0 51 0
40000.0 56 2
50000.0 67 0
60000.0 86 4
70000.0 71 0
80000.0 107 0
90000.0 106 1
100000.0 120 5
110000.0 174 12
120000.0 217 31
130000.0 227 52
140000.0 261 58
150000.0 275 91
160000.0 250 69
170000.0 236 57
180000.0 223 58
190000.0 157 38
200000.0 170 24
210000.0 149 19
220000.0 125 11
230000.0 155 12
240000.0 154 5
250000.0 157 5
260000.0 180 6
270000.0 165 5
280000.0 174 4
290000.0 191 9
300000.0 207 4
310000.0 238 11
320000.0 249 13
330000.0 255 8
340000.0 338 16
350000.0 324 29
360000.0 386 56
370000.0 448 78
380000.0 515 120
390000.0 578 162
400000.0 636 263
410000.0 763 324
420000.0 872 371
430000.0 926 439
440000.0 878 430
450000.0 939 477
460000.0 890 466
470000.0 837 440
480000.0 775 410
490000.0 755 412
500000.0 632 331
510000.0 580 314
520000.0 446 233
530000.0 401 203
540000.0 337 154
550000.0 247 103
560000.0 211 91
570000.0 196 66
580000.0 139 40
590000.0 147 39
600000.0 130 35
610000.0 117 19
620000.0 98 10
630000.0 90 12
640000.0 77 1
650000.0 77 6
660000.0 83 6
670000.0 66 1
680000.0 78 2
690000.0 86 4
700000.0 68 2
710000.0 66 1
720000.0 72 1
730000.0 82 4
740000.0 60 2
750000.0 76 3
760000.0 83 3
770000.0 71 2
780000.0 93 2
790000.0 97 2
800000.0 106 0
810000.0 113 3
820000.0 112 5
830000.0 114 3
840000.0 141 3
850000.0 152 4
860000.0 139 7
870000.0 166 2
880000.0 148 4
890000.0 183 3
900000.0 148 6
910000.0 158 4
920000.0 193 9
930000.0 139 12
940000.0 163 10
950000.0 150 7
960000.0 140 6
970000.0 137 9
980000.0 133 6
990000.0 137 8
1000000.0 97 8
1010000.0 93 2
1020000.0 89 4
1030000.0 81 1
1040000.0 65 4
1050000.0 68 3
1060000.0 59 2
1070000.0 49 0
1080000.0 54 1
1090000.0 36 3
1100000.0 48 0
1110000.0 35 1
1120000.0 28 1
1130000.0 40 0
1140000.0 37 1
1150000.0 32 0
1160000.0 31 0
1170000.0 20 1
1180000.0 30 0
1190000.0 39 0
1200000.0 23 0
1210000.0 29 0
1220000.0 37 0
1230000.0 27 0
1240000.0 24 0
1250000.0 33 0
1260000.0 25 0
1270000.0 34 0
1280000.0 41 0
1290000.0 42 0
1300000.0 37 0
1310000.0 46 1
1320000.0 50 0
1330000.0 40 1
1340000.0 39 0
1350000.0 40 0
1360000.0 42 0
1370000.0 35 1
1380000.0 28 0
1390000.0 0 0
1400000.0 0 0
1410000.0 0 0
1420000.0 0 0
1430000.0 0 0
1440000.0 0 0
1450000.0 0 0
1460000.0 0 0
1470000.0 0 0
1480000.0 0 0
1490000.0 0 0


==> axion_flux.csv <==
"Energy [eV]" "57Fe Flux" "Compton Flux" "EE Flux" "FB BB Flux" "FF Flux" "LP Flux" "Primakoff Flux" "TP Flux" "Total flux"
10 0 2.53E+012 2.65E+018 3.91E+013 5.77E+018 3.15E+015 2.38E+011 2.72E+009 8.42E+018
11 0 2.81E+012 2.91E+018 4.34E+013 6.35E+018 3.50E+015 2.65E+011 3.02E+009 9.26E+018
12 0 4.47E+012 3.17E+018 2.41E+014 6.92E+018 3.16E+015 8.87E+011 1.45E+010 1.01E+019
13 0 6.13E+012 3.43E+018 4.39E+014 7.49E+018 2.83E+015 1.51E+012 2.60E+010 1.09E+019
14 0 7.79E+012 3.70E+018 6.37E+014 8.05E+018 2.49E+015 2.14E+012 3.75E+010 1.18E+019
15 0 9.46E+012 3.96E+018 8.35E+014 8.62E+018 2.15E+015 2.77E+012 4.90E+010 1.26E+019
16 0 1.11E+013 4.22E+018 1.03E+015 9.19E+018 1.81E+015 3.39E+012 6.05E+010 1.34E+019
17 0 1.28E+013 4.48E+018 1.23E+015 9.76E+018 1.47E+015 4.02E+012 7.20E+010 1.42E+019
18 0 1.44E+013 4.74E+018 1.43E+015 1.03E+019 1.13E+015 4.64E+012 8.35E+010 1.51E+019
19 0 1.61E+013 5.00E+018 1.63E+015 1.09E+019 7.96E+014 5.27E+012 9.50E+010 1.59E+019
20 0 1.78E+013 5.26E+018 1.83E+015 1.15E+019 4.57E+014 5.90E+012 1.07E+011 1.67E+019
21 0 1.94E+013 5.52E+018 2.02E+015 1.20E+019 1.19E+014 6.52E+012 1.18E+011 1.76E+019
22 0 2.37E+013 5.78E+018 4.14E+015 1.26E+019 3.09E+015 8.99E+012 1.58E+011 1.84E+019
23 0 2.79E+013 6.04E+018 6.28E+015 1.32E+019 6.10E+015 1.15E+013 1.98E+011 1.92E+019
24 0 3.22E+013 6.29E+018 8.42E+015 1.37E+019 9.10E+015 1.40E+013 2.39E+011 2.00E+019
25 0 3.65E+013 6.55E+018 1.06E+016 1.43E+019 1.21E+016 1.65E+013 2.79E+011 2.08E+019
26 0 4.07E+013 6.81E+018 1.27E+016 1.48E+019 1.51E+016 1.90E+013 3.20E+011 2.16E+019
27 0 4.50E+013 7.06E+018 1.48E+016 1.54E+019 1.81E+016 2.15E+013 3.60E+011 2.25E+019
28 0 4.92E+013 7.32E+018 1.70E+016 1.59E+019 2.11E+016 2.40E+013 4.00E+011 2.33E+019
29 0 5.35E+013 7.58E+018 1.91E+016 1.65E+019 2.41E+016 2.64E+013 4.41E+011 2.41E+019
30 0 5.78E+013 7.83E+018 2.13E+016 1.71E+019 2.72E+016 2.89E+013 4.81E+011 2.49E+019
31 0 6.20E+013 8.09E+018 2.34E+016 1.76E+019 3.02E+016 3.14E+013 5.21E+011 2.57E+019
32 0 7.00E+013 8.34E+018 4.35E+016 1.82E+019 5.55E+016 3.72E+013 9.49E+011 2.66E+019
33 0 7.81E+013 8.60E+018 6.39E+016 1.87E+019 8.12E+016 4.30E+013 1.38E+012 2.74E+019
34 0 8.61E+013 8.85E+018 8.43E+016 1.93E+019 1.07E+017 4.88E+013 1.82E+012 2.82E+019
35 0 9.41E+013 9.10E+018 1.05E+017 1.98E+019 1.33E+017 5.47E+013 2.25E+012 2.90E+019
36 0 1.02E+014 9.35E+018 1.25E+017 2.04E+019 1.58E+017 6.05E+013 2.69E+012 2.98E+019
37 0 1.10E+014 9.61E+018 1.46E+017 2.09E+019 1.84E+017 6.63E+013 3.12E+012 3.07E+019
38 0 1.18E+014 9.86E+018 1.66E+017 2.15E+019 2.10E+017 7.21E+013 3.56E+012 3.15E+019
39 0 1.26E+014 1.01E+019 1.86E+017 2.20E+019 2.36E+017 7.80E+013 3.99E+012 3.23E+019
40 0 1.34E+014 1.04E+019 2.07E+017 2.26E+019 2.61E+017 8.38E+013 4.43E+012 3.31E+019
41 0 1.42E+014 1.06E+019 2.27E+017 2.31E+019 2.87E+017 8.96E+013 4.86E+012 3.40E+019
42 0 1.55E+014 1.09E+019 2.87E+017 2.36E+019 3.46E+017 1.00E+014 6.59E+012 3.48E+019
43 0 1.68E+014 1.11E+019 3.48E+017 2.42E+019 4.06E+017 1.11E+014 8.36E+012 3.56E+019
44 0 1.81E+014 1.14E+019 4.09E+017 2.47E+019 4.66E+017 1.22E+014 1.01E+013 3.65E+019
45 0 1.94E+014 1.16E+019 4.70E+017 2.53E+019 5.26E+017 1.32E+014 1.19E+013 3.73E+019
46 0 2.07E+014 1.19E+019 5.31E+017 2.58E+019 5.86E+017 1.43E+014 1.37E+013 3.82E+019
47 0 2.20E+014 1.21E+019 5.92E+017 2.63E+019 6.46E+017 1.54E+014 1.54E+013 3.90E+019
48 0 2.33E+014 1.24E+019 6.53E+017 2.69E+019 7.06E+017 1.64E+014 1.72E+013 3.99E+019
49 0 2.46E+014 1.26E+019 7.14E+017 2.74E+019 7.66E+017 1.75E+014 1.90E+013 4.07E+019
50 0 2.59E+014 1.29E+019 7.75E+017 2.79E+019 8.26E+017 1.86E+014 2.07E+013 4.16E+019
51 0 2.72E+014 1.31E+019 8.36E+017 2.85E+019 8.86E+017 1.96E+014 2.25E+013 4.24E+019
52 0 2.91E+014 1.33E+019 8.97E+017 2.90E+019 9.90E+017 2.13E+014 2.88E+013 4.32E+019
53 0 3.10E+014 1.36E+019 9.57E+017 2.95E+019 1.09E+018 2.31E+014 3.52E+013 4.41E+019
54 0 3.29E+014 1.38E+019 1.02E+018 3.01E+019 1.20E+018 2.48E+014 4.17E+013 4.49E+019
55 0 3.48E+014 1.41E+019 1.08E+018 3.06E+019 1.30E+018 2.65E+014 4.82E+013 4.57E+019
56 0 3.67E+014 1.43E+019 1.14E+018 3.11E+019 1.41E+018 2.82E+014 5.46E+013 4.66E+019
57 0 3.86E+014 1.46E+019 1.20E+018 3.16E+019 1.51E+018 2.99E+014 6.11E+013 4.74E+019
58 0 4.05E+014 1.48E+019 1.26E+018 3.22E+019 1.62E+018 3.16E+014 6.75E+013 4.82E+019
59 0 4.24E+014 1.50E+019 1.32E+018 3.27E+019 1.72E+018 3.33E+014 7.40E+013 4.91E+019
60 0 4.43E+014 1.53E+019 1.38E+018 3.32E+019 1.83E+018 3.50E+014 8.04E+013 4.99E+019
61 0 4.62E+014 1.55E+019 1.44E+018 3.37E+019 1.93E+018 3.68E+014 8.69E+013 5.07E+019
62 0 4.88E+014 1.58E+019 1.67E+018 3.43E+019 2.16E+018 3.92E+014 9.75E+013 5.17E+019
63 0 5.14E+014 1.60E+019 1.90E+018 3.48E+019 2.40E+018 4.18E+014 1.08E+014 5.27E+019
64 0 5.40E+014 1.62E+019 2.13E+018 3.53E+019 2.63E+018 4.43E+014 1.19E+014 5.37E+019
65 0 5.66E+014 1.65E+019 2.36E+018 3.58E+019 2.86E+018 4.68E+014 1.30E+014 5.47E+019
66 0 5.92E+014 1.67E+019 2.60E+018 3.63E+019 3.10E+018 4.93E+014 1.41E+014 5.56E+019
67 0 6.19E+014 1.70E+019 2.83E+018 3.68E+019 3.33E+018 5.18E+014 1.51E+014 5.66E+019
68 0 6.45E+014 1.72E+019 3.06E+018 3.73E+019 3.57E+018 5.43E+014 1.62E+014 5.76E+019
69 0 6.71E+014 1.74E+019 3.29E+018 3.79E+019 3.80E+018 5.68E+014 1.73E+014 5.86E+019
70 0 6.97E+014 1.77E+019 3.52E+018 3.84E+019 4.03E+018 5.93E+014 1.84E+014 5.96E+019
71 0 7.23E+014 1.79E+019 3.75E+018 3.89E+019 4.27E+018 6.19E+014 1.95E+014 6.06E+019
72 0 7.57E+014 1.82E+019 3.91E+018 3.94E+019 4.16E+018 6.53E+014 2.09E+014 6.15E+019
73 0 7.91E+014 1.84E+019 4.06E+018 3.99E+019 4.03E+018 6.88E+014 2.24E+014 6.23E+019
74 0 8.26E+014 1.86E+019 4.21E+018 4.04E+019 3.90E+018 7.22E+014 2.39E+014 6.32E+019
75 0 8.60E+014 1.89E+019 4.36E+018 4.09E+019 3.77E+018 7.57E+014 2.53E+014 6.41E+019
76 0 8.94E+014 1.91E+019 4.51E+018 4.14E+019 3.64E+018 7.92E+014 2.68E+014 6.50E+019
77 0 9.29E+014 1.93E+019 4.65E+018 4.19E+019 3.51E+018 8.26E+014 2.83E+014 6.59E+019
78 0 9.63E+014 1.96E+019 4.80E+018 4.24E+019 3.39E+018 8.61E+014 2.97E+014 6.68E+019
79 0 9.97E+014 1.98E+019 4.95E+018 4.29E+019 3.26E+018 8.96E+014 3.12E+014 6.77E+019
80 0 1.03E+015 2.00E+019 5.10E+018 4.34E+019 3.13E+018 9.30E+014 3.27E+014 6.85E+019
81 0 1.07E+015 2.03E+019 5.25E+018 4.39E+019 3.00E+018 9.65E+014 3.42E+014 6.94E+019
82 0 1.11E+015 2.05E+019 5.37E+018 4.44E+019 2.96E+018 1.01E+015 3.61E+014 7.03E+019
83 0 1.15E+015 2.07E+019 5.49E+018 4.49E+019 2.93E+018 1.06E+015 3.81E+014 7.11E+019
84 0 1.20E+015 2.09E+019 5.61E+018 4.54E+019 2.90E+018 1.10E+015 4.01E+014 7.19E+019
85 0 1.24E+015 2.12E+019 5.74E+018 4.59E+019 2.87E+018 1.15E+015 4.21E+014 7.28E+019
86 0 1.28E+015 2.14E+019 5.86E+018 4.64E+019 2.84E+018 1.19E+015 4.41E+014 7.36E+019
87 0 1.33E+015 2.16E+019 5.98E+018 4.69E+019 2.80E+018 1.24E+015 4.61E+014 7.45E+019
88 0 1.37E+015 2.19E+019 6.10E+018 4.73E+019 2.77E+018 1.28E+015 4.81E+014 7.53E+019
89 0 1.41E+015 2.21E+019 6.22E+018 4.78E+019 2.74E+018 1.33E+015 5.01E+014 7.61E+019
90 0 1.46E+015 2.23E+019 6.34E+018 4.83E+019 2.71E+018 1.38E+015 5.21E+014 7.70E+019
91 0 1.50E+015 2.25E+019 6.46E+018 4.88E+019 2.68E+018 1.42E+015 5.41E+014 7.78E+019
92 0 1.55E+015 2.28E+019 6.54E+018 4.93E+019 3.09E+018 1.48E+015 5.71E+014 7.86E+019
93 0 1.61E+015 2.30E+019 6.61E+018 4.98E+019 3.54E+018 1.54E+015 6.02E+014 7.94E+019
94 0 1.66E+015 2.32E+019 6.69E+018 5.02E+019 3.98E+018 1.60E+015 6.33E+014 8.02E+019
95 0 1.71E+015 2.34E+019 6.77E+018 5.07E+019 4.43E+018 1.65E+015 6.63E+014 8.09E+019
96 0 1.77E+015 2.37E+019 6.84E+018 5.12E+019 4.87E+018 1.71E+015 6.94E+014 8.17E+019
97 0 1.82E+015 2.39E+019 6.92E+018 5.17E+019 5.31E+018 1.77E+015 7.25E+014 8.25E+019
98 0 1.87E+015 2.41E+019 7.00E+018 5.22E+019 5.76E+018 1.83E+015 7.55E+014 8.33E+019
99 0 1.93E+015 2.43E+019 7.07E+018 5.26E+019 6.20E+018 1.89E+015 7.86E+014 8.40E+019
100 0 1.98E+015 2.46E+019 7.15E+018 5.31E+019 6.64E+018 1.95E+015 8.17E+014 8.48E+019
101 0 2.04E+015 2.48E+019 7.23E+018 5.36E+019 7.09E+018 2.00E+015 8.47E+014 8.56E+019
102 0 2.10E+015 2.50E+019 7.27E+018 5.41E+019 6.85E+018 2.08E+015 8.82E+014 8.63E+019
103 0 2.16E+015 2.52E+019 7.31E+018 5.45E+019 6.57E+018 2.15E+015 9.18E+014 8.70E+019
104 0 2.23E+015 2.54E+019 7.34E+018 5.50E+019 6.28E+018 2.22E+015 9.53E+014 8.78E+019
105 0 2.29E+015 2.57E+019 7.38E+018 5.54E+019 6.00E+018 2.29E+015 9.89E+014 8.85E+019
106 0 2.36E+015 2.59E+019 7.42E+018 5.59E+019 5.72E+018 2.37E+015 1.02E+015 8.92E+019
107 0 2.42E+015 2.61E+019 7.46E+018 5.64E+019 5.43E+018 2.44E+015 1.06E+015 8.99E+019
108 0 2.49E+015 2.63E+019 7.50E+018 5.68E+019 5.15E+018 2.51E+015 1.09E+015 9.07E+019
109 0 2.55E+015 2.65E+019 7.53E+018 5.73E+019 4.87E+018 2.58E+015 1.13E+015 9.14E+019
110 0 2.62E+015 2.68E+019 7.57E+018 5.78E+019 4.58E+018 2.66E+015 1.17E+015 9.21E+019
111 0 2.68E+015 2.70E+019 7.61E+018 5.82E+019 4.30E+018 2.73E+015 1.20E+015 9.28E+019
112 0 2.76E+015 2.72E+019 7.65E+018 5.87E+019 4.26E+018 2.82E+015 1.24E+015 9.35E+019
113 0 2.83E+015 2.74E+019 7.69E+018 5.91E+019 4.24E+018 2.90E+015 1.28E+015 9.42E+019
114 0 2.91E+015 2.76E+019 7.73E+018 5.96E+019 4.22E+018 2.99E+015 1.32E+015 9.49E+019
115 0 2.99E+015 2.78E+019 7.78E+018 6.00E+019 4.20E+018 3.08E+015 1.36E+015 9.57E+019
116 0 3.06E+015 2.80E+019 7.82E+018 6.05E+019 4.18E+018 3.17E+015 1.40E+015 9.64E+019
117 0 3.14E+015 2.83E+019 7.86E+018 6.10E+019 4.15E+018 3.25E+015 1.44E+015 9.71E+019
118 0 3.22E+015 2.85E+019 7.90E+018 6.14E+019 4.13E+018 3.34E+015 1.48E+015 9.78E+019
119 0 3.29E+015 2.87E+019 7.94E+018 6.19E+019 4.11E+018 3.43E+015 1.52E+015 9.85E+019
120 0 3.37E+015 2.89E+019 7.99E+018 6.23E+019 4.09E+018 3.52E+015 1.56E+015 9.92E+019
121 0 3.45E+015 2.91E+019 8.03E+018 6.28E+019 4.07E+018 3.61E+015 1.59E+015 9.99E+019
122 0 3.54E+015 2.93E+019 8.07E+018 6.32E+019 3.97E+018 3.71E+015 1.63E+015 1.01E+020
123 0 3.63E+015 2.95E+019 8.11E+018 6.36E+019 3.86E+018 3.82E+015 1.67E+015 1.01E+020
124 0 3.71E+015 2.97E+019 8.15E+018 6.41E+019 3.75E+018 3.92E+015 1.71E+015 1.02E+020
125 0 3.80E+015 2.99E+019 8.19E+018 6.45E+019 3.64E+018 4.02E+015 1.75E+015 1.03E+020
126 0 3.89E+015 3.01E+019 8.23E+018 6.50E+019 3.53E+018 4.13E+015 1.79E+015 1.03E+020
127 0 3.98E+015 3.04E+019 8.28E+018 6.54E+019 3.43E+018 4.23E+015 1.83E+015 1.04E+020
128 0 4.07E+015 3.06E+019 8.32E+018 6.58E+019 3.32E+018 4.34E+015 1.87E+015 1.05E+020
129 0 4.16E+015 3.08E+019 8.36E+018 6.63E+019 3.21E+018 4.44E+015 1.91E+015 1.05E+020
130 0 4.25E+015 3.10E+019 8.40E+018 6.67E+019 3.10E+018 4.55E+015 1.95E+015 1.06E+020
131 0 4.34E+015 3.12E+019 8.44E+018 6.72E+019 2.99E+018 4.65E+015 1.99E+015 1.07E+020
132 0 4.44E+015 3.14E+019 8.47E+018 6.76E+019 2.92E+018 4.78E+015 2.03E+015 1.07E+020
133 0 4.55E+015 3.16E+019 8.51E+018 6.80E+019 2.84E+018 4.90E+015 2.08E+015 1.08E+020
134 0 4.65E+015 3.18E+019 8.54E+018 6.84E+019 2.77E+018 5.02E+015 2.12E+015 1.09E+020
135 0 4.75E+015 3.20E+019 8.57E+018 6.89E+019 2.69E+018 5.15E+015 2.16E+015 1.09E+020
136 0 4.86E+015 3.22E+019 8.60E+018 6.93E+019 2.62E+018 5.27E+015 2.20E+015 1.10E+020
137 0 4.96E+015 3.24E+019 8.63E+018 6.97E+019 2.54E+018 5.39E+015 2.24E+015 1.11E+020
138 0 5.06E+015 3.26E+019 8.66E+018 7.02E+019 2.47E+018 5.51E+015 2.29E+015 1.11E+020
139 0 5.17E+015 3.28E+019 8.70E+018 7.06E+019 2.40E+018 5.64E+015 2.33E+015 1.12E+020
140 0 5.27E+015 3.30E+019 8.73E+018 7.10E+019 2.32E+018 5.76E+015 2.37E+015 1.13E+020
141 0 5.37E+015 3.32E+019 8.76E+018 7.14E+019 2.25E+018 5.88E+015 2.41E+015 1.13E+020
142 0 5.49E+015 3.34E+019 8.80E+018 7.19E+019 2.75E+018 6.03E+015 2.45E+015 1.14E+020
143 0 5.61E+015 3.36E+019 8.84E+018 7.23E+019 3.31E+018 6.17E+015 2.50E+015 1.15E+020
144 0 5.73E+015 3.38E+019 8.89E+018 7.27E+019 3.87E+018 6.31E+015 2.54E+015 1.15E+020
145 0 5.84E+015 3.40E+019 8.93E+018 7.31E+019 4.43E+018 6.45E+015 2.58E+015 1.16E+020
146 0 5.96E+015 3.42E+019 8.97E+018 7.35E+019 4.99E+018 6.60E+015 2.62E+015 1.17E+020
147 0 6.08E+015 3.44E+019 9.01E+018 7.39E+019 5.54E+018 6.74E+015 2.67E+015 1.17E+020
148 0 6.20E+015 3.46E+019 9.06E+018 7.43E+019 6.10E+018 6.88E+015 2.71E+015 1.18E+020
149 0 6.31E+015 3.48E+019 9.10E+018 7.48E+019 6.66E+018 7.03E+015 2.75E+015 1.19E+020
150 0 6.43E+015 3.50E+019 9.14E+018 7.52E+019 7.22E+018 7.17E+015 2.80E+015 1.19E+020
151 0 6.55E+015 3.52E+019 9.19E+018 7.56E+019 7.78E+018 7.31E+015 2.84E+015 1.20E+020
152 0 6.68E+015 3.54E+019 9.23E+018 7.60E+019 8.04E+018 7.47E+015 2.89E+015 1.21E+020
153 0 6.81E+015 3.56E+019 9.27E+018 7.64E+019 8.28E+018 7.64E+015 2.94E+015 1.21E+020
154 0 6.95E+015 3.58E+019 9.31E+018 7.68E+019 8.52E+018 7.80E+015 2.98E+015 1.22E+020
155 0 7.08E+015 3.60E+019 9.35E+018 7.72E+019 8.76E+018 7.96E+015 3.03E+015 1.23E+020
156 0 7.21E+015 3.62E+019 9.40E+018 7.76E+019 8.99E+018 8.13E+015 3.08E+015 1.23E+020
157 0 7.35E+015 3.64E+019 9.44E+018 7.80E+019 9.23E+018 8.29E+015 3.13E+015 1.24E+020
158 0 7.48E+015 3.66E+019 9.48E+018 7.84E+019 9.47E+018 8.45E+015 3.18E+015 1.24E+020
159 0 7.61E+015 3.68E+019 9.52E+018 7.88E+019 9.71E+018 8.62E+015 3.23E+015 1.25E+020
160 0 7.75E+015 3.69E+019 9.56E+018 7.92E+019 9.95E+018 8.78E+015 3.28E+015 1.26E+020
161 0 7.88E+015 3.71E+019 9.61E+018 7.96E+019 1.02E+019 8.95E+015 3.33E+015 1.26E+020
162 0 8.03E+015 3.73E+019 9.64E+018 8.00E+019 9.68E+018 9.13E+015 3.38E+015 1.27E+020
163 0 8.18E+015 3.75E+019 9.68E+018 8.04E+019 9.09E+018 9.31E+015 3.43E+015 1.28E+020
164 0 8.33E+015 3.77E+019 9.71E+018 8.08E+019 8.51E+018 9.50E+015 3.48E+015 1.28E+020
165 0 8.48E+015 3.79E+019 9.75E+018 8.12E+019 7.92E+018 9.69E+015 3.54E+015 1.29E+020
166 0 8.62E+015 3.81E+019 9.79E+018 8.16E+019 7.34E+018 9.87E+015 3.59E+015 1.29E+020
167 0 8.77E+015 3.83E+019 9.82E+018 8.20E+019 6.75E+018 1.01E+016 3.64E+015 1.30E+020
168 0 8.92E+015 3.85E+019 9.86E+018 8.24E+019 6.17E+018 1.02E+016 3.70E+015 1.31E+020
169 0 9.07E+015 3.86E+019 9.90E+018 8.27E+019 5.58E+018 1.04E+016 3.75E+015 1.31E+020
170 0 9.22E+015 3.88E+019 9.93E+018 8.31E+019 5.00E+018 1.06E+016 3.80E+015 1.32E+020
171 0 9.37E+015 3.90E+019 9.97E+018 8.35E+019 4.41E+018 1.08E+016 3.86E+015 1.33E+020
172 0 9.53E+015 3.92E+019 1.00E+019 8.39E+019 4.17E+018 1.10E+016 3.91E+015 1.33E+020
173 0 9.70E+015 3.94E+019 1.00E+019 8.43E+019 3.96E+018 1.12E+016 3.95E+015 1.34E+020
174 0 9.87E+015 3.96E+019 1.01E+019 8.47E+019 3.76E+018 1.14E+016 4.00E+015 1.34E+020
175 0 1.00E+016 3.98E+019 1.01E+019 8.50E+019 3.55E+018 1.16E+016 4.05E+015 1.35E+020
176 0 1.02E+016 3.99E+019 1.02E+019 8.54E+019 3.35E+018 1.18E+016 4.10E+015 1.36E+020
177 0 1.04E+016 4.01E+019 1.02E+019 8.58E+019 3.14E+018 1.21E+016 4.15E+015 1.36E+020
178 0 1.05E+016 4.03E+019 1.02E+019 8.62E+019 2.94E+018 1.23E+016 4.20E+015 1.37E+020
179 0 1.07E+016 4.05E+019 1.03E+019 8.66E+019 2.73E+018 1.25E+016 4.25E+015 1.37E+020
180 0 1.09E+016 4.07E+019 1.03E+019 8.69E+019 2.53E+018 1.27E+016 4.30E+015 1.38E+020
181 0 1.10E+016 4.08E+019 1.04E+019 8.73E+019 2.32E+018 1.29E+016 4.35E+015 1.39E+020
182 0 1.12E+016 4.10E+019 1.04E+019 8.77E+019 2.58E+018 1.31E+016 4.40E+015 1.39E+020
183 0 1.14E+016 4.12E+019 1.04E+019 8.80E+019 2.90E+018 1.33E+016 4.45E+015 1.40E+020
184 0 1.16E+016 4.14E+019 1.05E+019 8.84E+019 3.22E+018 1.36E+016 4.50E+015 1.40E+020
185 0 1.18E+016 4.16E+019 1.05E+019 8.88E+019 3.53E+018 1.38E+016 4.55E+015 1.41E+020
186 0 1.19E+016 4.17E+019 1.05E+019 8.91E+019 3.85E+018 1.40E+016 4.60E+015 1.41E+020
187 0 1.21E+016 4.19E+019 1.06E+019 8.95E+019 4.17E+018 1.43E+016 4.65E+015 1.42E+020
188 0 1.23E+016 4.21E+019 1.06E+019 8.99E+019 4.49E+018 1.45E+016 4.70E+015 1.43E+020
189 0 1.25E+016 4.23E+019 1.06E+019 9.03E+019 4.80E+018 1.47E+016 4.75E+015 1.43E+020
190 0 1.27E+016 4.25E+019 1.07E+019 9.06E+019 5.12E+018 1.50E+016 4.80E+015 1.44E+020
191 0 1.29E+016 4.26E+019 1.07E+019 9.10E+019 5.44E+018 1.52E+016 4.85E+015 1.44E+020
192 0 1.31E+016 4.28E+019 1.07E+019 9.13E+019 5.40E+018 1.55E+016 4.90E+015 1.45E+020
193 0 1.33E+016 4.30E+019 1.08E+019 9.17E+019 5.32E+018 1.57E+016 4.95E+015 1.45E+020
194 0 1.35E+016 4.31E+019 1.08E+019 9.21E+019 5.24E+018 1.60E+016 5.00E+015 1.46E+020
195 0 1.37E+016 4.33E+019 1.09E+019 9.24E+019 5.16E+018 1.62E+016 5.05E+015 1.47E+020
196 0 1.39E+016 4.35E+019 1.09E+019 9.28E+019 5.07E+018 1.65E+016 5.10E+015 1.47E+020
197 0 1.41E+016 4.37E+019 1.09E+019 9.31E+019 4.99E+018 1.68E+016 5.15E+015 1.48E+020
198 0 1.43E+016 4.38E+019 1.10E+019 9.35E+019 4.91E+018 1.70E+016 5.19E+015 1.48E+020
199 0 1.45E+016 4.40E+019 1.10E+019 9.38E+019 4.83E+018 1.73E+016 5.24E+015 1.49E+020
200 0 1.47E+016 4.42E+019 1.10E+019 9.42E+019 4.75E+018 1.75E+016 5.29E+015 1.49E+020
201 0 1.49E+016 4.44E+019 1.11E+019 9.45E+019 4.67E+018 1.78E+016 5.34E+015 1.50E+020
202 0 1.51E+016 4.45E+019 1.11E+019 9.49E+019 4.38E+018 1.81E+016 5.39E+015 1.51E+020
203 0 1.53E+016 4.47E+019 1.11E+019 9.52E+019 4.06E+018 1.84E+016 5.44E+015 1.51E+020
204 0 1.55E+016 4.49E+019 1.12E+019 9.56E+019 3.75E+018 1.86E+016 5.49E+015 1.52E+020
205 0 1.58E+016 4.50E+019 1.12E+019 9.59E+019 3.43E+018 1.89E+016 5.54E+015 1.52E+020
206 0 1.60E+016 4.52E+019 1.12E+019 9.63E+019 3.12E+018 1.92E+016 5.59E+015 1.53E+020
207 0 1.62E+016 4.54E+019 1.13E+019 9.66E+019 2.80E+018 1.95E+016 5.64E+015 1.53E+020
208 0 1.64E+016 4.55E+019 1.13E+019 9.69E+019 2.49E+018 1.98E+016 5.69E+015 1.54E+020
209 0 1.66E+016 4.57E+019 1.13E+019 9.73E+019 2.17E+018 2.01E+016 5.74E+015 1.54E+020
210 0 1.69E+016 4.59E+019 1.14E+019 9.76E+019 1.86E+018 2.03E+016 5.79E+015 1.55E+020
211 0 1.71E+016 4.60E+019 1.14E+019 9.80E+019 1.54E+018 2.06E+016 5.84E+015 1.55E+020
212 0 1.73E+016 4.62E+019 1.14E+019 9.83E+019 1.40E+018 2.09E+016 5.88E+015 1.56E+020
213 0 1.76E+016 4.64E+019 1.15E+019 9.86E+019 1.28E+018 2.12E+016 5.93E+015 1.57E+020
214 0 1.78E+016 4.65E+019 1.15E+019 9.90E+019 1.16E+018 2.15E+016 5.98E+015 1.57E+020
215 0 1.80E+016 4.67E+019 1.15E+019 9.93E+019 1.04E+018 2.19E+016 6.03E+015 1.58E+020
216 0 1.83E+016 4.69E+019 1.16E+019 9.96E+019 9.18E+017 2.22E+016 6.08E+015 1.58E+020
217 0 1.85E+016 4.70E+019 1.16E+019 1.00E+020 7.98E+017 2.25E+016 6.13E+015 1.59E+020
218 0 1.88E+016 4.72E+019 1.16E+019 1.00E+020 6.79E+017 2.28E+016 6.18E+015 1.59E+020
219 0 1.90E+016 4.73E+019 1.17E+019 1.01E+020 5.59E+017 2.31E+016 6.23E+015 1.60E+020
220 0 1.92E+016 4.75E+019 1.17E+019 1.01E+020 4.39E+017 2.34E+016 6.28E+015 1.60E+020
221 0 1.95E+016 4.77E+019 1.17E+019 1.01E+020 3.20E+017 2.37E+016 6.33E+015 1.61E+020
222 0 1.97E+016 4.78E+019 1.18E+019 1.02E+020 3.18E+017 2.40E+016 6.38E+015 1.61E+020
223 0 2.00E+016 4.80E+019 1.18E+019 1.02E+020 3.35E+017 2.44E+016 6.43E+015 1.62E+020
224 0 2.03E+016 4.82E+019 1.18E+019 1.02E+020 3.51E+017 2.47E+016 6.48E+015 1.62E+020
225 0 2.05E+016 4.83E+019 1.19E+019 1.03E+020 3.68E+017 2.50E+016 6.53E+015 1.63E+020
226 0 2.08E+016 4.85E+019 1.19E+019 1.03E+020 3.85E+017 2.54E+016 6.58E+015 1.63E+020
227 0 2.10E+016 4.86E+019 1.19E+019 1.03E+020 4.01E+017 2.57E+016 6.63E+015 1.64E+020
228 0 2.13E+016 4.88E+019 1.20E+019 1.04E+020 4.18E+017 2.60E+016 6.68E+015 1.64E+020
229 0 2.16E+016 4.89E+019 1.20E+019 1.04E+020 4.34E+017 2.64E+016 6.73E+015 1.65E+020
230 0 2.18E+016 4.91E+019 1.20E+019 1.04E+020 4.51E+017 2.67E+016 6.78E+015 1.65E+020
231 0 2.21E+016 4.93E+019 1.21E+019 1.05E+020 4.67E+017 2.71E+016 6.83E+015 1.66E+020
232 0 2.24E+016 4.94E+019 1.21E+019 1.05E+020 4.77E+017 2.74E+016 6.88E+015 1.66E+020
233 0 2.26E+016 4.96E+019 1.21E+019 1.05E+020 4.87E+017 2.78E+016 6.93E+015 1.67E+020
234 0 2.29E+016 4.97E+019 1.21E+019 1.05E+020 4.96E+017 2.81E+016 6.98E+015 1.67E+020
235 0 2.32E+016 4.99E+019 1.22E+019 1.06E+020 5.05E+017 2.85E+016 7.03E+015 1.68E+020
236 0 2.35E+016 5.00E+019 1.22E+019 1.06E+020 5.14E+017 2.89E+016 7.08E+015 1.68E+020
237 0 2.38E+016 5.02E+019 1.22E+019 1.06E+020 5.23E+017 2.92E+016 7.13E+015 1.69E+020
238 0 2.40E+016 5.03E+019 1.23E+019 1.07E+020 5.32E+017 2.96E+016 7.18E+015 1.69E+020
239 0 2.43E+016 5.05E+019 1.23E+019 1.07E+020 5.41E+017 2.99E+016 7.23E+015 1.70E+020
240 0 2.46E+016 5.06E+019 1.23E+019 1.07E+020 5.50E+017 3.03E+016 7.28E+015 1.70E+020
241 0 2.49E+016 5.08E+019 1.24E+019 1.08E+020 5.59E+017 3.07E+016 7.33E+015 1.71E+020
242 0 2.52E+016 5.09E+019 1.24E+019 1.08E+020 5.18E+017 3.10E+016 7.38E+015 1.71E+020
243 0 2.55E+016 5.11E+019 1.24E+019 1.08E+020 4.67E+017 3.14E+016 7.43E+015 1.72E+020
244 0 2.58E+016 5.12E+019 1.25E+019 1.09E+020 4.17E+017 3.18E+016 7.49E+015 1.72E+020
245 0 2.61E+016 5.14E+019 1.25E+019 1.09E+020 3.67E+017 3.22E+016 7.54E+015 1.73E+020
246 0 2.64E+016 5.15E+019 1.25E+019 1.09E+020 3.16E+017 3.26E+016 7.59E+015 1.73E+020
247 0 2.67E+016 5.17E+019 1.26E+019 1.09E+020 2.66E+017 3.30E+016 7.64E+015 1.74E+020
248 0 2.70E+016 5.18E+019 1.26E+019 1.10E+020 2.16E+017 3.34E+016 7.69E+015 1.74E+020
249 0 2.73E+016 5.20E+019 1.26E+019 1.10E+020 1.65E+017 3.38E+016 7.74E+015 1.75E+020
250 0 2.76E+016 5.21E+019 1.27E+019 1.10E+020 1.15E+017 3.41E+016 7.79E+015 1.75E+020
251 0 2.79E+016 5.23E+019 1.27E+019 1.11E+020 6.47E+016 3.45E+016 7.84E+015 1.76E+020
252 0 2.82E+016 5.24E+019 1.27E+019 1.11E+020 6.53E+016 3.49E+016 7.90E+015 1.76E+020
253 0 2.85E+016 5.26E+019 1.28E+019 1.11E+020 7.49E+016 3.53E+016 7.96E+015 1.77E+020
254 0 2.89E+016 5.27E+019 1.28E+019 1.11E+020 8.45E+016 3.58E+016 8.02E+015 1.77E+020
255 0 2.92E+016 5.29E+019 1.28E+019 1.12E+020 9.41E+016 3.62E+016 8.08E+015 1.78E+020
256 0 2.95E+016 5.30E+019 1.29E+019 1.12E+020 1.04E+017 3.66E+016 8.14E+015 1.78E+020
257 0 2.98E+016 5.32E+019 1.29E+019 1.12E+020 1.13E+017 3.70E+016 8.20E+015 1.78E+020
258 0 3.02E+016 5.33E+019 1.29E+019 1.13E+020 1.23E+017 3.74E+016 8.26E+015 1.79E+020
259 0 3.05E+016 5.35E+019 1.30E+019 1.13E+020 1.33E+017 3.78E+016 8.32E+015 1.79E+020
260 0 3.08E+016 5.36E+019 1.30E+019 1.13E+020 1.42E+017 3.82E+016 8.38E+015 1.80E+020
261 0 3.11E+016 5.37E+019 1.30E+019 1.14E+020 1.52E+017 3.86E+016 8.44E+015 1.80E+020
262 0 3.15E+016 5.39E+019 1.31E+019 1.14E+020 1.42E+017 3.91E+016 8.50E+015 1.81E+020
263 0 3.18E+016 5.40E+019 1.31E+019 1.14E+020 1.28E+017 3.95E+016 8.55E+015 1.81E+020
264 0 3.22E+016 5.42E+019 1.31E+019 1.14E+020 1.14E+017 3.99E+016 8.61E+015 1.82E+020
265 0 3.25E+016 5.43E+019 1.32E+019 1.15E+020 1.00E+017 4.04E+016 8.67E+015 1.82E+020
266 0 3.29E+016 5.44E+019 1.32E+019 1.15E+020 8.62E+016 4.08E+016 8.73E+015 1.83E+020
267 0 3.32E+016 5.46E+019 1.32E+019 1.15E+020 7.24E+016 4.13E+016 8.78E+015 1.83E+020
268 0 3.35E+016 5.47E+019 1.32E+019 1.15E+020 5.85E+016 4.17E+016 8.84E+015 1.83E+020
269 0 3.39E+016 5.49E+019 1.33E+019 1.16E+020 4.47E+016 4.21E+016 8.90E+015 1.84E+020
270 0 3.42E+016 5.50E+019 1.33E+019 1.16E+020 3.09E+016 4.26E+016 8.95E+015 1.84E+020
271 0 3.46E+016 5.51E+019 1.33E+019 1.16E+020 1.70E+016 4.30E+016 9.01E+015 1.85E+020
272 0 3.49E+016 5.53E+019 1.34E+019 1.17E+020 1.38E+016 4.35E+016 9.07E+015 1.85E+020
273 0 3.53E+016 5.54E+019 1.34E+019 1.17E+020 1.26E+016 4.39E+016 9.12E+015 1.86E+020
274 0 3.57E+016 5.55E+019 1.34E+019 1.17E+020 1.14E+016 4.44E+016 9.18E+015 1.86E+020
275 0 3.60E+016 5.57E+019 1.35E+019 1.17E+020 1.02E+016 4.48E+016 9.23E+015 1.87E+020
276 0 3.64E+016 5.58E+019 1.35E+019 1.18E+020 9.03E+015 4.53E+016 9.29E+015 1.87E+020
277 0 3.68E+016 5.60E+019 1.35E+019 1.18E+020 7.84E+015 4.58E+016 9.34E+015 1.87E+020
278 0 3.72E+016 5.61E+019 1.36E+019 1.18E+020 6.65E+015 4.62E+016 9.40E+015 1.88E+020
279 0 3.75E+016 5.62E+019 1.36E+019 1.18E+020 5.46E+015 4.67E+016 9.45E+015 1.88E+020
280 0 3.79E+016 5.64E+019 1.36E+019 1.19E+020 4.27E+015 4.71E+016 9.50E+015 1.89E+020
281 0 3.83E+016 5.65E+019 1.37E+019 1.19E+020 3.08E+015 4.76E+016 9.56E+015 1.89E+020
282 0 3.86E+016 5.66E+019 1.37E+019 1.19E+020 2.64E+015 4.81E+016 9.61E+015 1.90E+020
283 0 3.90E+016 5.68E+019 1.37E+019 1.20E+020 2.35E+015 4.86E+016 9.65E+015 1.90E+020
284 0 3.94E+016 5.69E+019 1.37E+019 1.20E+020 2.07E+015 4.90E+016 9.70E+015 1.90E+020
285 0 3.98E+016 5.70E+019 1.38E+019 1.20E+020 1.78E+015 4.95E+016 9.74E+015 1.91E+020
286 0 4.02E+016 5.72E+019 1.38E+019 1.20E+020 1.49E+015 5.00E+016 9.79E+015 1.91E+020
287 0 4.06E+016 5.73E+019 1.38E+019 1.21E+020 1.20E+015 5.05E+016 9.83E+015 1.92E+020
288 0 4.10E+016 5.74E+019 1.38E+019 1.21E+020 9.15E+014 5.10E+016 9.87E+015 1.92E+020
289 0 4.14E+016 5.76E+019 1.38E+019 1.21E+020 6.27E+014 5.14E+016 9.92E+015 1.93E+020
290 0 4.18E+016 5.77E+019 1.39E+019 1.21E+020 3.39E+014 5.19E+016 9.96E+015 1.93E+020
291 0 4.22E+016 5.78E+019 1.39E+019 1.22E+020 5.11E+013 5.24E+016 1.00E+016 1.93E+020
292 0 4.26E+016 5.79E+019 1.39E+019 1.22E+020 9.34E+011 5.29E+016 1.01E+016 1.94E+020
293 0 4.30E+016 5.81E+019 1.40E+019 1.22E+020 8.32E+011 5.34E+016 1.01E+016 1.94E+020
294 0 4.34E+016 5.82E+019 1.40E+019 1.22E+020 7.30E+011 5.39E+016 1.02E+016 1.95E+020
295 0 4.38E+016 5.83E+019 1.40E+019 1.23E+020 6.28E+011 5.44E+016 1.02E+016 1.95E+020
296 0 4.42E+016 5.84E+019 1.40E+019 1.23E+020 5.27E+011 5.49E+016 1.03E+016 1.95E+020
297 0 4.47E+016 5.86E+019 1.41E+019 1.23E+020 4.25E+011 5.54E+016 1.03E+016 1.96E+020
298 0 4.51E+016 5.87E+019 1.41E+019 1.23E+020 3.23E+011 5.59E+016 1.04E+016 1.96E+020
299 0 4.55E+016 5.88E+019 1.41E+019 1.24E+020 2.22E+011 5.64E+016 1.04E+016 1.97E+020
300 0 4.59E+016 5.90E+019 1.42E+019 1.24E+020 1.20E+011 5.69E+016 1.05E+016 1.97E+020
301 0 4.63E+016 5.91E+019 1.42E+019 1.24E+020 1.83E+010 5.74E+016 1.05E+016 1.97E+020
302 0 4.67E+016 5.92E+019 1.42E+019 1.24E+020 0 5.79E+016 1.06E+016 1.98E+020
303 0 4.72E+016 5.93E+019 1.42E+019 1.25E+020 0 5.85E+016 1.06E+016 1.98E+020
304 0 4.76E+016 5.95E+019 1.43E+019 1.25E+020 0 5.90E+016 1.07E+016 1.99E+020
305 0 4.81E+016 5.96E+019 1.43E+019 1.25E+020 0 5.95E+016 1.08E+016 1.99E+020
306 0 4.85E+016 5.97E+019 1.43E+019 1.25E+020 0 6.00E+016 1.08E+016 1.99E+020
307 0 4.89E+016 5.98E+019 1.43E+019 1.26E+020 0 6.05E+016 1.09E+016 2.00E+020
308 0 4.94E+016 5.99E+019 1.44E+019 1.26E+020 0 6.11E+016 1.09E+016 2.00E+020
309 0 4.98E+016 6.01E+019 1.44E+019 1.26E+020 0 6.16E+016 1.10E+016 2.01E+020
310 0 5.03E+016 6.02E+019 1.44E+019 1.26E+020 0 6.21E+016 1.10E+016 2.01E+020
311 0 5.07E+016 6.03E+019 1.45E+019 1.26E+020 0 6.26E+016 1.11E+016 2.01E+020
312 0 5.12E+016 6.04E+019 1.45E+019 1.27E+020 0 6.32E+016 1.11E+016 2.02E+020
313 0 5.16E+016 6.06E+019 1.45E+019 1.27E+020 0 6.37E+016 1.12E+016 2.02E+020
314 0 5.21E+016 6.07E+019 1.45E+019 1.27E+020 0 6.42E+016 1.12E+016 2.02E+020
315 0 5.25E+016 6.08E+019 1.46E+019 1.27E+020 0 6.48E+016 1.13E+016 2.03E+020
316 0 5.30E+016 6.09E+019 1.46E+019 1.28E+020 0 6.53E+016 1.13E+016 2.03E+020
317 0 5.35E+016 6.10E+019 1.46E+019 1.28E+020 0 6.59E+016 1.14E+016 2.04E+020
318 0 5.39E+016 6.11E+019 1.46E+019 1.28E+020 0 6.64E+016 1.15E+016 2.04E+020
319 0 5.44E+016 6.13E+019 1.47E+019 1.28E+020 0 6.70E+016 1.15E+016 2.04E+020
320 0 5.49E+016 6.14E+019 1.47E+019 1.29E+020 0 6.75E+016 1.16E+016 2.05E+020
321 0 5.53E+016 6.15E+019 1.47E+019 1.29E+020 0 6.80E+016 1.16E+016 2.05E+020
322 0 5.58E+016 6.16E+019 1.47E+019 1.29E+020 0 6.86E+016 1.17E+016 2.05E+020
323 0 5.63E+016 6.17E+019 1.48E+019 1.29E+020 0 6.92E+016 1.17E+016 2.06E+020
324 0 5.68E+016 6.18E+019 1.48E+019 1.29E+020 0 6.97E+016 1.18E+016 2.06E+020
325 0 5.73E+016 6.20E+019 1.48E+019 1.30E+020 0 7.03E+016 1.18E+016 2.07E+020
326 0 5.78E+016 6.21E+019 1.49E+019 1.30E+020 0 7.09E+016 1.19E+016 2.07E+020
327 0 5.82E+016 6.22E+019 1.49E+019 1.30E+020 0 7.14E+016 1.19E+016 2.07E+020
328 0 5.87E+016 6.23E+019 1.49E+019 1.30E+020 0 7.20E+016 1.20E+016 2.08E+020
329 0 5.92E+016 6.24E+019 1.49E+019 1.31E+020 0 7.26E+016 1.20E+016 2.08E+020
330 0 5.97E+016 6.25E+019 1.50E+019 1.31E+020 0 7.31E+016 1.21E+016 2.08E+020
331 0 6.02E+016 6.26E+019 1.50E+019 1.31E+020 0 7.37E+016 1.22E+016 2.09E+020
332 0 6.07E+016 6.28E+019 1.50E+019 1.31E+020 0 7.43E+016 1.22E+016 2.09E+020
333 0 6.12E+016 6.29E+019 1.50E+019 1.31E+020 0 7.48E+016 1.23E+016 2.09E+020
334 0 6.17E+016 6.30E+019 1.51E+019 1.32E+020 0 7.54E+016 1.23E+016 2.10E+020
335 0 6.22E+016 6.31E+019 1.51E+019 1.32E+020 0 7.60E+016 1.24E+016 2.10E+020
336 0 6.28E+016 6.32E+019 1.51E+019 1.32E+020 0 7.66E+016 1.24E+016 2.11E+020
337 0 6.33E+016 6.33E+019 1.51E+019 1.32E+020 0 7.72E+016 1.25E+016 2.11E+020
338 0 6.38E+016 6.34E+019 1.52E+019 1.32E+020 0 7.78E+016 1.25E+016 2.11E+020
339 0 6.43E+016 6.35E+019 1.52E+019 1.33E+020 0 7.84E+016 1.26E+016 2.12E+020
340 0 6.48E+016 6.36E+019 1.52E+019 1.33E+020 0 7.89E+016 1.26E+016 2.12E+020
341 0 6.53E+016 6.38E+019 1.52E+019 1.33E+020 0 7.95E+016 1.27E+016 2.12E+020
342 0 6.59E+016 6.39E+019 1.53E+019 1.33E+020 0 8.01E+016 1.27E+016 2.13E+020
343 0 6.64E+016 6.40E+019 1.53E+019 1.34E+020 0 8.07E+016 1.28E+016 2.13E+020
344 0 6.69E+016 6.41E+019 1.53E+019 1.34E+020 0 8.13E+016 1.28E+016 2.13E+020
345 0 6.75E+016 6.42E+019 1.53E+019 1.34E+020 0 8.20E+016 1.29E+016 2.14E+020
346 0 6.80E+016 6.43E+019 1.54E+019 1.34E+020 0 8.26E+016 1.29E+016 2.14E+020
347 0 6.85E+016 6.44E+019 1.54E+019 1.34E+020 0 8.32E+016 1.30E+016 2.14E+020
348 0 6.91E+016 6.45E+019 1.54E+019 1.35E+020 0 8.38E+016 1.30E+016 2.15E+020
349 0 6.96E+016 6.46E+019 1.54E+019 1.35E+020 0 8.44E+016 1.31E+016 2.15E+020
350 0 7.02E+016 6.47E+019 1.55E+019 1.35E+020 0 8.50E+016 1.31E+016 2.15E+020
351 0 7.07E+016 6.48E+019 1.55E+019 1.35E+020 0 8.56E+016 1.32E+016 2.16E+020
352 0 7.13E+016 6.49E+019 1.55E+019 1.35E+020 0 8.62E+016 1.32E+016 2.16E+020
353 0 7.18E+016 6.50E+019 1.56E+019 1.36E+020 0 8.69E+016 1.33E+016 2.16E+020
354 0 7.24E+016 6.51E+019 1.56E+019 1.36E+020 0 8.75E+016 1.34E+016 2.17E+020
355 0 7.29E+016 6.52E+019 1.56E+019 1.36E+020 0 8.81E+016 1.34E+016 2.17E+020
356 0 7.35E+016 6.53E+019 1.57E+019 1.36E+020 0 8.87E+016 1.35E+016 2.17E+020
357 0 7.41E+016 6.54E+019 1.57E+019 1.36E+020 0 8.94E+016 1.36E+016 2.18E+020
358 0 7.46E+016 6.55E+019 1.57E+019 1.37E+020 0 9.00E+016 1.36E+016 2.18E+020
359 0 7.52E+016 6.56E+019 1.58E+019 1.37E+020 0 9.06E+016 1.37E+016 2.18E+020
360 0 7.58E+016 6.58E+019 1.58E+019 1.37E+020 0 9.13E+016 1.38E+016 2.19E+020
361 0 7.63E+016 6.59E+019 1.58E+019 1.37E+020 0 9.19E+016 1.38E+016 2.19E+020
362 0 7.69E+016 6.60E+019 1.59E+019 1.37E+020 0 9.25E+016 1.41E+016 2.19E+020
363 0 7.75E+016 6.61E+019 1.60E+019 1.38E+020 0 9.32E+016 1.43E+016 2.20E+020
364 0 7.81E+016 6.62E+019 1.61E+019 1.38E+020 0 9.38E+016 1.46E+016 2.20E+020
365 0 7.87E+016 6.63E+019 1.62E+019 1.38E+020 0 9.45E+016 1.48E+016 2.20E+020
366 0 7.93E+016 6.64E+019 1.63E+019 1.38E+020 0 9.51E+016 1.51E+016 2.21E+020
367 0 7.99E+016 6.65E+019 1.63E+019 1.38E+020 0 9.58E+016 1.53E+016 2.21E+020
368 0 8.05E+016 6.66E+019 1.64E+019 1.38E+020 0 9.64E+016 1.56E+016 2.22E+020
369 0 8.10E+016 6.67E+019 1.65E+019 1.39E+020 0 9.71E+016 1.58E+016 2.22E+020
370 0 8.16E+016 6.67E+019 1.66E+019 1.39E+020 0 9.77E+016 1.61E+016 2.22E+020
371 0 8.22E+016 6.68E+019 1.67E+019 1.39E+020 0 9.84E+016 1.63E+016 2.23E+020
372 0 8.28E+016 6.69E+019 1.67E+019 1.39E+020 0 9.90E+016 1.64E+016 2.23E+020
373 0 8.34E+016 6.70E+019 1.67E+019 1.39E+020 0 9.97E+016 1.65E+016 2.23E+020
374 0 8.41E+016 6.71E+019 1.68E+019 1.40E+020 0 1.00E+017 1.65E+016 2.24E+020
375 0 8.47E+016 6.72E+019 1.68E+019 1.40E+020 0 1.01E+017 1.66E+016 2.24E+020
376 0 8.53E+016 6.73E+019 1.68E+019 1.40E+020 0 1.02E+017 1.66E+016 2.24E+020
377 0 8.59E+016 6.74E+019 1.68E+019 1.40E+020 0 1.02E+017 1.67E+016 2.25E+020
378 0 8.65E+016 6.75E+019 1.68E+019 1.40E+020 0 1.03E+017 1.67E+016 2.25E+020
379 0 8.71E+016 6.76E+019 1.69E+019 1.40E+020 0 1.04E+017 1.68E+016 2.25E+020
380 0 8.78E+016 6.77E+019 1.69E+019 1.41E+020 0 1.04E+017 1.68E+016 2.25E+020
381 0 8.84E+016 6.78E+019 1.69E+019 1.41E+020 0 1.05E+017 1.69E+016 2.26E+020
382 0 8.90E+016 6.79E+019 1.69E+019 1.41E+020 0 1.06E+017 1.69E+016 2.26E+020
383 0 8.96E+016 6.80E+019 1.70E+019 1.41E+020 0 1.06E+017 1.70E+016 2.26E+020
384 0 9.03E+016 6.81E+019 1.70E+019 1.41E+020 0 1.07E+017 1.70E+016 2.27E+020
385 0 9.09E+016 6.82E+019 1.70E+019 1.42E+020 0 1.08E+017 1.71E+016 2.27E+020
386 0 9.16E+016 6.83E+019 1.70E+019 1.42E+020 0 1.09E+017 1.71E+016 2.27E+020
387 0 9.22E+016 6.84E+019 1.70E+019 1.42E+020 0 1.09E+017 1.72E+016 2.27E+020
388 0 9.29E+016 6.84E+019 1.71E+019 1.42E+020 0 1.10E+017 1.72E+016 2.28E+020
389 0 9.35E+016 6.85E+019 1.71E+019 1.42E+020 0 1.11E+017 1.73E+016 2.28E+020
390 0 9.41E+016 6.86E+019 1.71E+019 1.42E+020 0 1.11E+017 1.73E+016 2.28E+020
391 0 9.48E+016 6.87E+019 1.71E+019 1.43E+020 0 1.12E+017 1.74E+016 2.29E+020
392 0 9.54E+016 6.88E+019 1.72E+019 1.43E+020 0 1.13E+017 1.74E+016 2.29E+020
393 0 9.61E+016 6.89E+019 1.72E+019 1.43E+020 0 1.13E+017 1.75E+016 2.29E+020
394 0 9.68E+016 6.90E+019 1.72E+019 1.43E+020 0 1.14E+017 1.75E+016 2.29E+020
395 0 9.75E+016 6.91E+019 1.72E+019 1.43E+020 0 1.15E+017 1.76E+016 2.30E+020
396 0 9.81E+016 6.92E+019 1.72E+019 1.43E+020 0 1.16E+017 1.76E+016 2.30E+020
397 0 9.88E+016 6.93E+019 1.73E+019 1.44E+020 0 1.16E+017 1.77E+016 2.30E+020
398 0 9.95E+016 6.93E+019 1.73E+019 1.44E+020 0 1.17E+017 1.77E+016 2.31E+020
399 0 1.00E+017 6.94E+019 1.73E+019 1.44E+020 0 1.18E+017 1.78E+016 2.31E+020
400 0 1.01E+017 6.95E+019 1.73E+019 1.44E+020 0 1.18E+017 1.78E+016 2.31E+020
401 0 1.01E+017 6.96E+019 1.73E+019 1.44E+020 0 1.19E+017 1.79E+016 2.31E+020
402 0 1.02E+017 6.97E+019 1.74E+019 1.44E+020 0 1.20E+017 1.79E+016 2.32E+020
403 0 1.03E+017 6.98E+019 1.74E+019 1.45E+020 0 1.21E+017 1.80E+016 2.32E+020
404 0 1.04E+017 6.99E+019 1.74E+019 1.45E+020 0 1.21E+017 1.80E+016 2.32E+020
405 0 1.04E+017 7.00E+019 1.74E+019 1.45E+020 0 1.22E+017 1.81E+016 2.32E+020
406 0 1.05E+017 7.00E+019 1.74E+019 1.45E+020 0 1.23E+017 1.81E+016 2.33E+020
407 0 1.06E+017 7.01E+019 1.74E+019 1.45E+020 0 1.24E+017 1.82E+016 2.33E+020
408 0 1.06E+017 7.02E+019 1.75E+019 1.45E+020 0 1.24E+017 1.82E+016 2.33E+020
409 0 1.07E+017 7.03E+019 1.75E+019 1.45E+020 0 1.25E+017 1.83E+016 2.33E+020
410 0 1.08E+017 7.04E+019 1.75E+019 1.46E+020 0 1.26E+017 1.83E+016 2.34E+020
411 0 1.08E+017 7.05E+019 1.75E+019 1.46E+020 0 1.26E+017 1.84E+016 2.34E+020
412 0 1.09E+017 7.05E+019 1.75E+019 1.46E+020 0 1.27E+017 1.84E+016 2.34E+020
413 0 1.10E+017 7.06E+019 1.76E+019 1.46E+020 0 1.28E+017 1.85E+016 2.35E+020
414 0 1.11E+017 7.07E+019 1.76E+019 1.46E+020 0 1.29E+017 1.86E+016 2.35E+020
415 0 1.11E+017 7.08E+019 1.76E+019 1.46E+020 0 1.29E+017 1.86E+016 2.35E+020
416 0 1.12E+017 7.09E+019 1.76E+019 1.47E+020 0 1.30E+017 1.87E+016 2.35E+020
417 0 1.13E+017 7.10E+019 1.77E+019 1.47E+020 0 1.31E+017 1.87E+016 2.36E+020
418 0 1.13E+017 7.10E+019 1.77E+019 1.47E+020 0 1.32E+017 1.88E+016 2.36E+020
419 0 1.14E+017 7.11E+019 1.77E+019 1.47E+020 0 1.33E+017 1.89E+016 2.36E+020
420 0 1.15E+017 7.12E+019 1.77E+019 1.47E+020 0 1.33E+017 1.89E+016 2.36E+020
421 0 1.16E+017 7.13E+019 1.77E+019 1.47E+020 0 1.34E+017 1.90E+016 2.37E+020
422 0 1.16E+017 7.14E+019 1.78E+019 1.47E+020 0 1.35E+017 1.91E+016 2.37E+020
423 0 1.17E+017 7.14E+019 1.78E+019 1.48E+020 0 1.36E+017 1.91E+016 2.37E+020
424 0 1.18E+017 7.15E+019 1.78E+019 1.48E+020 0 1.36E+017 1.92E+016 2.37E+020
425 0 1.19E+017 7.16E+019 1.78E+019 1.48E+020 0 1.37E+017 1.92E+016 2.38E+020
426 0 1.19E+017 7.17E+019 1.79E+019 1.48E+020 0 1.38E+017 1.93E+016 2.38E+020
427 0 1.20E+017 7.17E+019 1.79E+019 1.48E+020 0 1.39E+017 1.93E+016 2.38E+020
428 0 1.21E+017 7.18E+019 1.79E+019 1.48E+020 0 1.39E+017 1.94E+016 2.38E+020
429 0 1.22E+017 7.19E+019 1.79E+019 1.48E+020 0 1.40E+017 1.95E+016 2.39E+020
430 0 1.22E+017 7.20E+019 1.79E+019 1.49E+020 0 1.41E+017 1.95E+016 2.39E+020
431 0 1.23E+017 7.21E+019 1.80E+019 1.49E+020 0 1.42E+017 1.96E+016 2.39E+020
432 0 1.24E+017 7.21E+019 1.80E+019 1.49E+020 0 1.43E+017 1.96E+016 2.39E+020
433 0 1.25E+017 7.22E+019 1.80E+019 1.49E+020 0 1.43E+017 1.97E+016 2.39E+020
434 0 1.25E+017 7.23E+019 1.80E+019 1.49E+020 0 1.44E+017 1.98E+016 2.40E+020
435 0 1.26E+017 7.24E+019 1.81E+019 1.49E+020 0 1.45E+017 1.98E+016 2.40E+020
436 0 1.27E+017 7.24E+019 1.81E+019 1.49E+020 0 1.46E+017 1.99E+016 2.40E+020
437 0 1.28E+017 7.25E+019 1.81E+019 1.50E+020 0 1.47E+017 1.99E+016 2.40E+020
438 0 1.29E+017 7.26E+019 1.81E+019 1.50E+020 0 1.47E+017 2.00E+016 2.41E+020
439 0 1.29E+017 7.27E+019 1.81E+019 1.50E+020 0 1.48E+017 2.00E+016 2.41E+020
440 0 1.30E+017 7.27E+019 1.82E+019 1.50E+020 0 1.49E+017 2.01E+016 2.41E+020
441 0 1.31E+017 7.28E+019 1.82E+019 1.50E+020 0 1.50E+017 2.02E+016 2.41E+020
442 0 1.32E+017 7.29E+019 1.82E+019 1.50E+020 0 1.50E+017 2.02E+016 2.42E+020
443 0 1.32E+017 7.30E+019 1.82E+019 1.50E+020 0 1.51E+017 2.03E+016 2.42E+020
444 0 1.33E+017 7.30E+019 1.82E+019 1.50E+020 0 1.52E+017 2.03E+016 2.42E+020
445 0 1.34E+017 7.31E+019 1.83E+019 1.51E+020 0 1.53E+017 2.04E+016 2.42E+020
446 0 1.35E+017 7.32E+019 1.83E+019 1.51E+020 0 1.54E+017 2.04E+016 2.42E+020
447 0 1.36E+017 7.32E+019 1.83E+019 1.51E+020 0 1.55E+017 2.05E+016 2.43E+020
448 0 1.37E+017 7.33E+019 1.83E+019 1.51E+020 0 1.55E+017 2.05E+016 2.43E+020
449 0 1.37E+017 7.34E+019 1.83E+019 1.51E+020 0 1.56E+017 2.06E+016 2.43E+020
450 0 1.38E+017 7.35E+019 1.84E+019 1.51E+020 0 1.57E+017 2.06E+016 2.43E+020
451 0 1.39E+017 7.35E+019 1.84E+019 1.51E+020 0 1.58E+017 2.07E+016 2.44E+020
452 0 1.40E+017 7.36E+019 1.84E+019 1.52E+020 0 1.59E+017 2.08E+016 2.44E+020
453 0 1.41E+017 7.37E+019 1.84E+019 1.52E+020 0 1.59E+017 2.08E+016 2.44E+020
454 0 1.41E+017 7.37E+019 1.84E+019 1.52E+020 0 1.60E+017 2.09E+016 2.44E+020
455 0 1.42E+017 7.38E+019 1.85E+019 1.52E+020 0 1.61E+017 2.10E+016 2.44E+020
456 0 1.43E+017 7.39E+019 1.85E+019 1.52E+020 0 1.62E+017 2.10E+016 2.45E+020
457 0 1.44E+017 7.39E+019 1.85E+019 1.52E+020 0 1.63E+017 2.11E+016 2.45E+020
458 0 1.45E+017 7.40E+019 1.85E+019 1.52E+020 0 1.64E+017 2.11E+016 2.45E+020
459 0 1.46E+017 7.41E+019 1.86E+019 1.52E+020 0 1.64E+017 2.12E+016 2.45E+020
460 0 1.46E+017 7.42E+019 1.86E+019 1.53E+020 0 1.65E+017 2.13E+016 2.46E+020
461 0 1.47E+017 7.42E+019 1.86E+019 1.53E+020 0 1.66E+017 2.13E+016 2.46E+020
462 0 1.48E+017 7.43E+019 1.86E+019 1.53E+020 0 1.67E+017 2.14E+016 2.46E+020
463 0 1.49E+017 7.44E+019 1.86E+019 1.53E+020 0 1.68E+017 2.15E+016 2.46E+020
464 0 1.50E+017 7.44E+019 1.87E+019 1.53E+020 0 1.69E+017 2.15E+016 2.46E+020
465 0 1.51E+017 7.45E+019 1.87E+019 1.53E+020 0 1.70E+017 2.16E+016 2.47E+020
466 0 1.52E+017 7.46E+019 1.87E+019 1.53E+020 0 1.70E+017 2.17E+016 2.47E+020
467 0 1.52E+017 7.46E+019 1.87E+019 1.53E+020 0 1.71E+017 2.17E+016 2.47E+020
468 0 1.53E+017 7.47E+019 1.87E+019 1.53E+020 0 1.72E+017 2.18E+016 2.47E+020
469 0 1.54E+017 7.48E+019 1.88E+019 1.54E+020 0 1.73E+017 2.18E+016 2.47E+020
470 0 1.55E+017 7.48E+019 1.88E+019 1.54E+020 0 1.74E+017 2.19E+016 2.48E+020
471 0 1.56E+017 7.49E+019 1.88E+019 1.54E+020 0 1.75E+017 2.20E+016 2.48E+020
472 0 1.57E+017 7.49E+019 1.88E+019 1.54E+020 0 1.76E+017 2.21E+016 2.48E+020
473 0 1.58E+017 7.50E+019 1.89E+019 1.54E+020 0 1.76E+017 2.21E+016 2.48E+020
474 0 1.58E+017 7.51E+019 1.89E+019 1.54E+020 0 1.77E+017 2.22E+016 2.48E+020
475 0 1.59E+017 7.51E+019 1.89E+019 1.54E+020 0 1.78E+017 2.23E+016 2.49E+020
476 0 1.60E+017 7.52E+019 1.89E+019 1.54E+020 0 1.79E+017 2.24E+016 2.49E+020
477 0 1.61E+017 7.53E+019 1.90E+019 1.54E+020 0 1.80E+017 2.25E+016 2.49E+020
478 0 1.62E+017 7.53E+019 1.90E+019 1.55E+020 0 1.81E+017 2.26E+016 2.49E+020
479 0 1.63E+017 7.54E+019 1.90E+019 1.55E+020 0 1.82E+017 2.27E+016 2.49E+020
480 0 1.64E+017 7.54E+019 1.91E+019 1.55E+020 0 1.83E+017 2.27E+016 2.50E+020
481 0 1.65E+017 7.55E+019 1.91E+019 1.55E+020 0 1.83E+017 2.28E+016 2.50E+020
482 0 1.66E+017 7.56E+019 1.91E+019 1.55E+020 0 1.84E+017 2.29E+016 2.50E+020
483 0 1.67E+017 7.56E+019 1.92E+019 1.55E+020 0 1.85E+017 2.30E+016 2.50E+020
484 0 1.67E+017 7.57E+019 1.92E+019 1.55E+020 0 1.86E+017 2.31E+016 2.50E+020
485 0 1.68E+017 7.58E+019 1.92E+019 1.55E+020 0 1.87E+017 2.32E+016 2.51E+020
486 0 1.69E+017 7.58E+019 1.93E+019 1.55E+020 0 1.88E+017 2.33E+016 2.51E+020
487 0 1.70E+017 7.59E+019 1.93E+019 1.56E+020 0 1.89E+017 2.34E+016 2.51E+020
488 0 1.71E+017 7.59E+019 1.94E+019 1.56E+020 0 1.90E+017 2.35E+016 2.51E+020
489 0 1.72E+017 7.60E+019 1.94E+019 1.56E+020 0 1.90E+017 2.36E+016 2.52E+020
490 0 1.73E+017 7.61E+019 1.95E+019 1.56E+020 0 1.91E+017 2.37E+016 2.52E+020
491 0 1.74E+017 7.61E+019 1.95E+019 1.56E+020 0 1.92E+017 2.38E+016 2.52E+020
492 0 1.75E+017 7.62E+019 1.96E+019 1.56E+020 0 1.93E+017 2.40E+016 2.52E+020
493 0 1.76E+017 7.62E+019 1.98E+019 1.56E+020 0 1.94E+017 2.43E+016 2.53E+020
494 0 1.77E+017 7.63E+019 2.00E+019 1.56E+020 0 1.95E+017 2.46E+016 2.53E+020
495 0 1.78E+017 7.63E+019 2.02E+019 1.56E+020 0 1.96E+017 2.49E+016 2.53E+020
496 0 1.79E+017 7.64E+019 2.03E+019 1.56E+020 0 1.97E+017 2.52E+016 2.54E+020
497 0 1.80E+017 7.65E+019 2.05E+019 1.57E+020 0 1.98E+017 2.55E+016 2.54E+020
498 0 1.80E+017 7.65E+019 2.07E+019 1.57E+020 0 1.99E+017 2.58E+016 2.54E+020
499 0 1.81E+017 7.66E+019 2.09E+019 1.57E+020 0 2.00E+017 2.61E+016 2.55E+020
500 0 1.82E+017 7.66E+019 2.10E+019 1.57E+020 0 2.00E+017 2.64E+016 2.55E+020
501 0 1.83E+017 7.67E+019 2.12E+019 1.57E+020 0 2.01E+017 2.67E+016 2.55E+020
502 0 1.84E+017 7.67E+019 2.13E+019 1.57E+020 0 2.02E+017 2.68E+016 2.55E+020
503 0 1.85E+017 7.68E+019 2.13E+019 1.57E+020 0 2.03E+017 2.68E+016 2.56E+020
504 0 1.86E+017 7.69E+019 2.13E+019 1.57E+020 0 2.04E+017 2.68E+016 2.56E+020
505 0 1.87E+017 7.69E+019 2.13E+019 1.57E+020 0 2.05E+017 2.68E+016 2.56E+020
506 0 1.88E+017 7.70E+019 2.13E+019 1.57E+020 0 2.06E+017 2.67E+016 2.56E+020
507 0 1.89E+017 7.70E+019 2.13E+019 1.58E+020 0 2.07E+017 2.67E+016 2.56E+020
508 0 1.90E+017 7.71E+019 2.13E+019 1.58E+020 0 2.08E+017 2.67E+016 2.56E+020
509 0 1.91E+017 7.71E+019 2.13E+019 1.58E+020 0 2.09E+017 2.67E+016 2.57E+020
510 0 1.92E+017 7.72E+019 2.13E+019 1.58E+020 0 2.10E+017 2.67E+016 2.57E+020
511 0 1.93E+017 7.72E+019 2.13E+019 1.58E+020 0 2.11E+017 2.67E+016 2.57E+020
512 0 1.94E+017 7.73E+019 2.13E+019 1.58E+020 0 2.12E+017 2.67E+016 2.57E+020
513 0 1.95E+017 7.73E+019 2.14E+019 1.58E+020 0 2.12E+017 2.68E+016 2.57E+020
514 0 1.96E+017 7.74E+019 2.14E+019 1.58E+020 0 2.13E+017 2.69E+016 2.57E+020
515 0 1.97E+017 7.74E+019 2.14E+019 1.58E+020 0 2.14E+017 2.70E+016 2.58E+020
516 0 1.98E+017 7.75E+019 2.14E+019 1.58E+020 0 2.15E+017 2.71E+016 2.58E+020
517 0 1.99E+017 7.75E+019 2.15E+019 1.58E+020 0 2.16E+017 2.71E+016 2.58E+020
518 0 2.00E+017 7.76E+019 2.15E+019 1.59E+020 0 2.17E+017 2.72E+016 2.58E+020
519 0 2.01E+017 7.76E+019 2.15E+019 1.59E+020 0 2.18E+017 2.73E+016 2.58E+020
520 0 2.02E+017 7.77E+019 2.15E+019 1.59E+020 0 2.19E+017 2.74E+016 2.58E+020
521 0 2.03E+017 7.78E+019 2.16E+019 1.59E+020 0 2.20E+017 2.75E+016 2.59E+020
522 0 2.04E+017 7.78E+019 2.16E+019 1.59E+020 0 2.21E+017 2.76E+016 2.59E+020
523 0 2.05E+017 7.78E+019 2.16E+019 1.59E+020 0 2.22E+017 2.77E+016 2.59E+020
524 0 2.06E+017 7.79E+019 2.16E+019 1.59E+020 0 2.23E+017 2.78E+016 2.59E+020
525 0 2.07E+017 7.79E+019 2.17E+019 1.59E+020 0 2.24E+017 2.79E+016 2.59E+020
526 0 2.08E+017 7.80E+019 2.17E+019 1.59E+020 0 2.25E+017 2.80E+016 2.59E+020
527 0 2.09E+017 7.80E+019 2.17E+019 1.59E+020 0 2.26E+017 2.81E+016 2.60E+020
528 0 2.10E+017 7.81E+019 2.18E+019 1.59E+020 0 2.27E+017 2.82E+016 2.60E+020
529 0 2.11E+017 7.81E+019 2.18E+019 1.59E+020 0 2.28E+017 2.83E+016 2.60E+020
530 0 2.12E+017 7.82E+019 2.18E+019 1.60E+020 0 2.29E+017 2.84E+016 2.60E+020
531 0 2.13E+017 7.82E+019 2.18E+019 1.60E+020 0 2.30E+017 2.85E+016 2.60E+020
532 0 2.14E+017 7.83E+019 2.19E+019 1.60E+020 0 2.31E+017 2.86E+016 2.60E+020
533 0 2.15E+017 7.83E+019 2.19E+019 1.60E+020 0 2.32E+017 2.87E+016 2.60E+020
534 0 2.16E+017 7.84E+019 2.19E+019 1.60E+020 0 2.33E+017 2.89E+016 2.61E+020
535 0 2.17E+017 7.84E+019 2.20E+019 1.60E+020 0 2.33E+017 2.90E+016 2.61E+020
536 0 2.19E+017 7.85E+019 2.20E+019 1.60E+020 0 2.34E+017 2.91E+016 2.61E+020
537 0 2.20E+017 7.85E+019 2.20E+019 1.60E+020 0 2.35E+017 2.93E+016 2.61E+020
538 0 2.21E+017 7.86E+019 2.21E+019 1.60E+020 0 2.36E+017 2.94E+016 2.61E+020
539 0 2.22E+017 7.86E+019 2.21E+019 1.60E+020 0 2.37E+017 2.96E+016 2.61E+020
540 0 2.23E+017 7.87E+019 2.21E+019 1.60E+020 0 2.38E+017 2.97E+016 2.62E+020
541 0 2.24E+017 7.87E+019 2.22E+019 1.60E+020 0 2.39E+017 2.98E+016 2.62E+020
542 0 2.25E+017 7.88E+019 2.22E+019 1.60E+020 0 2.40E+017 3.00E+016 2.62E+020
543 0 2.26E+017 7.88E+019 2.23E+019 1.61E+020 0 2.41E+017 3.01E+016 2.62E+020
544 0 2.27E+017 7.88E+019 2.23E+019 1.61E+020 0 2.42E+017 3.03E+016 2.62E+020
545 0 2.28E+017 7.89E+019 2.24E+019 1.61E+020 0 2.43E+017 3.05E+016 2.62E+020
546 0 2.29E+017 7.89E+019 2.24E+019 1.61E+020 0 2.44E+017 3.06E+016 2.63E+020
547 0 2.30E+017 7.90E+019 2.25E+019 1.61E+020 0 2.45E+017 3.08E+016 2.63E+020
548 0 2.31E+017 7.90E+019 2.26E+019 1.61E+020 0 2.46E+017 3.09E+016 2.63E+020
549 0 2.32E+017 7.91E+019 2.26E+019 1.61E+020 0 2.47E+017 3.11E+016 2.63E+020
550 0 2.34E+017 7.91E+019 2.27E+019 1.61E+020 0 2.48E+017 3.13E+016 2.63E+020
551 0 2.35E+017 7.92E+019 2.27E+019 1.61E+020 0 2.49E+017 3.14E+016 2.63E+020
552 0 2.36E+017 7.92E+019 2.28E+019 1.61E+020 0 2.50E+017 3.16E+016 2.64E+020
553 0 2.37E+017 7.92E+019 2.28E+019 1.61E+020 0 2.51E+017 3.18E+016 2.64E+020
554 0 2.38E+017 7.93E+019 2.28E+019 1.61E+020 0 2.52E+017 3.20E+016 2.64E+020
555 0 2.39E+017 7.93E+019 2.29E+019 1.61E+020 0 2.53E+017 3.22E+016 2.64E+020
556 0 2.40E+017 7.94E+019 2.29E+019 1.61E+020 0 2.54E+017 3.24E+016 2.64E+020
557 0 2.41E+017 7.94E+019 2.29E+019 1.62E+020 0 2.55E+017 3.26E+016 2.64E+020
558 0 2.42E+017 7.94E+019 2.30E+019 1.62E+020 0 2.56E+017 3.28E+016 2.65E+020
559 0 2.43E+017 7.95E+019 2.30E+019 1.62E+020 0 2.57E+017 3.30E+016 2.65E+020
560 0 2.45E+017 7.95E+019 2.30E+019 1.62E+020 0 2.58E+017 3.32E+016 2.65E+020
561 0 2.46E+017 7.96E+019 2.30E+019 1.62E+020 0 2.59E+017 3.34E+016 2.65E+020
562 0 2.47E+017 7.96E+019 2.31E+019 1.62E+020 0 2.60E+017 3.36E+016 2.65E+020
563 0 2.48E+017 7.96E+019 2.32E+019 1.62E+020 0 2.61E+017 3.38E+016 2.65E+020
564 0 2.49E+017 7.97E+019 2.32E+019 1.62E+020 0 2.62E+017 3.41E+016 2.65E+020
565 0 2.50E+017 7.97E+019 2.33E+019 1.62E+020 0 2.63E+017 3.44E+016 2.66E+020
566 0 2.51E+017 7.98E+019 2.33E+019 1.62E+020 0 2.64E+017 3.46E+016 2.66E+020
567 0 2.53E+017 7.98E+019 2.34E+019 1.62E+020 0 2.65E+017 3.49E+016 2.66E+020
568 0 2.54E+017 7.98E+019 2.35E+019 1.62E+020 0 2.66E+017 3.52E+016 2.66E+020
569 0 2.55E+017 7.99E+019 2.35E+019 1.62E+020 0 2.68E+017 3.54E+016 2.66E+020
570 0 2.56E+017 7.99E+019 2.36E+019 1.62E+020 0 2.69E+017 3.57E+016 2.66E+020
571 0 2.57E+017 8.00E+019 2.37E+019 1.62E+020 0 2.70E+017 3.59E+016 2.67E+020
572 0 2.58E+017 8.00E+019 2.37E+019 1.63E+020 0 2.71E+017 3.59E+016 2.67E+020
573 0 2.59E+017 8.00E+019 2.36E+019 1.63E+020 0 2.72E+017 3.58E+016 2.67E+020
574 0 2.61E+017 8.01E+019 2.36E+019 1.63E+020 0 2.73E+017 3.57E+016 2.67E+020
575 0 2.62E+017 8.01E+019 2.36E+019 1.63E+020 0 2.74E+017 3.56E+016 2.67E+020
576 0 2.63E+017 8.01E+019 2.35E+019 1.63E+020 0 2.75E+017 3.54E+016 2.67E+020
577 0 2.64E+017 8.02E+019 2.35E+019 1.63E+020 0 2.76E+017 3.53E+016 2.67E+020
578 0 2.65E+017 8.02E+019 2.35E+019 1.63E+020 0 2.77E+017 3.52E+016 2.67E+020
579 0 2.66E+017 8.03E+019 2.35E+019 1.63E+020 0 2.78E+017 3.50E+016 2.67E+020
580 0 2.68E+017 8.03E+019 2.34E+019 1.63E+020 0 2.79E+017 3.49E+016 2.67E+020
581 0 2.69E+017 8.03E+019 2.34E+019 1.63E+020 0 2.80E+017 3.48E+016 2.67E+020
582 0 2.70E+017 8.04E+019 2.34E+019 1.63E+020 0 2.81E+017 3.47E+016 2.67E+020
583 0 2.71E+017 8.04E+019 2.34E+019 1.63E+020 0 2.82E+017 3.46E+016 2.68E+020
584 0 2.72E+017 8.04E+019 2.34E+019 1.63E+020 0 2.83E+017 3.45E+016 2.68E+020
585 0 2.74E+017 8.05E+019 2.34E+019 1.63E+020 0 2.84E+017 3.45E+016 2.68E+020
586 0 2.75E+017 8.05E+019 2.34E+019 1.63E+020 0 2.85E+017 3.44E+016 2.68E+020
587 0 2.76E+017 8.05E+019 2.34E+019 1.63E+020 0 2.86E+017 3.43E+016 2.68E+020
588 0 2.77E+017 8.06E+019 2.34E+019 1.63E+020 0 2.87E+017 3.42E+016 2.68E+020
589 0 2.78E+017 8.06E+019 2.34E+019 1.63E+020 0 2.88E+017 3.42E+016 2.68E+020
590 0 2.80E+017 8.06E+019 2.34E+019 1.64E+020 0 2.89E+017 3.41E+016 2.68E+020
591 0 2.81E+017 8.07E+019 2.34E+019 1.64E+020 0 2.90E+017 3.40E+016 2.68E+020
592 0 2.82E+017 8.07E+019 2.34E+019 1.64E+020 0 2.92E+017 3.40E+016 2.68E+020
593 0 2.83E+017 8.07E+019 2.34E+019 1.64E+020 0 2.93E+017 3.39E+016 2.68E+020
594 0 2.84E+017 8.08E+019 2.34E+019 1.64E+020 0 2.94E+017 3.39E+016 2.68E+020
595 0 2.86E+017 8.08E+019 2.34E+019 1.64E+020 0 2.95E+017 3.39E+016 2.69E+020
596 0 2.87E+017 8.08E+019 2.34E+019 1.64E+020 0 2.96E+017 3.39E+016 2.69E+020
597 0 2.88E+017 8.09E+019 2.34E+019 1.64E+020 0 2.97E+017 3.39E+016 2.69E+020
598 0 2.89E+017 8.09E+019 2.34E+019 1.64E+020 0 2.98E+017 3.38E+016 2.69E+020
599 0 2.90E+017 8.09E+019 2.34E+019 1.64E+020 0 2.99E+017 3.38E+016 2.69E+020
600 0 2.92E+017 8.10E+019 2.34E+019 1.64E+020 0 3.00E+017 3.38E+016 2.69E+020
601 0 2.93E+017 8.10E+019 2.34E+019 1.64E+020 0 3.01E+017 3.38E+016 2.69E+020
602 0 2.94E+017 8.10E+019 2.34E+019 1.64E+020 0 3.02E+017 3.37E+016 2.69E+020
603 0 2.95E+017 8.11E+019 2.34E+019 1.64E+020 0 3.03E+017 3.37E+016 2.69E+020
604 0 2.97E+017 8.11E+019 2.34E+019 1.64E+020 0 3.04E+017 3.37E+016 2.69E+020
605 0 2.98E+017 8.11E+019 2.34E+019 1.64E+020 0 3.06E+017 3.37E+016 2.69E+020
606 0 2.99E+017 8.12E+019 2.35E+019 1.64E+020 0 3.07E+017 3.37E+016 2.70E+020
607 0 3.00E+017 8.12E+019 2.35E+019 1.64E+020 0 3.08E+017 3.37E+016 2.70E+020
608 0 3.02E+017 8.12E+019 2.35E+019 1.64E+020 0 3.09E+017 3.37E+016 2.70E+020
609 0 3.03E+017 8.12E+019 2.35E+019 1.64E+020 0 3.10E+017 3.37E+016 2.70E+020
610 0 3.04E+017 8.13E+019 2.35E+019 1.64E+020 0 3.11E+017 3.37E+016 2.70E+020
611 0 3.05E+017 8.13E+019 2.35E+019 1.65E+020 0 3.12E+017 3.37E+016 2.70E+020
612 0 3.07E+017 8.13E+019 2.35E+019 1.65E+020 0 3.13E+017 3.37E+016 2.70E+020
613 0 3.08E+017 8.14E+019 2.35E+019 1.65E+020 0 3.14E+017 3.37E+016 2.70E+020
614 0 3.09E+017 8.14E+019 2.35E+019 1.65E+020 0 3.15E+017 3.38E+016 2.70E+020
615 0 3.11E+017 8.14E+019 2.35E+019 1.65E+020 0 3.16E+017 3.38E+016 2.70E+020
616 0 3.12E+017 8.15E+019 2.35E+019 1.65E+020 0 3.17E+017 3.39E+016 2.70E+020
617 0 3.13E+017 8.15E+019 2.36E+019 1.65E+020 0 3.19E+017 3.39E+016 2.70E+020
618 0 3.14E+017 8.15E+019 2.36E+019 1.65E+020 0 3.20E+017 3.39E+016 2.71E+020
619 0 3.16E+017 8.15E+019 2.36E+019 1.65E+020 0 3.21E+017 3.40E+016 2.71E+020
620 0 3.17E+017 8.16E+019 2.36E+019 1.65E+020 0 3.22E+017 3.40E+016 2.71E+020
621 0 3.18E+017 8.16E+019 2.36E+019 1.65E+020 0 3.23E+017 3.41E+016 2.71E+020
622 0 3.20E+017 8.16E+019 2.36E+019 1.65E+020 0 3.24E+017 3.42E+016 2.71E+020
623 0 3.21E+017 8.16E+019 2.37E+019 1.65E+020 0 3.25E+017 3.43E+016 2.71E+020
624 0 3.22E+017 8.17E+019 2.37E+019 1.65E+020 0 3.26E+017 3.45E+016 2.71E+020
625 0 3.23E+017 8.17E+019 2.37E+019 1.65E+020 0 3.27E+017 3.46E+016 2.71E+020
626 0 3.25E+017 8.17E+019 2.37E+019 1.65E+020 0 3.29E+017 3.48E+016 2.71E+020
627 0 3.26E+017 8.18E+019 2.38E+019 1.65E+020 0 3.30E+017 3.49E+016 2.71E+020
628 0 3.27E+017 8.18E+019 2.38E+019 1.65E+020 0 3.31E+017 3.51E+016 2.71E+020
629 0 3.29E+017 8.18E+019 2.38E+019 1.65E+020 0 3.32E+017 3.52E+016 2.72E+020
630 0 3.30E+017 8.18E+019 2.38E+019 1.65E+020 0 3.33E+017 3.54E+016 2.72E+020
631 0 3.31E+017 8.19E+019 2.39E+019 1.65E+020 0 3.34E+017 3.55E+016 2.72E+020
632 0 3.33E+017 8.19E+019 2.39E+019 1.65E+020 0 3.35E+017 3.60E+016 2.72E+020
633 0 3.34E+017 8.19E+019 2.41E+019 1.65E+020 0 3.36E+017 3.67E+016 2.72E+020
634 0 3.35E+017 8.19E+019 2.42E+019 1.65E+020 0 3.37E+017 3.74E+016 2.72E+020
635 0 3.37E+017 8.20E+019 2.43E+019 1.65E+020 0 3.39E+017 3.81E+016 2.72E+020
636 0 3.38E+017 8.20E+019 2.44E+019 1.66E+020 0 3.40E+017 3.88E+016 2.73E+020
637 0 3.39E+017 8.20E+019 2.45E+019 1.66E+020 0 3.41E+017 3.95E+016 2.73E+020
638 0 3.41E+017 8.20E+019 2.46E+019 1.66E+020 0 3.42E+017 4.02E+016 2.73E+020
639 0 3.42E+017 8.21E+019 2.48E+019 1.66E+020 0 3.43E+017 4.09E+016 2.73E+020
640 0 3.43E+017 8.21E+019 2.49E+019 1.66E+020 0 3.44E+017 4.16E+016 2.73E+020
641 0 3.45E+017 8.21E+019 2.50E+019 1.66E+020 0 3.45E+017 4.23E+016 2.73E+020
642 0 3.46E+017 8.21E+019 2.57E+019 1.66E+020 0 3.46E+017 4.50E+016 2.74E+020
643 0 3.47E+017 8.21E+019 2.67E+019 1.66E+020 0 3.48E+017 4.90E+016 2.75E+020
644 0 3.49E+017 8.22E+019 2.77E+019 1.66E+020 0 3.49E+017 5.30E+016 2.76E+020
645 0 3.50E+017 8.22E+019 2.87E+019 1.66E+020 0 3.50E+017 5.70E+016 2.77E+020
646 0 3.51E+017 8.22E+019 2.97E+019 1.66E+020 0 3.51E+017 6.10E+016 2.78E+020
647 0 3.53E+017 8.22E+019 3.08E+019 1.66E+020 0 3.52E+017 6.50E+016 2.80E+020
648 0 3.54E+017 8.23E+019 3.18E+019 1.66E+020 0 3.53E+017 6.90E+016 2.81E+020
649 0 3.55E+017 8.23E+019 3.28E+019 1.66E+020 0 3.54E+017 7.30E+016 2.82E+020
650 0 3.57E+017 8.23E+019 3.38E+019 1.66E+020 0 3.56E+017 7.69E+016 2.83E+020
651 0 3.58E+017 8.23E+019 3.48E+019 1.66E+020 0 3.57E+017 8.09E+016 2.84E+020
652 0 3.60E+017 8.23E+019 3.51E+019 1.66E+020 0 3.58E+017 8.11E+016 2.84E+020
653 0 3.61E+017 8.24E+019 3.50E+019 1.66E+020 0 3.59E+017 7.88E+016 2.84E+020
654 0 3.62E+017 8.24E+019 3.48E+019 1.66E+020 0 3.60E+017 7.65E+016 2.84E+020
655 0 3.64E+017 8.24E+019 3.47E+019 1.66E+020 0 3.61E+017 7.42E+016 2.84E+020
656 0 3.65E+017 8.24E+019 3.45E+019 1.66E+020 0 3.62E+017 7.19E+016 2.84E+020
657 0 3.67E+017 8.24E+019 3.44E+019 1.66E+020 0 3.64E+017 6.96E+016 2.84E+020
658 0 3.68E+017 8.25E+019 3.42E+019 1.66E+020 0 3.65E+017 6.73E+016 2.84E+020
659 0 3.69E+017 8.25E+019 3.40E+019 1.66E+020 0 3.66E+017 6.50E+016 2.83E+020
660 0 3.71E+017 8.25E+019 3.39E+019 1.66E+020 0 3.67E+017 6.27E+016 2.83E+020
661 0 3.72E+017 8.25E+019 3.37E+019 1.66E+020 0 3.68E+017 6.04E+016 2.83E+020
662 0 3.73E+017 8.25E+019 3.37E+019 1.66E+020 0 3.69E+017 5.95E+016 2.83E+020
663 0 3.75E+017 8.26E+019 3.36E+019 1.66E+020 0 3.70E+017 5.96E+016 2.83E+020
664 0 3.76E+017 8.26E+019 3.36E+019 1.66E+020 0 3.72E+017 5.96E+016 2.83E+020
665 0 3.78E+017 8.26E+019 3.36E+019 1.66E+020 0 3.73E+017 5.97E+016 2.83E+020
666 0 3.79E+017 8.26E+019 3.36E+019 1.66E+020 0 3.74E+017 5.97E+016 2.83E+020
667 0 3.81E+017 8.26E+019 3.35E+019 1.66E+020 0 3.75E+017 5.98E+016 2.83E+020
668 0 3.82E+017 8.27E+019 3.35E+019 1.66E+020 0 3.76E+017 5.98E+016 2.83E+020
669 0 3.83E+017 8.27E+019 3.35E+019 1.66E+020 0 3.77E+017 5.99E+016 2.83E+020
670 0 3.85E+017 8.27E+019 3.35E+019 1.66E+020 0 3.79E+017 5.99E+016 2.83E+020
671 0 3.86E+017 8.27E+019 3.34E+019 1.66E+020 0 3.80E+017 6.00E+016 2.83E+020
672 0 3.88E+017 8.27E+019 3.34E+019 1.66E+020 0 3.81E+017 5.96E+016 2.83E+020
673 0 3.89E+017 8.27E+019 3.33E+019 1.66E+020 0 3.82E+017 5.89E+016 2.83E+020
674 0 3.91E+017 8.28E+019 3.33E+019 1.67E+020 0 3.83E+017 5.83E+016 2.83E+020
675 0 3.92E+017 8.28E+019 3.32E+019 1.67E+020 0 3.84E+017 5.76E+016 2.83E+020
676 0 3.93E+017 8.28E+019 3.32E+019 1.67E+020 0 3.86E+017 5.70E+016 2.83E+020
677 0 3.95E+017 8.28E+019 3.31E+019 1.67E+020 0 3.87E+017 5.63E+016 2.83E+020
678 0 3.96E+017 8.28E+019 3.30E+019 1.67E+020 0 3.88E+017 5.57E+016 2.83E+020
679 0 3.98E+017 8.28E+019 3.30E+019 1.67E+020 0 3.89E+017 5.50E+016 2.83E+020
680 0 3.99E+017 8.29E+019 3.29E+019 1.67E+020 0 3.90E+017 5.43E+016 2.83E+020
681 0 4.01E+017 8.29E+019 3.29E+019 1.67E+020 0 3.92E+017 5.37E+016 2.83E+020
682 0 4.02E+017 8.29E+019 3.29E+019 1.67E+020 0 3.93E+017 5.35E+016 2.83E+020
683 0 4.04E+017 8.29E+019 3.29E+019 1.67E+020 0 3.94E+017 5.36E+016 2.83E+020
684 0 4.05E+017 8.29E+019 3.29E+019 1.67E+020 0 3.95E+017 5.37E+016 2.83E+020
685 0 4.06E+017 8.29E+019 3.29E+019 1.67E+020 0 3.96E+017 5.38E+016 2.83E+020
686 0 4.08E+017 8.30E+019 3.29E+019 1.67E+020 0 3.97E+017 5.39E+016 2.83E+020
687 0 4.09E+017 8.30E+019 3.30E+019 1.67E+020 0 3.99E+017 5.40E+016 2.83E+020
688 0 4.11E+017 8.30E+019 3.30E+019 1.67E+020 0 4.00E+017 5.41E+016 2.84E+020
689 0 4.12E+017 8.30E+019 3.30E+019 1.67E+020 0 4.01E+017 5.42E+016 2.84E+020
690 0 4.14E+017 8.30E+019 3.30E+019 1.67E+020 0 4.02E+017 5.43E+016 2.84E+020
691 0 4.15E+017 8.30E+019 3.30E+019 1.67E+020 0 4.03E+017 5.44E+016 2.84E+020
692 0 4.17E+017 8.30E+019 3.31E+019 1.67E+020 0 4.05E+017 5.46E+016 2.84E+020
693 0 4.18E+017 8.31E+019 3.31E+019 1.67E+020 0 4.06E+017 5.47E+016 2.84E+020
694 0 4.20E+017 8.31E+019 3.31E+019 1.67E+020 0 4.07E+017 5.48E+016 2.84E+020
695 0 4.21E+017 8.31E+019 3.32E+019 1.67E+020 0 4.08E+017 5.49E+016 2.84E+020
696 0 4.23E+017 8.31E+019 3.32E+019 1.67E+020 0 4.09E+017 5.51E+016 2.84E+020
697 0 4.24E+017 8.31E+019 3.32E+019 1.67E+020 0 4.11E+017 5.52E+016 2.84E+020
698 0 4.26E+017 8.31E+019 3.33E+019 1.67E+020 0 4.12E+017 5.53E+016 2.84E+020
699 0 4.27E+017 8.31E+019 3.33E+019 1.67E+020 0 4.13E+017 5.55E+016 2.84E+020
700 0 4.29E+017 8.32E+019 3.33E+019 1.67E+020 0 4.14E+017 5.56E+016 2.84E+020
701 0 4.30E+017 8.32E+019 3.33E+019 1.67E+020 0 4.15E+017 5.57E+016 2.84E+020
702 0 4.32E+017 8.32E+019 3.34E+019 1.67E+020 0 4.17E+017 5.59E+016 2.84E+020
703 0 4.33E+017 8.32E+019 3.34E+019 1.67E+020 0 4.18E+017 5.60E+016 2.84E+020
704 0 4.35E+017 8.32E+019 3.34E+019 1.67E+020 0 4.19E+017 5.61E+016 2.84E+020
705 0 4.36E+017 8.32E+019 3.35E+019 1.67E+020 0 4.20E+017 5.62E+016 2.85E+020
706 0 4.38E+017 8.32E+019 3.35E+019 1.67E+020 0 4.21E+017 5.64E+016 2.85E+020
707 0 4.39E+017 8.32E+019 3.35E+019 1.67E+020 0 4.23E+017 5.65E+016 2.85E+020
708 0 4.41E+017 8.32E+019 3.35E+019 1.67E+020 0 4.24E+017 5.66E+016 2.85E+020
709 0 4.42E+017 8.33E+019 3.36E+019 1.67E+020 0 4.25E+017 5.68E+016 2.85E+020
710 0 4.44E+017 8.33E+019 3.36E+019 1.67E+020 0 4.26E+017 5.69E+016 2.85E+020
711 0 4.45E+017 8.33E+019 3.36E+019 1.67E+020 0 4.27E+017 5.70E+016 2.85E+020
712 0 4.47E+017 8.33E+019 3.37E+019 1.67E+020 0 4.29E+017 5.71E+016 2.85E+020
713 0 4.49E+017 8.33E+019 3.37E+019 1.67E+020 0 4.30E+017 5.73E+016 2.85E+020
714 0 4.50E+017 8.33E+019 3.37E+019 1.67E+020 0 4.31E+017 5.74E+016 2.85E+020
715 0 4.52E+017 8.33E+019 3.38E+019 1.67E+020 0 4.32E+017 5.75E+016 2.85E+020
716 0 4.53E+017 8.33E+019 3.38E+019 1.67E+020 0 4.33E+017 5.76E+016 2.85E+020
717 0 4.55E+017 8.33E+019 3.38E+019 1.67E+020 0 4.35E+017 5.78E+016 2.85E+020
718 0 4.56E+017 8.34E+019 3.39E+019 1.67E+020 0 4.36E+017 5.79E+016 2.85E+020
719 0 4.58E+017 8.34E+019 3.39E+019 1.67E+020 0 4.37E+017 5.80E+016 2.85E+020
720 0 4.59E+017 8.34E+019 3.39E+019 1.67E+020 0 4.38E+017 5.81E+016 2.85E+020
721 0 4.61E+017 8.34E+019 3.39E+019 1.67E+020 0 4.40E+017 5.82E+016 2.85E+020
722 0 4.62E+017 8.34E+019 3.40E+019 1.67E+020 0 4.41E+017 5.84E+016 2.85E+020
723 0 4.64E+017 8.34E+019 3.40E+019 1.67E+020 0 4.42E+017 5.85E+016 2.85E+020
724 0 4.66E+017 8.34E+019 3.40E+019 1.67E+020 0 4.43E+017 5.86E+016 2.85E+020
725 0 4.67E+017 8.34E+019 3.41E+019 1.67E+020 0 4.44E+017 5.87E+016 2.86E+020
726 0 4.69E+017 8.34E+019 3.41E+019 1.67E+020 0 4.46E+017 5.88E+016 2.86E+020
727 0 4.70E+017 8.34E+019 3.41E+019 1.67E+020 0 4.47E+017 5.89E+016 2.86E+020
728 0 4.72E+017 8.34E+019 3.42E+019 1.67E+020 0 4.48E+017 5.90E+016 2.86E+020
729 0 4.74E+017 8.35E+019 3.42E+019 1.67E+020 0 4.49E+017 5.91E+016 2.86E+020
730 0 4.75E+017 8.35E+019 3.42E+019 1.67E+020 0 4.51E+017 5.92E+016 2.86E+020
731 0 4.77E+017 8.35E+019 3.42E+019 1.67E+020 0 4.52E+017 5.94E+016 2.86E+020
732 0 4.78E+017 8.35E+019 3.44E+019 1.67E+020 0 4.53E+017 5.97E+016 2.86E+020
733 0 4.80E+017 8.35E+019 3.46E+019 1.67E+020 0 4.54E+017 6.03E+016 2.86E+020
734 0 4.81E+017 8.35E+019 3.48E+019 1.67E+020 0 4.55E+017 6.08E+016 2.86E+020
735 0 4.83E+017 8.35E+019 3.50E+019 1.67E+020 0 4.57E+017 6.14E+016 2.87E+020
736 0 4.85E+017 8.35E+019 3.52E+019 1.67E+020 0 4.58E+017 6.19E+016 2.87E+020
737 0 4.86E+017 8.35E+019 3.55E+019 1.67E+020 0 4.59E+017 6.25E+016 2.87E+020
738 0 4.88E+017 8.35E+019 3.57E+019 1.67E+020 0 4.60E+017 6.30E+016 2.87E+020
739 0 4.89E+017 8.35E+019 3.59E+019 1.67E+020 0 4.62E+017 6.35E+016 2.87E+020
740 0 4.91E+017 8.35E+019 3.61E+019 1.67E+020 0 4.63E+017 6.41E+016 2.88E+020
741 0 4.93E+017 8.35E+019 3.63E+019 1.67E+020 0 4.64E+017 6.46E+016 2.88E+020
742 0 4.94E+017 8.35E+019 3.64E+019 1.67E+020 0 4.65E+017 6.49E+016 2.88E+020
743 0 4.96E+017 8.36E+019 3.65E+019 1.67E+020 0 4.67E+017 6.50E+016 2.88E+020
744 0 4.98E+017 8.36E+019 3.65E+019 1.67E+020 0 4.68E+017 6.51E+016 2.88E+020
745 0 4.99E+017 8.36E+019 3.65E+019 1.67E+020 0 4.69E+017 6.53E+016 2.88E+020
746 0 5.01E+017 8.36E+019 3.66E+019 1.67E+020 0 4.70E+017 6.54E+016 2.88E+020
747 0 5.02E+017 8.36E+019 3.66E+019 1.67E+020 0 4.72E+017 6.55E+016 2.88E+020
748 0 5.04E+017 8.36E+019 3.66E+019 1.67E+020 0 4.73E+017 6.56E+016 2.88E+020
749 0 5.06E+017 8.36E+019 3.66E+019 1.67E+020 0 4.74E+017 6.57E+016 2.88E+020
750 0 5.07E+017 8.36E+019 3.67E+019 1.67E+020 0 4.75E+017 6.58E+016 2.88E+020
751 0 5.09E+017 8.36E+019 3.67E+019 1.67E+020 0 4.77E+017 6.59E+016 2.88E+020
752 0 5.11E+017 8.36E+019 3.67E+019 1.67E+020 0 4.78E+017 6.60E+016 2.88E+020
753 0 5.12E+017 8.36E+019 3.68E+019 1.67E+020 0 4.79E+017 6.61E+016 2.88E+020
754 0 5.14E+017 8.36E+019 3.68E+019 1.67E+020 0 4.80E+017 6.61E+016 2.88E+020
755 0 5.16E+017 8.36E+019 3.68E+019 1.67E+020 0 4.82E+017 6.62E+016 2.89E+020
756 0 5.17E+017 8.36E+019 3.69E+019 1.67E+020 0 4.83E+017 6.63E+016 2.89E+020
757 0 5.19E+017 8.36E+019 3.69E+019 1.67E+020 0 4.84E+017 6.64E+016 2.89E+020
758 0 5.20E+017 8.36E+019 3.69E+019 1.67E+020 0 4.85E+017 6.65E+016 2.89E+020
759 0 5.22E+017 8.36E+019 3.70E+019 1.67E+020 0 4.87E+017 6.66E+016 2.89E+020
760 0 5.24E+017 8.36E+019 3.70E+019 1.67E+020 0 4.88E+017 6.67E+016 2.89E+020
761 0 5.25E+017 8.36E+019 3.70E+019 1.67E+020 0 4.89E+017 6.68E+016 2.89E+020
762 0 5.27E+017 8.36E+019 3.70E+019 1.67E+020 0 4.90E+017 6.69E+016 2.89E+020
763 0 5.29E+017 8.36E+019 3.71E+019 1.67E+020 0 4.92E+017 6.70E+016 2.89E+020
764 0 5.30E+017 8.36E+019 3.71E+019 1.67E+020 0 4.93E+017 6.71E+016 2.89E+020
765 0 5.32E+017 8.36E+019 3.72E+019 1.67E+020 0 4.94E+017 6.72E+016 2.89E+020
766 0 5.34E+017 8.36E+019 3.72E+019 1.67E+020 0 4.95E+017 6.73E+016 2.89E+020
767 0 5.35E+017 8.37E+019 3.72E+019 1.67E+020 0 4.97E+017 6.74E+016 2.89E+020
768 0 5.37E+017 8.37E+019 3.73E+019 1.67E+020 0 4.98E+017 6.75E+016 2.89E+020
769 0 5.39E+017 8.37E+019 3.73E+019 1.67E+020 0 4.99E+017 6.76E+016 2.89E+020
770 0 5.40E+017 8.37E+019 3.73E+019 1.67E+020 0 5.01E+017 6.77E+016 2.89E+020
771 0 5.42E+017 8.37E+019 3.74E+019 1.67E+020 0 5.02E+017 6.78E+016 2.89E+020
772 0 5.44E+017 8.37E+019 3.74E+019 1.67E+020 0 5.03E+017 6.79E+016 2.89E+020
773 0 5.46E+017 8.37E+019 3.74E+019 1.67E+020 0 5.04E+017 6.80E+016 2.89E+020
774 0 5.47E+017 8.37E+019 3.75E+019 1.67E+020 0 5.06E+017 6.80E+016 2.89E+020
775 0 5.49E+017 8.37E+019 3.75E+019 1.67E+020 0 5.07E+017 6.81E+016 2.89E+020
776 0 5.51E+017 8.37E+019 3.75E+019 1.67E+020 0 5.08E+017 6.82E+016 2.89E+020
777 0 5.52E+017 8.37E+019 3.76E+019 1.67E+020 0 5.09E+017 6.83E+016 2.89E+020
778 0 5.54E+017 8.37E+019 3.76E+019 1.67E+020 0 5.11E+017 6.84E+016 2.89E+020
779 0 5.56E+017 8.37E+019 3.76E+019 1.67E+020 0 5.12E+017 6.84E+016 2.89E+020
780 0 5.57E+017 8.37E+019 3.77E+019 1.67E+020 0 5.13E+017 6.85E+016 2.89E+020
781 0 5.59E+017 8.37E+019 3.77E+019 1.67E+020 0 5.15E+017 6.86E+016 2.89E+020
782 0 5.61E+017 8.37E+019 3.77E+019 1.67E+020 0 5.16E+017 6.87E+016 2.89E+020
783 0 5.63E+017 8.37E+019 3.78E+019 1.67E+020 0 5.17E+017 6.88E+016 2.89E+020
784 0 5.64E+017 8.37E+019 3.78E+019 1.67E+020 0 5.18E+017 6.88E+016 2.89E+020
785 0 5.66E+017 8.37E+019 3.78E+019 1.67E+020 0 5.20E+017 6.89E+016 2.89E+020
786 0 5.68E+017 8.37E+019 3.79E+019 1.67E+020 0 5.21E+017 6.90E+016 2.89E+020
787 0 5.70E+017 8.37E+019 3.79E+019 1.67E+020 0 5.22E+017 6.91E+016 2.89E+020
788 0 5.71E+017 8.37E+019 3.79E+019 1.67E+020 0 5.23E+017 6.91E+016 2.89E+020
789 0 5.73E+017 8.37E+019 3.79E+019 1.67E+020 0 5.25E+017 6.92E+016 2.89E+020
790 0 5.75E+017 8.37E+019 3.80E+019 1.67E+020 0 5.26E+017 6.93E+016 2.90E+020
791 0 5.76E+017 8.37E+019 3.80E+019 1.67E+020 0 5.27E+017 6.94E+016 2.90E+020
792 0 5.78E+017 8.37E+019 3.80E+019 1.67E+020 0 5.29E+017 6.94E+016 2.90E+020
793 0 5.80E+017 8.37E+019 3.81E+019 1.67E+020 0 5.30E+017 6.95E+016 2.90E+020
794 0 5.82E+017 8.37E+019 3.81E+019 1.67E+020 0 5.31E+017 6.96E+016 2.90E+020
795 0 5.83E+017 8.37E+019 3.81E+019 1.67E+020 0 5.32E+017 6.96E+016 2.90E+020
796 0 5.85E+017 8.37E+019 3.82E+019 1.67E+020 0 5.34E+017 6.97E+016 2.90E+020
797 0 5.87E+017 8.37E+019 3.82E+019 1.67E+020 0 5.35E+017 6.98E+016 2.90E+020
798 0 5.89E+017 8.37E+019 3.82E+019 1.67E+020 0 5.36E+017 6.99E+016 2.90E+020
799 0 5.90E+017 8.37E+019 3.83E+019 1.67E+020 0 5.38E+017 6.99E+016 2.90E+020
800 0 5.92E+017 8.37E+019 3.83E+019 1.67E+020 0 5.39E+017 7.00E+016 2.90E+020
801 0 5.94E+017 8.37E+019 3.83E+019 1.67E+020 0 5.40E+017 7.01E+016 2.90E+020
802 0 5.96E+017 8.37E+019 3.84E+019 1.67E+020 0 5.41E+017 7.02E+016 2.90E+020
803 0 5.97E+017 8.37E+019 3.84E+019 1.67E+020 0 5.43E+017 7.02E+016 2.90E+020
804 0 5.99E+017 8.37E+019 3.84E+019 1.67E+020 0 5.44E+017 7.03E+016 2.90E+020
805 0 6.01E+017 8.36E+019 3.85E+019 1.67E+020 0 5.45E+017 7.04E+016 2.90E+020
806 0 6.03E+017 8.36E+019 3.85E+019 1.67E+020 0 5.47E+017 7.05E+016 2.90E+020
807 0 6.05E+017 8.36E+019 3.86E+019 1.67E+020 0 5.48E+017 7.06E+016 2.90E+020
808 0 6.06E+017 8.36E+019 3.86E+019 1.66E+020 0 5.49E+017 7.07E+016 2.90E+020
809 0 6.08E+017 8.36E+019 3.86E+019 1.66E+020 0 5.51E+017 7.08E+016 2.90E+020
810 0 6.10E+017 8.36E+019 3.87E+019 1.66E+020 0 5.52E+017 7.09E+016 2.90E+020
811 0 6.12E+017 8.36E+019 3.87E+019 1.66E+020 0 5.53E+017 7.10E+016 2.90E+020
812 0 6.13E+017 8.36E+019 3.88E+019 1.66E+020 0 5.54E+017 7.11E+016 2.90E+020
813 0 6.15E+017 8.36E+019 3.88E+019 1.66E+020 0 5.56E+017 7.13E+016 2.90E+020
814 0 6.17E+017 8.36E+019 3.89E+019 1.66E+020 0 5.57E+017 7.14E+016 2.90E+020
815 0 6.19E+017 8.36E+019 3.89E+019 1.66E+020 0 5.58E+017 7.16E+016 2.90E+020
816 0 6.21E+017 8.36E+019 3.90E+019 1.66E+020 0 5.60E+017 7.17E+016 2.90E+020
817 0 6.22E+017 8.36E+019 3.91E+019 1.66E+020 0 5.61E+017 7.19E+016 2.90E+020
818 0 6.24E+017 8.36E+019 3.91E+019 1.66E+020 0 5.62E+017 7.21E+016 2.90E+020
819 0 6.26E+017 8.36E+019 3.92E+019 1.66E+020 0 5.64E+017 7.22E+016 2.90E+020
820 0 6.28E+017 8.36E+019 3.92E+019 1.66E+020 0 5.65E+017 7.24E+016 2.90E+020
821 0 6.30E+017 8.36E+019 3.93E+019 1.66E+020 0 5.66E+017 7.26E+016 2.90E+020
822 0 6.32E+017 8.36E+019 3.93E+019 1.66E+020 0 5.67E+017 7.27E+016 2.90E+020
823 0 6.33E+017 8.36E+019 3.94E+019 1.66E+020 0 5.69E+017 7.27E+016 2.90E+020
824 0 6.35E+017 8.36E+019 3.94E+019 1.66E+020 0 5.70E+017 7.28E+016 2.90E+020
825 0 6.37E+017 8.36E+019 3.94E+019 1.66E+020 0 5.71E+017 7.28E+016 2.90E+020
826 0 6.39E+017 8.36E+019 3.95E+019 1.66E+020 0 5.73E+017 7.29E+016 2.90E+020
827 0 6.41E+017 8.36E+019 3.95E+019 1.66E+020 0 5.74E+017 7.30E+016 2.90E+020
828 0 6.42E+017 8.36E+019 3.95E+019 1.66E+020 0 5.75E+017 7.30E+016 2.90E+020
829 0 6.44E+017 8.36E+019 3.95E+019 1.66E+020 0 5.77E+017 7.31E+016 2.90E+020
830 0 6.46E+017 8.35E+019 3.96E+019 1.66E+020 0 5.78E+017 7.31E+016 2.90E+020
831 0 6.48E+017 8.35E+019 3.96E+019 1.66E+020 0 5.79E+017 7.32E+016 2.90E+020
832 0 6.50E+017 8.35E+019 3.96E+019 1.66E+020 0 5.81E+017 7.33E+016 2.90E+020
833 0 6.52E+017 8.35E+019 3.97E+019 1.66E+020 0 5.82E+017 7.34E+016 2.90E+020
834 0 6.53E+017 8.35E+019 3.97E+019 1.66E+020 0 5.83E+017 7.36E+016 2.90E+020
835 0 6.55E+017 8.35E+019 3.98E+019 1.66E+020 0 5.85E+017 7.37E+016 2.90E+020
836 0 6.57E+017 8.35E+019 3.98E+019 1.66E+020 0 5.86E+017 7.39E+016 2.90E+020
837 0 6.59E+017 8.35E+019 3.99E+019 1.66E+020 0 5.87E+017 7.40E+016 2.91E+020
838 0 6.61E+017 8.35E+019 3.99E+019 1.66E+020 0 5.88E+017 7.42E+016 2.91E+020
839 0 6.63E+017 8.35E+019 4.00E+019 1.66E+020 0 5.90E+017 7.43E+016 2.91E+020
840 0 6.65E+017 8.35E+019 4.00E+019 1.66E+020 0 5.91E+017 7.44E+016 2.91E+020
841 0 6.66E+017 8.35E+019 4.01E+019 1.66E+020 0 5.92E+017 7.46E+016 2.91E+020
842 0 6.68E+017 8.35E+019 4.02E+019 1.66E+020 0 5.94E+017 7.48E+016 2.91E+020
843 0 6.70E+017 8.35E+019 4.02E+019 1.66E+020 0 5.95E+017 7.49E+016 2.91E+020
844 0 6.72E+017 8.35E+019 4.03E+019 1.66E+020 0 5.96E+017 7.51E+016 2.91E+020
845 0 6.74E+017 8.35E+019 4.03E+019 1.66E+020 0 5.98E+017 7.53E+016 2.91E+020
846 0 6.76E+017 8.34E+019 4.04E+019 1.66E+020 0 5.99E+017 7.55E+016 2.91E+020
847 0 6.78E+017 8.34E+019 4.05E+019 1.66E+020 0 6.00E+017 7.57E+016 2.91E+020
848 0 6.79E+017 8.34E+019 4.05E+019 1.66E+020 0 6.02E+017 7.59E+016 2.91E+020
849 0 6.81E+017 8.34E+019 4.06E+019 1.66E+020 0 6.03E+017 7.61E+016 2.91E+020
850 0 6.83E+017 8.34E+019 4.06E+019 1.66E+020 0 6.04E+017 7.62E+016 2.91E+020
851 0 6.85E+017 8.34E+019 4.07E+019 1.66E+020 0 6.06E+017 7.64E+016 2.91E+020
852 0 6.87E+017 8.34E+019 4.08E+019 1.65E+020 0 6.07E+017 7.66E+016 2.91E+020
853 0 6.89E+017 8.34E+019 4.08E+019 1.65E+020 0 6.08E+017 7.69E+016 2.91E+020
854 0 6.91E+017 8.34E+019 4.09E+019 1.65E+020 0 6.10E+017 7.71E+016 2.91E+020
855 0 6.93E+017 8.34E+019 4.10E+019 1.65E+020 0 6.11E+017 7.73E+016 2.91E+020
856 0 6.95E+017 8.34E+019 4.11E+019 1.65E+020 0 6.12E+017 7.75E+016 2.91E+020
857 0 6.96E+017 8.34E+019 4.11E+019 1.65E+020 0 6.14E+017 7.77E+016 2.91E+020
858 0 6.98E+017 8.33E+019 4.12E+019 1.65E+020 0 6.15E+017 7.80E+016 2.91E+020
859 0 7.00E+017 8.33E+019 4.13E+019 1.65E+020 0 6.16E+017 7.82E+016 2.91E+020
860 0 7.02E+017 8.33E+019 4.13E+019 1.65E+020 0 6.18E+017 7.84E+016 2.91E+020
861 0 7.04E+017 8.33E+019 4.14E+019 1.65E+020 0 6.19E+017 7.86E+016 2.91E+020
862 0 7.06E+017 8.33E+019 4.15E+019 1.65E+020 0 6.20E+017 7.89E+016 2.91E+020
863 0 7.08E+017 8.33E+019 4.16E+019 1.65E+020 0 6.22E+017 7.92E+016 2.91E+020
864 0 7.10E+017 8.33E+019 4.16E+019 1.65E+020 0 6.23E+017 7.95E+016 2.91E+020
865 0 7.12E+017 8.33E+019 4.17E+019 1.65E+020 0 6.24E+017 7.98E+016 2.91E+020
866 0 7.14E+017 8.33E+019 4.18E+019 1.65E+020 0 6.26E+017 8.01E+016 2.92E+020
867 0 7.16E+017 8.33E+019 4.19E+019 1.65E+020 0 6.27E+017 8.05E+016 2.92E+020
868 0 7.17E+017 8.33E+019 4.20E+019 1.65E+020 0 6.28E+017 8.08E+016 2.92E+020
869 0 7.19E+017 8.32E+019 4.21E+019 1.65E+020 0 6.30E+017 8.11E+016 2.92E+020
870 0 7.21E+017 8.32E+019 4.22E+019 1.65E+020 0 6.31E+017 8.14E+016 2.92E+020
871 0 7.23E+017 8.32E+019 4.23E+019 1.65E+020 0 6.32E+017 8.17E+016 2.92E+020
872 0 7.25E+017 8.32E+019 4.23E+019 1.65E+020 0 6.34E+017 8.20E+016 2.92E+020
873 0 7.27E+017 8.32E+019 4.24E+019 1.65E+020 0 6.35E+017 8.23E+016 2.92E+020
874 0 7.29E+017 8.32E+019 4.25E+019 1.65E+020 0 6.36E+017 8.26E+016 2.92E+020
875 0 7.31E+017 8.32E+019 4.25E+019 1.65E+020 0 6.38E+017 8.30E+016 2.92E+020
876 0 7.33E+017 8.32E+019 4.26E+019 1.65E+020 0 6.39E+017 8.33E+016 2.92E+020
877 0 7.35E+017 8.32E+019 4.27E+019 1.65E+020 0 6.40E+017 8.36E+016 2.92E+020
878 0 7.37E+017 8.32E+019 4.27E+019 1.65E+020 0 6.42E+017 8.39E+016 2.92E+020
879 0 7.39E+017 8.31E+019 4.28E+019 1.65E+020 0 6.43E+017 8.42E+016 2.92E+020
880 0 7.41E+017 8.31E+019 4.29E+019 1.65E+020 0 6.44E+017 8.45E+016 2.92E+020
881 0 7.43E+017 8.31E+019 4.30E+019 1.65E+020 0 6.46E+017 8.48E+016 2.92E+020
882 0 7.45E+017 8.31E+019 4.30E+019 1.65E+020 0 6.47E+017 8.52E+016 2.92E+020
883 0 7.46E+017 8.31E+019 4.31E+019 1.65E+020 0 6.48E+017 8.57E+016 2.92E+020
884 0 7.48E+017 8.31E+019 4.32E+019 1.65E+020 0 6.50E+017 8.62E+016 2.92E+020
885 0 7.50E+017 8.31E+019 4.33E+019 1.64E+020 0 6.51E+017 8.67E+016 2.92E+020
886 0 7.52E+017 8.31E+019 4.34E+019 1.64E+020 0 6.52E+017 8.72E+016 2.92E+020
887 0 7.54E+017 8.31E+019 4.35E+019 1.64E+020 0 6.54E+017 8.77E+016 2.92E+020
888 0 7.56E+017 8.30E+019 4.36E+019 1.64E+020 0 6.55E+017 8.81E+016 2.92E+020
889 0 7.58E+017 8.30E+019 4.37E+019 1.64E+020 0 6.56E+017 8.86E+016 2.92E+020
890 0 7.60E+017 8.30E+019 4.38E+019 1.64E+020 0 6.58E+017 8.91E+016 2.93E+020
891 0 7.62E+017 8.30E+019 4.39E+019 1.64E+020 0 6.59E+017 8.96E+016 2.93E+020
892 0 7.64E+017 8.30E+019 4.40E+019 1.64E+020 0 6.60E+017 9.02E+016 2.93E+020
893 0 7.66E+017 8.30E+019 4.41E+019 1.64E+020 0 6.62E+017 9.10E+016 2.93E+020
894 0 7.68E+017 8.30E+019 4.43E+019 1.64E+020 0 6.63E+017 9.18E+016 2.93E+020
895 0 7.70E+017 8.30E+019 4.44E+019 1.64E+020 0 6.65E+017 9.25E+016 2.93E+020
896 0 7.72E+017 8.29E+019 4.45E+019 1.64E+020 0 6.66E+017 9.33E+016 2.93E+020
897 0 7.74E+017 8.29E+019 4.47E+019 1.64E+020 0 6.67E+017 9.41E+016 2.93E+020
898 0 7.76E+017 8.29E+019 4.48E+019 1.64E+020 0 6.69E+017 9.49E+016 2.93E+020
899 0 7.78E+017 8.29E+019 4.49E+019 1.64E+020 0 6.70E+017 9.56E+016 2.93E+020
900 0 7.80E+017 8.29E+019 4.51E+019 1.64E+020 0 6.71E+017 9.64E+016 2.93E+020
901 0 7.82E+017 8.29E+019 4.52E+019 1.64E+020 0 6.73E+017 9.72E+016 2.94E+020
902 0 7.84E+017 8.29E+019 4.54E+019 1.64E+020 0 6.74E+017 9.81E+016 2.94E+020
903 0 7.86E+017 8.29E+019 4.55E+019 1.64E+020 0 6.75E+017 9.92E+016 2.94E+020
904 0 7.88E+017 8.28E+019 4.57E+019 1.64E+020 0 6.77E+017 1.00E+017 2.94E+020
905 0 7.90E+017 8.28E+019 4.59E+019 1.64E+020 0 6.78E+017 1.01E+017 2.94E+020
906 0 7.92E+017 8.28E+019 4.61E+019 1.64E+020 0 6.79E+017 1.02E+017 2.94E+020
907 0 7.94E+017 8.28E+019 4.62E+019 1.64E+020 0 6.81E+017 1.03E+017 2.94E+020
908 0 7.96E+017 8.28E+019 4.64E+019 1.64E+020 0 6.82E+017 1.05E+017 2.94E+020
909 0 7.98E+017 8.28E+019 4.66E+019 1.64E+020 0 6.83E+017 1.06E+017 2.94E+020
910 0 8.00E+017 8.28E+019 4.67E+019 1.64E+020 0 6.85E+017 1.07E+017 2.95E+020
911 0 8.02E+017 8.28E+019 4.69E+019 1.64E+020 0 6.86E+017 1.08E+017 2.95E+020
912 0 8.04E+017 8.27E+019 4.72E+019 1.64E+020 0 6.88E+017 1.09E+017 2.95E+020
913 0 8.06E+017 8.27E+019 4.75E+019 1.63E+020 0 6.89E+017 1.11E+017 2.95E+020
914 0 8.08E+017 8.27E+019 4.79E+019 1.63E+020 0 6.90E+017 1.14E+017 2.96E+020
915 0 8.10E+017 8.27E+019 4.82E+019 1.63E+020 0 6.92E+017 1.16E+017 2.96E+020
916 0 8.12E+017 8.27E+019 4.86E+019 1.63E+020 0 6.93E+017 1.18E+017 2.96E+020
917 0 8.14E+017 8.27E+019 4.89E+019 1.63E+020 0 6.94E+017 1.20E+017 2.96E+020
918 0 8.16E+017 8.27E+019 4.93E+019 1.63E+020 0 6.96E+017 1.22E+017 2.97E+020
919 0 8.18E+017 8.26E+019 4.97E+019 1.63E+020 0 6.97E+017 1.24E+017 2.97E+020
920 0 8.20E+017 8.26E+019 5.00E+019 1.63E+020 0 6.98E+017 1.27E+017 2.97E+020
921 0 8.22E+017 8.26E+019 5.04E+019 1.63E+020 0 7.00E+017 1.29E+017 2.98E+020
922 0 8.24E+017 8.26E+019 5.04E+019 1.63E+020 0 7.01E+017 1.29E+017 2.98E+020
923 0 8.26E+017 8.26E+019 5.01E+019 1.63E+020 0 7.02E+017 1.27E+017 2.97E+020
924 0 8.28E+017 8.26E+019 4.99E+019 1.63E+020 0 7.04E+017 1.25E+017 2.97E+020
925 0 8.31E+017 8.25E+019 4.96E+019 1.63E+020 0 7.05E+017 1.23E+017 2.97E+020
926 0 8.33E+017 8.25E+019 4.93E+019 1.63E+020 0 7.07E+017 1.21E+017 2.96E+020
927 0 8.35E+017 8.25E+019 4.90E+019 1.63E+020 0 7.08E+017 1.19E+017 2.96E+020
928 0 8.37E+017 8.25E+019 4.87E+019 1.63E+020 0 7.09E+017 1.18E+017 2.96E+020
929 0 8.39E+017 8.25E+019 4.84E+019 1.63E+020 0 7.11E+017 1.16E+017 2.95E+020
930 0 8.41E+017 8.25E+019 4.81E+019 1.63E+020 0 7.12E+017 1.14E+017 2.95E+020
931 0 8.43E+017 8.25E+019 4.78E+019 1.63E+020 0 7.13E+017 1.12E+017 2.95E+020
932 0 8.45E+017 8.24E+019 4.77E+019 1.63E+020 0 7.15E+017 1.11E+017 2.94E+020
933 0 8.47E+017 8.24E+019 4.77E+019 1.63E+020 0 7.16E+017 1.11E+017 2.94E+020
934 0 8.49E+017 8.24E+019 4.77E+019 1.63E+020 0 7.17E+017 1.11E+017 2.94E+020
935 0 8.51E+017 8.24E+019 4.78E+019 1.63E+020 0 7.19E+017 1.11E+017 2.94E+020
936 0 8.53E+017 8.24E+019 4.78E+019 1.63E+020 0 7.20E+017 1.11E+017 2.94E+020
937 0 8.55E+017 8.24E+019 4.78E+019 1.63E+020 0 7.22E+017 1.11E+017 2.94E+020
938 0 8.57E+017 8.23E+019 4.79E+019 1.63E+020 0 7.23E+017 1.11E+017 2.94E+020
939 0 8.59E+017 8.23E+019 4.79E+019 1.62E+020 0 7.24E+017 1.11E+017 2.94E+020
940 0 8.61E+017 8.23E+019 4.79E+019 1.62E+020 0 7.26E+017 1.11E+017 2.94E+020
941 0 8.64E+017 8.23E+019 4.80E+019 1.62E+020 0 7.27E+017 1.11E+017 2.94E+020
942 0 8.66E+017 8.23E+019 4.80E+019 1.62E+020 0 7.28E+017 1.12E+017 2.94E+020
943 0 8.68E+017 8.23E+019 4.82E+019 1.62E+020 0 7.30E+017 1.12E+017 2.94E+020
944 0 8.70E+017 8.22E+019 4.83E+019 1.62E+020 0 7.31E+017 1.13E+017 2.94E+020
945 0 8.72E+017 8.22E+019 4.84E+019 1.62E+020 0 7.32E+017 1.14E+017 2.94E+020
946 0 8.74E+017 8.22E+019 4.85E+019 1.62E+020 0 7.34E+017 1.14E+017 2.94E+020
947 0 8.76E+017 8.22E+019 4.86E+019 1.62E+020 0 7.35E+017 1.15E+017 2.95E+020
948 0 8.78E+017 8.22E+019 4.87E+019 1.62E+020 0 7.37E+017 1.15E+017 2.95E+020
949 0 8.80E+017 8.22E+019 4.88E+019 1.62E+020 0 7.38E+017 1.16E+017 2.95E+020
950 0 8.82E+017 8.21E+019 4.89E+019 1.62E+020 0 7.39E+017 1.17E+017 2.95E+020
951 0 8.84E+017 8.21E+019 4.91E+019 1.62E+020 0 7.41E+017 1.17E+017 2.95E+020
952 0 8.87E+017 8.21E+019 4.91E+019 1.62E+020 0 7.42E+017 1.18E+017 2.95E+020
953 0 8.89E+017 8.21E+019 4.92E+019 1.62E+020 0 7.43E+017 1.18E+017 2.95E+020
954 0 8.91E+017 8.21E+019 4.93E+019 1.62E+020 0 7.45E+017 1.19E+017 2.95E+020
955 0 8.93E+017 8.21E+019 4.93E+019 1.62E+020 0 7.46E+017 1.19E+017 2.95E+020
956 0 8.95E+017 8.20E+019 4.94E+019 1.62E+020 0 7.48E+017 1.19E+017 2.95E+020
957 0 8.97E+017 8.20E+019 4.94E+019 1.62E+020 0 7.49E+017 1.20E+017 2.95E+020
958 0 8.99E+017 8.20E+019 4.95E+019 1.62E+020 0 7.50E+017 1.20E+017 2.95E+020
959 0 9.01E+017 8.20E+019 4.95E+019 1.62E+020 0 7.52E+017 1.21E+017 2.95E+020
960 0 9.03E+017 8.20E+019 4.96E+019 1.62E+020 0 7.53E+017 1.21E+017 2.95E+020
961 0 9.06E+017 8.19E+019 4.97E+019 1.62E+020 0 7.54E+017 1.21E+017 2.95E+020
962 0 9.08E+017 8.19E+019 4.97E+019 1.61E+020 0 7.56E+017 1.22E+017 2.95E+020
963 0 9.10E+017 8.19E+019 4.98E+019 1.61E+020 0 7.57E+017 1.22E+017 2.95E+020
964 0 9.12E+017 8.19E+019 4.98E+019 1.61E+020 0 7.59E+017 1.22E+017 2.95E+020
965 0 9.14E+017 8.19E+019 4.98E+019 1.61E+020 0 7.60E+017 1.23E+017 2.95E+020
966 0 9.16E+017 8.19E+019 4.99E+019 1.61E+020 0 7.61E+017 1.23E+017 2.95E+020
967 0 9.18E+017 8.18E+019 4.99E+019 1.61E+020 0 7.63E+017 1.23E+017 2.95E+020
968 0 9.20E+017 8.18E+019 5.00E+019 1.61E+020 0 7.64E+017 1.24E+017 2.95E+020
969 0 9.23E+017 8.18E+019 5.00E+019 1.61E+020 0 7.65E+017 1.24E+017 2.95E+020
970 0 9.25E+017 8.18E+019 5.01E+019 1.61E+020 0 7.67E+017 1.24E+017 2.95E+020
971 0 9.27E+017 8.18E+019 5.01E+019 1.61E+020 0 7.68E+017 1.25E+017 2.95E+020
972 0 9.29E+017 8.17E+019 5.02E+019 1.61E+020 0 7.70E+017 1.25E+017 2.95E+020
973 0 9.31E+017 8.17E+019 5.03E+019 1.61E+020 0 7.71E+017 1.26E+017 2.95E+020
974 0 9.33E+017 8.17E+019 5.04E+019 1.61E+020 0 7.72E+017 1.27E+017 2.95E+020
975 0 9.35E+017 8.17E+019 5.05E+019 1.61E+020 0 7.74E+017 1.28E+017 2.95E+020
976 0 9.38E+017 8.17E+019 5.07E+019 1.61E+020 0 7.75E+017 1.28E+017 2.95E+020
977 0 9.40E+017 8.16E+019 5.08E+019 1.61E+020 0 7.76E+017 1.29E+017 2.95E+020
978 0 9.42E+017 8.16E+019 5.09E+019 1.61E+020 0 7.78E+017 1.30E+017 2.95E+020
979 0 9.44E+017 8.16E+019 5.10E+019 1.61E+020 0 7.79E+017 1.31E+017 2.95E+020
980 0 9.46E+017 8.16E+019 5.11E+019 1.61E+020 0 7.81E+017 1.32E+017 2.95E+020
981 0 9.48E+017 8.16E+019 5.12E+019 1.61E+020 0 7.82E+017 1.32E+017 2.95E+020
982 0 9.50E+017 8.16E+019 5.14E+019 1.61E+020 0 7.83E+017 1.33E+017 2.95E+020
983 0 9.53E+017 8.15E+019 5.16E+019 1.60E+020 0 7.85E+017 1.34E+017 2.95E+020
984 0 9.55E+017 8.15E+019 5.17E+019 1.60E+020 0 7.86E+017 1.35E+017 2.95E+020
985 0 9.57E+017 8.15E+019 5.19E+019 1.60E+020 0 7.87E+017 1.36E+017 2.96E+020
986 0 9.59E+017 8.15E+019 5.21E+019 1.60E+020 0 7.89E+017 1.37E+017 2.96E+020
987 0 9.61E+017 8.15E+019 5.23E+019 1.60E+020 0 7.90E+017 1.38E+017 2.96E+020
988 0 9.64E+017 8.14E+019 5.25E+019 1.60E+020 0 7.92E+017 1.39E+017 2.96E+020
989 0 9.66E+017 8.14E+019 5.26E+019 1.60E+020 0 7.93E+017 1.40E+017 2.96E+020
990 0 9.68E+017 8.14E+019 5.28E+019 1.60E+020 0 7.94E+017 1.41E+017 2.96E+020
991 0 9.70E+017 8.14E+019 5.30E+019 1.60E+020 0 7.96E+017 1.42E+017 2.96E+020
992 0 9.72E+017 8.14E+019 5.32E+019 1.60E+020 0 7.97E+017 1.43E+017 2.96E+020
993 0 9.74E+017 8.13E+019 5.33E+019 1.60E+020 0 7.98E+017 1.45E+017 2.96E+020
994 0 9.77E+017 8.13E+019 5.34E+019 1.60E+020 0 8.00E+017 1.46E+017 2.96E+020
995 0 9.79E+017 8.13E+019 5.35E+019 1.60E+020 0 8.01E+017 1.47E+017 2.96E+020
996 0 9.81E+017 8.13E+019 5.36E+019 1.60E+020 0 8.03E+017 1.48E+017 2.97E+020
997 0 9.83E+017 8.12E+019 5.37E+019 1.60E+020 0 8.04E+017 1.49E+017 2.97E+020
998 0 9.85E+017 8.12E+019 5.38E+019 1.60E+020 0 8.05E+017 1.50E+017 2.97E+020
999 0 9.88E+017 8.12E+019 5.39E+019 1.60E+020 0 8.07E+017 1.51E+017 2.97E+020
1000 0 9.90E+017 8.12E+019 5.41E+019 1.60E+020 0 8.08E+017 1.52E+017 2.97E+020
1001 0 9.92E+017 8.12E+019 5.42E+019 1.60E+020 0 8.10E+017 1.53E+017 2.97E+020
1002 0 9.94E+017 8.11E+019 5.43E+019 1.60E+020 0 8.11E+017 1.54E+017 2.97E+020
1003 0 9.96E+017 8.11E+019 5.44E+019 1.59E+020 0 8.12E+017 1.54E+017 2.97E+020
1004 0 9.99E+017 8.11E+019 5.44E+019 1.59E+020 0 8.14E+017 1.54E+017 2.97E+020
1005 0 1.00E+018 8.11E+019 5.45E+019 1.59E+020 0 8.15E+017 1.55E+017 2.97E+020
1006 0 1.00E+018 8.11E+019 5.46E+019 1.59E+020 0 8.16E+017 1.55E+017 2.97E+020
1007 0 1.01E+018 8.10E+019 5.47E+019 1.59E+020 0 8.18E+017 1.55E+017 2.97E+020
1008 0 1.01E+018 8.10E+019 5.48E+019 1.59E+020 0 8.19E+017 1.55E+017 2.97E+020
1009 0 1.01E+018 8.10E+019 5.48E+019 1.59E+020 0 8.21E+017 1.56E+017 2.97E+020
1010 0 1.01E+018 8.10E+019 5.49E+019 1.59E+020 0 8.22E+017 1.56E+017 2.97E+020
1011 0 1.01E+018 8.10E+019 5.50E+019 1.59E+020 0 8.23E+017 1.56E+017 2.97E+020
1012 0 1.02E+018 8.09E+019 5.58E+019 1.59E+020 0 8.25E+017 1.62E+017 2.98E+020
1013 0 1.02E+018 8.09E+019 5.75E+019 1.59E+020 0 8.26E+017 1.75E+017 2.99E+020
1014 0 1.02E+018 8.09E+019 5.93E+019 1.59E+020 0 8.28E+017 1.89E+017 3.01E+020
1015 0 1.02E+018 8.09E+019 6.11E+019 1.59E+020 0 8.29E+017 2.02E+017 3.03E+020
1016 0 1.03E+018 8.08E+019 6.29E+019 1.59E+020 0 8.30E+017 2.16E+017 3.04E+020
1017 0 1.03E+018 8.08E+019 6.46E+019 1.59E+020 0 8.32E+017 2.29E+017 3.06E+020
1018 0 1.03E+018 8.08E+019 6.64E+019 1.59E+020 0 8.33E+017 2.43E+017 3.08E+020
1019 0 1.03E+018 8.08E+019 6.82E+019 1.59E+020 0 8.34E+017 2.56E+017 3.09E+020
1020 0 1.03E+018 8.08E+019 7.00E+019 1.59E+020 0 8.36E+017 2.70E+017 3.11E+020
1021 0 1.04E+018 8.07E+019 7.17E+019 1.59E+020 0 8.37E+017 2.83E+017 3.13E+020
1022 0 1.04E+018 8.07E+019 7.23E+019 1.59E+020 0 8.39E+017 2.87E+017 3.13E+020
1023 0 1.04E+018 8.07E+019 7.11E+019 1.58E+020 0 8.40E+017 2.74E+017 3.12E+020
1024 0 1.04E+018 8.07E+019 6.99E+019 1.58E+020 0 8.41E+017 2.62E+017 3.11E+020
1025 0 1.05E+018 8.06E+019 6.87E+019 1.58E+020 0 8.43E+017 2.49E+017 3.10E+020
1026 0 1.05E+018 8.06E+019 6.75E+019 1.58E+020 0 8.44E+017 2.37E+017 3.08E+020
1027 0 1.05E+018 8.06E+019 6.62E+019 1.58E+020 0 8.46E+017 2.24E+017 3.07E+020
1028 0 1.05E+018 8.06E+019 6.50E+019 1.58E+020 0 8.47E+017 2.12E+017 3.06E+020
1029 0 1.05E+018 8.06E+019 6.38E+019 1.58E+020 0 8.48E+017 1.99E+017 3.04E+020
1030 0 1.06E+018 8.05E+019 6.26E+019 1.58E+020 0 8.50E+017 1.87E+017 3.03E+020
1031 0 1.06E+018 8.05E+019 6.14E+019 1.58E+020 0 8.51E+017 1.74E+017 3.02E+020
1032 0 1.06E+018 8.05E+019 6.06E+019 1.58E+020 0 8.52E+017 1.67E+017 3.01E+020
1033 0 1.06E+018 8.05E+019 6.07E+019 1.58E+020 0 8.54E+017 1.66E+017 3.01E+020
1034 0 1.07E+018 8.04E+019 6.07E+019 1.58E+020 0 8.55E+017 1.66E+017 3.01E+020
1035 0 1.07E+018 8.04E+019 6.07E+019 1.58E+020 0 8.57E+017 1.66E+017 3.01E+020
1036 0 1.07E+018 8.04E+019 6.08E+019 1.58E+020 0 8.58E+017 1.65E+017 3.01E+020
1037 0 1.07E+018 8.04E+019 6.08E+019 1.58E+020 0 8.59E+017 1.65E+017 3.01E+020
1038 0 1.07E+018 8.03E+019 6.08E+019 1.58E+020 0 8.61E+017 1.64E+017 3.01E+020
1039 0 1.08E+018 8.03E+019 6.09E+019 1.58E+020 0 8.62E+017 1.64E+017 3.01E+020
1040 0 1.08E+018 8.03E+019 6.09E+019 1.58E+020 0 8.64E+017 1.64E+017 3.01E+020
1041 0 1.08E+018 8.03E+019 6.09E+019 1.58E+020 0 8.65E+017 1.63E+017 3.01E+020
1042 0 1.08E+018 8.03E+019 6.13E+019 1.57E+020 0 8.66E+017 1.63E+017 3.01E+020
1043 0 1.09E+018 8.02E+019 6.24E+019 1.57E+020 0 8.68E+017 1.65E+017 3.02E+020
1044 0 1.09E+018 8.02E+019 6.34E+019 1.57E+020 0 8.69E+017 1.66E+017 3.03E+020
1045 0 1.09E+018 8.02E+019 6.45E+019 1.57E+020 0 8.70E+017 1.67E+017 3.04E+020
1046 0 1.09E+018 8.02E+019 6.55E+019 1.57E+020 0 8.72E+017 1.68E+017 3.05E+020
1047 0 1.09E+018 8.01E+019 6.66E+019 1.57E+020 0 8.73E+017 1.69E+017 3.06E+020
1048 0 1.10E+018 8.01E+019 6.76E+019 1.57E+020 0 8.75E+017 1.70E+017 3.07E+020
1049 0 1.10E+018 8.01E+019 6.87E+019 1.57E+020 0 8.76E+017 1.71E+017 3.08E+020
1050 0 1.10E+018 8.01E+019 6.97E+019 1.57E+020 0 8.77E+017 1.72E+017 3.09E+020
1051 0 1.10E+018 8.00E+019 7.08E+019 1.57E+020 0 8.79E+017 1.73E+017 3.10E+020
1052 0 1.11E+018 8.00E+019 7.11E+019 1.57E+020 0 8.80E+017 1.73E+017 3.10E+020
1053 0 1.11E+018 8.00E+019 7.03E+019 1.57E+020 0 8.82E+017 1.71E+017 3.09E+020
1054 0 1.11E+018 8.00E+019 6.94E+019 1.57E+020 0 8.83E+017 1.69E+017 3.08E+020
1055 0 1.11E+018 7.99E+019 6.86E+019 1.57E+020 0 8.84E+017 1.67E+017 3.07E+020
1056 0 1.12E+018 7.99E+019 6.78E+019 1.57E+020 0 8.86E+017 1.65E+017 3.06E+020
1057 0 1.12E+018 7.99E+019 6.69E+019 1.57E+020 0 8.87E+017 1.63E+017 3.05E+020
1058 0 1.12E+018 7.99E+019 6.61E+019 1.57E+020 0 8.89E+017 1.61E+017 3.05E+020
1059 0 1.12E+018 7.98E+019 6.53E+019 1.57E+020 0 8.90E+017 1.59E+017 3.04E+020
1060 0 1.12E+018 7.98E+019 6.44E+019 1.56E+020 0 8.91E+017 1.57E+017 3.03E+020
1061 0 1.13E+018 7.98E+019 6.36E+019 1.56E+020 0 8.93E+017 1.55E+017 3.02E+020
1062 0 1.13E+018 7.98E+019 6.29E+019 1.56E+020 0 8.94E+017 1.53E+017 3.01E+020
1063 0 1.13E+018 7.97E+019 6.25E+019 1.56E+020 0 8.95E+017 1.51E+017 3.01E+020
1064 0 1.13E+018 7.97E+019 6.20E+019 1.56E+020 0 8.97E+017 1.49E+017 3.00E+020
1065 0 1.14E+018 7.97E+019 6.16E+019 1.56E+020 0 8.98E+017 1.48E+017 2.99E+020
1066 0 1.14E+018 7.97E+019 6.11E+019 1.56E+020 0 9.00E+017 1.46E+017 2.99E+020
1067 0 1.14E+018 7.96E+019 6.07E+019 1.56E+020 0 9.01E+017 1.44E+017 2.98E+020
1068 0 1.14E+018 7.96E+019 6.02E+019 1.56E+020 0 9.02E+017 1.43E+017 2.98E+020
1069 0 1.15E+018 7.96E+019 5.98E+019 1.56E+020 0 9.04E+017 1.41E+017 2.97E+020
1070 0 1.15E+018 7.96E+019 5.93E+019 1.56E+020 0 9.05E+017 1.40E+017 2.97E+020
1071 0 1.15E+018 7.95E+019 5.89E+019 1.56E+020 0 9.07E+017 1.38E+017 2.96E+020
1072 0 1.15E+018 7.95E+019 5.86E+019 1.56E+020 0 9.08E+017 1.37E+017 2.96E+020
1073 0 1.15E+018 7.95E+019 5.85E+019 1.56E+020 0 9.09E+017 1.36E+017 2.96E+020
1074 0 1.16E+018 7.95E+019 5.84E+019 1.56E+020 0 9.11E+017 1.36E+017 2.96E+020
1075 0 1.16E+018 7.94E+019 5.83E+019 1.56E+020 0 9.12E+017 1.35E+017 2.95E+020
1076 0 1.16E+018 7.94E+019 5.82E+019 1.56E+020 0 9.14E+017 1.35E+017 2.95E+020
1077 0 1.16E+018 7.94E+019 5.82E+019 1.55E+020 0 9.15E+017 1.34E+017 2.95E+020
1078 0 1.17E+018 7.94E+019 5.81E+019 1.55E+020 0 9.16E+017 1.34E+017 2.95E+020
1079 0 1.17E+018 7.93E+019 5.80E+019 1.55E+020 0 9.18E+017 1.34E+017 2.95E+020
1080 0 1.17E+018 7.93E+019 5.79E+019 1.55E+020 0 9.19E+017 1.33E+017 2.95E+020
1081 0 1.17E+018 7.93E+019 5.78E+019 1.55E+020 0 9.20E+017 1.33E+017 2.94E+020
1082 0 1.18E+018 7.93E+019 5.77E+019 1.55E+020 0 9.22E+017 1.32E+017 2.94E+020
1083 0 1.18E+018 7.92E+019 5.75E+019 1.55E+020 0 9.23E+017 1.31E+017 2.94E+020
1084 0 1.18E+018 7.92E+019 5.73E+019 1.55E+020 0 9.25E+017 1.29E+017 2.94E+020
1085 0 1.18E+018 7.92E+019 5.71E+019 1.55E+020 0 9.26E+017 1.28E+017 2.93E+020
1086 0 1.19E+018 7.92E+019 5.68E+019 1.55E+020 0 9.27E+017 1.27E+017 2.93E+020
1087 0 1.19E+018 7.91E+019 5.66E+019 1.55E+020 0 9.29E+017 1.26E+017 2.93E+020
1088 0 1.19E+018 7.91E+019 5.64E+019 1.55E+020 0 9.30E+017 1.24E+017 2.92E+020
1089 0 1.19E+018 7.91E+019 5.62E+019 1.55E+020 0 9.32E+017 1.23E+017 2.92E+020
1090 0 1.19E+018 7.91E+019 5.60E+019 1.55E+020 0 9.33E+017 1.22E+017 2.92E+020
1091 0 1.20E+018 7.90E+019 5.58E+019 1.55E+020 0 9.34E+017 1.21E+017 2.92E+020
1092 0 1.20E+018 7.90E+019 5.56E+019 1.55E+020 0 9.36E+017 1.20E+017 2.91E+020
1093 0 1.20E+018 7.90E+019 5.56E+019 1.55E+020 0 9.37E+017 1.20E+017 2.91E+020
1094 0 1.20E+018 7.89E+019 5.55E+019 1.54E+020 0 9.39E+017 1.19E+017 2.91E+020
1095 0 1.21E+018 7.89E+019 5.55E+019 1.54E+020 0 9.40E+017 1.19E+017 2.91E+020
1096 0 1.21E+018 7.89E+019 5.54E+019 1.54E+020 0 9.41E+017 1.19E+017 2.91E+020
1097 0 1.21E+018 7.89E+019 5.53E+019 1.54E+020 0 9.43E+017 1.19E+017 2.91E+020
1098 0 1.21E+018 7.88E+019 5.53E+019 1.54E+020 0 9.44E+017 1.19E+017 2.91E+020
1099 0 1.22E+018 7.88E+019 5.52E+019 1.54E+020 0 9.46E+017 1.19E+017 2.90E+020
1100 0 1.22E+018 7.88E+019 5.52E+019 1.54E+020 0 9.47E+017 1.19E+017 2.90E+020
1101 0 1.22E+018 7.88E+019 5.51E+019 1.54E+020 0 9.48E+017 1.18E+017 2.90E+020
1102 0 1.22E+018 7.87E+019 5.51E+019 1.54E+020 0 9.50E+017 1.18E+017 2.90E+020
1103 0 1.23E+018 7.87E+019 5.50E+019 1.54E+020 0 9.51E+017 1.18E+017 2.90E+020
1104 0 1.23E+018 7.87E+019 5.49E+019 1.54E+020 0 9.52E+017 1.18E+017 2.90E+020
1105 0 1.23E+018 7.87E+019 5.49E+019 1.54E+020 0 9.54E+017 1.18E+017 2.90E+020
1106 0 1.23E+018 7.86E+019 5.48E+019 1.54E+020 0 9.55E+017 1.18E+017 2.89E+020
1107 0 1.23E+018 7.86E+019 5.48E+019 1.54E+020 0 9.57E+017 1.18E+017 2.89E+020
1108 0 1.24E+018 7.86E+019 5.47E+019 1.54E+020 0 9.58E+017 1.18E+017 2.89E+020
1109 0 1.24E+018 7.85E+019 5.47E+019 1.54E+020 0 9.59E+017 1.18E+017 2.89E+020
1110 0 1.24E+018 7.85E+019 5.46E+019 1.54E+020 0 9.61E+017 1.18E+017 2.89E+020
1111 0 1.24E+018 7.85E+019 5.45E+019 1.53E+020 0 9.62E+017 1.18E+017 2.89E+020
1112 0 1.25E+018 7.85E+019 5.44E+019 1.53E+020 0 9.64E+017 1.17E+017 2.89E+020
1113 0 1.25E+018 7.84E+019 5.43E+019 1.53E+020 0 9.65E+017 1.17E+017 2.88E+020
1114 0 1.25E+018 7.84E+019 5.41E+019 1.53E+020 0 9.66E+017 1.16E+017 2.88E+020
1115 0 1.25E+018 7.84E+019 5.40E+019 1.53E+020 0 9.68E+017 1.16E+017 2.88E+020
1116 0 1.26E+018 7.84E+019 5.38E+019 1.53E+020 0 9.69E+017 1.15E+017 2.88E+020
1117 0 1.26E+018 7.83E+019 5.36E+019 1.53E+020 0 9.70E+017 1.15E+017 2.87E+020
1118 0 1.26E+018 7.83E+019 5.35E+019 1.53E+020 0 9.72E+017 1.14E+017 2.87E+020
1119 0 1.26E+018 7.83E+019 5.33E+019 1.53E+020 0 9.73E+017 1.14E+017 2.87E+020
1120 0 1.27E+018 7.82E+019 5.31E+019 1.53E+020 0 9.75E+017 1.13E+017 2.87E+020
1121 0 1.27E+018 7.82E+019 5.30E+019 1.53E+020 0 9.76E+017 1.13E+017 2.86E+020
1122 0 1.27E+018 7.82E+019 5.29E+019 1.53E+020 0 9.77E+017 1.12E+017 2.86E+020
1123 0 1.27E+018 7.82E+019 5.29E+019 1.53E+020 0 9.79E+017 1.12E+017 2.86E+020
1124 0 1.28E+018 7.81E+019 5.29E+019 1.53E+020 0 9.80E+017 1.12E+017 2.86E+020
1125 0 1.28E+018 7.81E+019 5.29E+019 1.53E+020 0 9.82E+017 1.11E+017 2.86E+020
1126 0 1.28E+018 7.81E+019 5.29E+019 1.53E+020 0 9.83E+017 1.11E+017 2.86E+020
1127 0 1.28E+018 7.80E+019 5.29E+019 1.52E+020 0 9.84E+017 1.11E+017 2.86E+020
1128 0 1.29E+018 7.80E+019 5.29E+019 1.52E+020 0 9.86E+017 1.11E+017 2.86E+020
1129 0 1.29E+018 7.80E+019 5.30E+019 1.52E+020 0 9.87E+017 1.10E+017 2.86E+020
1130 0 1.29E+018 7.80E+019 5.30E+019 1.52E+020 0 9.89E+017 1.10E+017 2.86E+020
1131 0 1.29E+018 7.79E+019 5.30E+019 1.52E+020 0 9.90E+017 1.10E+017 2.85E+020
1132 0 1.29E+018 7.79E+019 5.29E+019 1.52E+020 0 9.91E+017 1.10E+017 2.85E+020
1133 0 1.30E+018 7.79E+019 5.28E+019 1.52E+020 0 9.93E+017 1.09E+017 2.85E+020
1134 0 1.30E+018 7.78E+019 5.26E+019 1.52E+020 0 9.94E+017 1.09E+017 2.85E+020
1135 0 1.30E+018 7.78E+019 5.24E+019 1.52E+020 0 9.95E+017 1.09E+017 2.85E+020
1136 0 1.30E+018 7.78E+019 5.23E+019 1.52E+020 0 9.97E+017 1.08E+017 2.84E+020
1137 0 1.31E+018 7.78E+019 5.21E+019 1.52E+020 0 9.98E+017 1.08E+017 2.84E+020
1138 0 1.31E+018 7.77E+019 5.20E+019 1.52E+020 0 1.00E+018 1.08E+017 2.84E+020
1139 0 1.31E+018 7.77E+019 5.18E+019 1.52E+020 0 1.00E+018 1.07E+017 2.84E+020
1140 0 1.31E+018 7.77E+019 5.16E+019 1.52E+020 0 1.00E+018 1.07E+017 2.83E+020
1141 0 1.32E+018 7.76E+019 5.15E+019 1.52E+020 0 1.00E+018 1.07E+017 2.83E+020
1142 0 1.32E+018 7.76E+019 5.13E+019 1.52E+020 0 1.01E+018 1.06E+017 2.83E+020
1143 0 1.32E+018 7.76E+019 5.13E+019 1.51E+020 0 1.01E+018 1.06E+017 2.83E+020
1144 0 1.32E+018 7.76E+019 5.13E+019 1.51E+020 0 1.01E+018 1.06E+017 2.83E+020
1145 0 1.33E+018 7.75E+019 5.12E+019 1.51E+020 0 1.01E+018 1.06E+017 2.82E+020
1146 0 1.33E+018 7.75E+019 5.12E+019 1.51E+020 0 1.01E+018 1.06E+017 2.82E+020
1147 0 1.33E+018 7.75E+019 5.11E+019 1.51E+020 0 1.01E+018 1.06E+017 2.82E+020
1148 0 1.33E+018 7.74E+019 5.11E+019 1.51E+020 0 1.01E+018 1.06E+017 2.82E+020
1149 0 1.34E+018 7.74E+019 5.11E+019 1.51E+020 0 1.01E+018 1.06E+017 2.82E+020
1150 0 1.34E+018 7.74E+019 5.10E+019 1.51E+020 0 1.02E+018 1.06E+017 2.82E+020
1151 0 1.34E+018 7.74E+019 5.10E+019 1.51E+020 0 1.02E+018 1.06E+017 2.82E+020
1152 0 1.34E+018 7.73E+019 5.09E+019 1.51E+020 0 1.02E+018 1.06E+017 2.82E+020
1153 0 1.35E+018 7.73E+019 5.09E+019 1.51E+020 0 1.02E+018 1.06E+017 2.81E+020
1154 0 1.35E+018 7.73E+019 5.09E+019 1.51E+020 0 1.02E+018 1.06E+017 2.81E+020
1155 0 1.35E+018 7.72E+019 5.09E+019 1.51E+020 0 1.02E+018 1.06E+017 2.81E+020
1156 0 1.35E+018 7.72E+019 5.08E+019 1.51E+020 0 1.02E+018 1.06E+017 2.81E+020
1157 0 1.36E+018 7.72E+019 5.08E+019 1.51E+020 0 1.03E+018 1.06E+017 2.81E+020
1158 0 1.36E+018 7.72E+019 5.08E+019 1.51E+020 0 1.03E+018 1.06E+017 2.81E+020
1159 0 1.36E+018 7.71E+019 5.07E+019 1.50E+020 0 1.03E+018 1.05E+017 2.81E+020
1160 0 1.36E+018 7.71E+019 5.07E+019 1.50E+020 0 1.03E+018 1.05E+017 2.81E+020
1161 0 1.37E+018 7.71E+019 5.07E+019 1.50E+020 0 1.03E+018 1.05E+017 2.80E+020
1162 0 1.37E+018 7.70E+019 5.06E+019 1.50E+020 0 1.03E+018 1.05E+017 2.80E+020
1163 0 1.37E+018 7.70E+019 5.06E+019 1.50E+020 0 1.03E+018 1.05E+017 2.80E+020
1164 0 1.37E+018 7.70E+019 5.06E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1165 0 1.38E+018 7.70E+019 5.06E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1166 0 1.38E+018 7.69E+019 5.06E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1167 0 1.38E+018 7.69E+019 5.06E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1168 0 1.38E+018 7.69E+019 5.06E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1169 0 1.39E+018 7.68E+019 5.05E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1170 0 1.39E+018 7.68E+019 5.05E+019 1.50E+020 0 1.04E+018 1.05E+017 2.80E+020
1171 0 1.39E+018 7.68E+019 5.05E+019 1.50E+020 0 1.05E+018 1.05E+017 2.79E+020
1172 0 1.39E+018 7.67E+019 5.05E+019 1.50E+020 0 1.05E+018 1.05E+017 2.79E+020
1173 0 1.40E+018 7.67E+019 5.05E+019 1.50E+020 0 1.05E+018 1.05E+017 2.79E+020
1174 0 1.40E+018 7.67E+019 5.05E+019 1.50E+020 0 1.05E+018 1.05E+017 2.79E+020
1175 0 1.40E+018 7.67E+019 5.05E+019 1.49E+020 0 1.05E+018 1.05E+017 2.79E+020
1176 0 1.40E+018 7.66E+019 5.05E+019 1.49E+020 0 1.05E+018 1.05E+017 2.79E+020
1177 0 1.41E+018 7.66E+019 5.05E+019 1.49E+020 0 1.05E+018 1.05E+017 2.79E+020
1178 0 1.41E+018 7.66E+019 5.05E+019 1.49E+020 0 1.05E+018 1.05E+017 2.79E+020
1179 0 1.41E+018 7.65E+019 5.05E+019 1.49E+020 0 1.06E+018 1.05E+017 2.79E+020
1180 0 1.41E+018 7.65E+019 5.05E+019 1.49E+020 0 1.06E+018 1.05E+017 2.79E+020
1181 0 1.42E+018 7.65E+019 5.05E+019 1.49E+020 0 1.06E+018 1.05E+017 2.78E+020
1182 0 1.42E+018 7.64E+019 5.05E+019 1.49E+020 0 1.06E+018 1.05E+017 2.78E+020
1183 0 1.42E+018 7.64E+019 5.06E+019 1.49E+020 0 1.06E+018 1.05E+017 2.78E+020
1184 0 1.42E+018 7.64E+019 5.07E+019 1.49E+020 0 1.06E+018 1.06E+017 2.78E+020
1185 0 1.42E+018 7.64E+019 5.08E+019 1.49E+020 0 1.06E+018 1.06E+017 2.78E+020
1186 0 1.43E+018 7.63E+019 5.09E+019 1.49E+020 0 1.07E+018 1.06E+017 2.78E+020
1187 0 1.43E+018 7.63E+019 5.11E+019 1.49E+020 0 1.07E+018 1.06E+017 2.79E+020
1188 0 1.43E+018 7.63E+019 5.12E+019 1.49E+020 0 1.07E+018 1.06E+017 2.79E+020
1189 0 1.43E+018 7.62E+019 5.13E+019 1.49E+020 0 1.07E+018 1.06E+017 2.79E+020
1190 0 1.44E+018 7.62E+019 5.14E+019 1.48E+020 0 1.07E+018 1.06E+017 2.79E+020
1191 0 1.44E+018 7.62E+019 5.15E+019 1.48E+020 0 1.07E+018 1.06E+017 2.79E+020
1192 0 1.44E+018 7.61E+019 5.16E+019 1.48E+020 0 1.07E+018 1.06E+017 2.79E+020
1193 0 1.44E+018 7.61E+019 5.16E+019 1.48E+020 0 1.08E+018 1.07E+017 2.79E+020
1194 0 1.45E+018 7.61E+019 5.16E+019 1.48E+020 0 1.08E+018 1.07E+017 2.78E+020
1195 0 1.45E+018 7.60E+019 5.17E+019 1.48E+020 0 1.08E+018 1.07E+017 2.78E+020
1196 0 1.45E+018 7.60E+019 5.17E+019 1.48E+020 0 1.08E+018 1.07E+017 2.78E+020
1197 0 1.45E+018 7.60E+019 5.17E+019 1.48E+020 0 1.08E+018 1.07E+017 2.78E+020
1198 0 1.46E+018 7.60E+019 5.17E+019 1.48E+020 0 1.08E+018 1.07E+017 2.78E+020
1199 0 1.46E+018 7.59E+019 5.18E+019 1.48E+020 0 1.08E+018 1.07E+017 2.78E+020
1200 0 1.46E+018 7.59E+019 5.18E+019 1.48E+020 0 1.09E+018 1.07E+017 2.78E+020
1201 0 1.46E+018 7.59E+019 5.18E+019 1.48E+020 0 1.09E+018 1.07E+017 2.78E+020
1202 0 1.47E+018 7.58E+019 5.18E+019 1.48E+020 0 1.09E+018 1.08E+017 2.78E+020
1203 0 1.47E+018 7.58E+019 5.18E+019 1.48E+020 0 1.09E+018 1.08E+017 2.78E+020
1204 0 1.47E+018 7.58E+019 5.18E+019 1.48E+020 0 1.09E+018 1.08E+017 2.78E+020
1205 0 1.48E+018 7.57E+019 5.19E+019 1.47E+020 0 1.09E+018 1.08E+017 2.78E+020
1206 0 1.48E+018 7.57E+019 5.19E+019 1.47E+020 0 1.09E+018 1.08E+017 2.78E+020
1207 0 1.48E+018 7.57E+019 5.19E+019 1.47E+020 0 1.09E+018 1.08E+017 2.77E+020
1208 0 1.48E+018 7.56E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1209 0 1.49E+018 7.56E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1210 0 1.49E+018 7.56E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1211 0 1.49E+018 7.56E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1212 0 1.49E+018 7.55E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1213 0 1.50E+018 7.55E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1214 0 1.50E+018 7.55E+019 5.19E+019 1.47E+020 0 1.10E+018 1.08E+017 2.77E+020
1215 0 1.50E+018 7.54E+019 5.20E+019 1.47E+020 0 1.11E+018 1.08E+017 2.77E+020
1216 0 1.50E+018 7.54E+019 5.20E+019 1.47E+020 0 1.11E+018 1.08E+017 2.77E+020
1217 0 1.51E+018 7.54E+019 5.20E+019 1.47E+020 0 1.11E+018 1.08E+017 2.77E+020
1218 0 1.51E+018 7.53E+019 5.20E+019 1.47E+020 0 1.11E+018 1.08E+017 2.77E+020
1219 0 1.51E+018 7.53E+019 5.20E+019 1.47E+020 0 1.11E+018 1.08E+017 2.77E+020
1220 0 1.51E+018 7.53E+019 5.21E+019 1.46E+020 0 1.11E+018 1.08E+017 2.76E+020
1221 0 1.52E+018 7.52E+019 5.21E+019 1.46E+020 0 1.11E+018 1.08E+017 2.76E+020
1222 0 1.52E+018 7.52E+019 5.21E+019 1.46E+020 0 1.12E+018 1.08E+017 2.76E+020
1223 0 1.52E+018 7.52E+019 5.21E+019 1.46E+020 0 1.12E+018 1.08E+017 2.76E+020
1224 0 1.52E+018 7.51E+019 5.22E+019 1.46E+020 0 1.12E+018 1.09E+017 2.76E+020
1225 0 1.53E+018 7.51E+019 5.22E+019 1.46E+020 0 1.12E+018 1.09E+017 2.76E+020
1226 0 1.53E+018 7.51E+019 5.23E+019 1.46E+020 0 1.12E+018 1.09E+017 2.76E+020
1227 0 1.53E+018 7.51E+019 5.23E+019 1.46E+020 0 1.12E+018 1.09E+017 2.76E+020
1228 0 1.53E+018 7.50E+019 5.23E+019 1.46E+020 0 1.12E+018 1.09E+017 2.76E+020
1229 0 1.54E+018 7.50E+019 5.24E+019 1.46E+020 0 1.12E+018 1.09E+017 2.76E+020
1230 0 1.54E+018 7.50E+019 5.24E+019 1.46E+020 0 1.13E+018 1.09E+017 2.76E+020
1231 0 1.54E+018 7.49E+019 5.24E+019 1.46E+020 0 1.13E+018 1.09E+017 2.76E+020
1232 0 1.54E+018 7.49E+019 5.25E+019 1.46E+020 0 1.13E+018 1.10E+017 2.76E+020
1233 0 1.55E+018 7.49E+019 5.25E+019 1.46E+020 0 1.13E+018 1.09E+017 2.76E+020
1234 0 1.55E+018 7.48E+019 5.25E+019 1.46E+020 0 1.13E+018 1.09E+017 2.76E+020
1235 0 1.55E+018 7.48E+019 5.25E+019 1.45E+020 0 1.13E+018 1.09E+017 2.75E+020
1236 0 1.55E+018 7.48E+019 5.25E+019 1.45E+020 0 1.13E+018 1.09E+017 2.75E+020
1237 0 1.56E+018 7.47E+019 5.25E+019 1.45E+020 0 1.14E+018 1.09E+017 2.75E+020
1238 0 1.56E+018 7.47E+019 5.25E+019 1.45E+020 0 1.14E+018 1.09E+017 2.75E+020
1239 0 1.56E+018 7.47E+019 5.25E+019 1.45E+020 0 1.14E+018 1.09E+017 2.75E+020
1240 0 1.56E+018 7.46E+019 5.25E+019 1.45E+020 0 1.14E+018 1.09E+017 2.75E+020
1241 0 1.57E+018 7.46E+019 5.26E+019 1.45E+020 0 1.14E+018 1.09E+017 2.75E+020
1242 0 1.57E+018 7.46E+019 5.26E+019 1.45E+020 0 1.14E+018 1.08E+017 2.75E+020
1243 0 1.57E+018 7.45E+019 5.27E+019 1.45E+020 0 1.14E+018 1.09E+017 2.75E+020
1244 0 1.57E+018 7.45E+019 5.28E+019 1.45E+020 0 1.15E+018 1.09E+017 2.75E+020
1245 0 1.58E+018 7.45E+019 5.29E+019 1.45E+020 0 1.15E+018 1.09E+017 2.75E+020
1246 0 1.58E+018 7.44E+019 5.30E+019 1.45E+020 0 1.15E+018 1.09E+017 2.75E+020
1247 0 1.58E+018 7.44E+019 5.31E+019 1.45E+020 0 1.15E+018 1.09E+017 2.75E+020
1248 0 1.58E+018 7.44E+019 5.32E+019 1.45E+020 0 1.15E+018 1.09E+017 2.75E+020
1249 0 1.59E+018 7.43E+019 5.33E+019 1.45E+020 0 1.15E+018 1.09E+017 2.75E+020
1250 0 1.59E+018 7.43E+019 5.34E+019 1.44E+020 0 1.15E+018 1.10E+017 2.75E+020
1251 0 1.59E+018 7.43E+019 5.35E+019 1.44E+020 0 1.15E+018 1.10E+017 2.75E+020
1252 0 1.59E+018 7.43E+019 5.35E+019 1.44E+020 0 1.16E+018 1.10E+017 2.75E+020
1253 0 1.60E+018 7.42E+019 5.35E+019 1.44E+020 0 1.16E+018 1.10E+017 2.75E+020
1254 0 1.60E+018 7.42E+019 5.35E+019 1.44E+020 0 1.16E+018 1.10E+017 2.75E+020
1255 0 1.60E+018 7.42E+019 5.36E+019 1.44E+020 0 1.16E+018 1.10E+017 2.75E+020
1256 0 1.60E+018 7.41E+019 5.36E+019 1.44E+020 0 1.16E+018 1.10E+017 2.74E+020
1257 0 1.61E+018 7.41E+019 5.36E+019 1.44E+020 0 1.16E+018 1.10E+017 2.74E+020
1258 0 1.61E+018 7.41E+019 5.36E+019 1.44E+020 0 1.16E+018 1.10E+017 2.74E+020
1259 0 1.61E+018 7.40E+019 5.36E+019 1.44E+020 0 1.17E+018 1.10E+017 2.74E+020
1260 0 1.62E+018 7.40E+019 5.36E+019 1.44E+020 0 1.17E+018 1.10E+017 2.74E+020
1261 0 1.62E+018 7.40E+019 5.36E+019 1.44E+020 0 1.17E+018 1.10E+017 2.74E+020
1262 0 1.62E+018 7.39E+019 5.36E+019 1.44E+020 0 1.17E+018 1.10E+017 2.74E+020
1263 0 1.62E+018 7.39E+019 5.36E+019 1.44E+020 0 1.17E+018 1.10E+017 2.74E+020
1264 0 1.63E+018 7.39E+019 5.36E+019 1.43E+020 0 1.17E+018 1.10E+017 2.74E+020
1265 0 1.63E+018 7.38E+019 5.35E+019 1.43E+020 0 1.17E+018 1.10E+017 2.74E+020
1266 0 1.63E+018 7.38E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1267 0 1.63E+018 7.38E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1268 0 1.64E+018 7.37E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1269 0 1.64E+018 7.37E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1270 0 1.64E+018 7.37E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1271 0 1.64E+018 7.36E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1272 0 1.65E+018 7.36E+019 5.35E+019 1.43E+020 0 1.18E+018 1.10E+017 2.73E+020
1273 0 1.65E+018 7.36E+019 5.36E+019 1.43E+020 0 1.18E+018 1.11E+017 2.73E+020
1274 0 1.65E+018 7.35E+019 5.37E+019 1.43E+020 0 1.19E+018 1.11E+017 2.73E+020
1275 0 1.65E+018 7.35E+019 5.38E+019 1.43E+020 0 1.19E+018 1.11E+017 2.73E+020
1276 0 1.66E+018 7.35E+019 5.38E+019 1.43E+020 0 1.19E+018 1.11E+017 2.73E+020
1277 0 1.66E+018 7.34E+019 5.39E+019 1.43E+020 0 1.19E+018 1.11E+017 2.73E+020
1278 0 1.66E+018 7.34E+019 5.40E+019 1.43E+020 0 1.19E+018 1.12E+017 2.73E+020
1279 0 1.66E+018 7.34E+019 5.41E+019 1.42E+020 0 1.19E+018 1.12E+017 2.73E+020
1280 0 1.67E+018 7.33E+019 5.41E+019 1.42E+020 0 1.19E+018 1.12E+017 2.73E+020
1281 0 1.67E+018 7.33E+019 5.42E+019 1.42E+020 0 1.20E+018 1.12E+017 2.73E+020
1282 0 1.67E+018 7.33E+019 5.43E+019 1.42E+020 0 1.20E+018 1.12E+017 2.73E+020
1283 0 1.67E+018 7.32E+019 5.43E+019 1.42E+020 0 1.20E+018 1.12E+017 2.73E+020
1284 0 1.68E+018 7.32E+019 5.43E+019 1.42E+020 0 1.20E+018 1.13E+017 2.73E+020
1285 0 1.68E+018 7.32E+019 5.44E+019 1.42E+020 0 1.20E+018 1.13E+017 2.72E+020
1286 0 1.68E+018 7.31E+019 5.44E+019 1.42E+020 0 1.20E+018 1.13E+017 2.72E+020
1287 0 1.69E+018 7.31E+019 5.44E+019 1.42E+020 0 1.20E+018 1.13E+017 2.72E+020
1288 0 1.69E+018 7.31E+019 5.45E+019 1.42E+020 0 1.20E+018 1.13E+017 2.72E+020
1289 0 1.69E+018 7.30E+019 5.45E+019 1.42E+020 0 1.21E+018 1.13E+017 2.72E+020
1290 0 1.69E+018 7.30E+019 5.45E+019 1.42E+020 0 1.21E+018 1.13E+017 2.72E+020
1291 0 1.70E+018 7.30E+019 5.45E+019 1.42E+020 0 1.21E+018 1.14E+017 2.72E+020
1292 0 1.70E+018 7.29E+019 5.46E+019 1.42E+020 0 1.21E+018 1.14E+017 2.72E+020
1293 0 1.70E+018 7.29E+019 5.47E+019 1.41E+020 0 1.21E+018 1.14E+017 2.72E+020
1294 0 1.70E+018 7.29E+019 5.47E+019 1.41E+020 0 1.21E+018 1.14E+017 2.72E+020
1295 0 1.71E+018 7.28E+019 5.48E+019 1.41E+020 0 1.21E+018 1.15E+017 2.72E+020
1296 0 1.71E+018 7.28E+019 5.49E+019 1.41E+020 0 1.22E+018 1.15E+017 2.72E+020
1297 0 1.71E+018 7.28E+019 5.49E+019 1.41E+020 0 1.22E+018 1.15E+017 2.72E+020
1298 0 1.71E+018 7.27E+019 5.50E+019 1.41E+020 0 1.22E+018 1.15E+017 2.72E+020
1299 0 1.72E+018 7.27E+019 5.51E+019 1.41E+020 0 1.22E+018 1.16E+017 2.72E+020
1300 0 1.72E+018 7.27E+019 5.52E+019 1.41E+020 0 1.22E+018 1.16E+017 2.72E+020
1301 0 1.72E+018 7.26E+019 5.52E+019 1.41E+020 0 1.22E+018 1.16E+017 2.72E+020
1302 0 1.72E+018 7.26E+019 5.53E+019 1.41E+020 0 1.22E+018 1.17E+017 2.72E+020
1303 0 1.73E+018 7.26E+019 5.54E+019 1.41E+020 0 1.23E+018 1.17E+017 2.72E+020
1304 0 1.73E+018 7.25E+019 5.55E+019 1.41E+020 0 1.23E+018 1.18E+017 2.72E+020
1305 0 1.73E+018 7.25E+019 5.56E+019 1.41E+020 0 1.23E+018 1.18E+017 2.72E+020
1306 0 1.73E+018 7.25E+019 5.57E+019 1.41E+020 0 1.23E+018 1.19E+017 2.72E+020
1307 0 1.74E+018 7.24E+019 5.58E+019 1.40E+020 0 1.23E+018 1.19E+017 2.72E+020
1308 0 1.74E+018 7.24E+019 5.59E+019 1.40E+020 0 1.23E+018 1.20E+017 2.72E+020
1309 0 1.74E+018 7.24E+019 5.60E+019 1.40E+020 0 1.23E+018 1.20E+017 2.72E+020
1310 0 1.75E+018 7.23E+019 5.61E+019 1.40E+020 0 1.23E+018 1.21E+017 2.72E+020
1311 0 1.75E+018 7.23E+019 5.62E+019 1.40E+020 0 1.24E+018 1.21E+017 2.72E+020
1312 0 1.75E+018 7.23E+019 5.63E+019 1.40E+020 0 1.24E+018 1.22E+017 2.72E+020
1313 0 1.75E+018 7.22E+019 5.65E+019 1.40E+020 0 1.24E+018 1.23E+017 2.72E+020
1314 0 1.76E+018 7.22E+019 5.67E+019 1.40E+020 0 1.24E+018 1.24E+017 2.72E+020
1315 0 1.76E+018 7.22E+019 5.68E+019 1.40E+020 0 1.24E+018 1.25E+017 2.72E+020
1316 0 1.76E+018 7.21E+019 5.70E+019 1.40E+020 0 1.24E+018 1.26E+017 2.72E+020
1317 0 1.76E+018 7.21E+019 5.71E+019 1.40E+020 0 1.24E+018 1.27E+017 2.72E+020
1318 0 1.77E+018 7.21E+019 5.73E+019 1.40E+020 0 1.25E+018 1.28E+017 2.72E+020
1319 0 1.77E+018 7.20E+019 5.74E+019 1.40E+020 0 1.25E+018 1.29E+017 2.72E+020
1320 0 1.77E+018 7.20E+019 5.76E+019 1.40E+020 0 1.25E+018 1.30E+017 2.72E+020
1321 0 1.77E+018 7.20E+019 5.77E+019 1.40E+020 0 1.25E+018 1.31E+017 2.72E+020
1322 0 1.78E+018 7.19E+019 5.79E+019 1.39E+020 0 1.25E+018 1.32E+017 2.72E+020
1323 0 1.78E+018 7.19E+019 5.82E+019 1.39E+020 0 1.25E+018 1.34E+017 2.72E+020
1324 0 1.78E+018 7.19E+019 5.84E+019 1.39E+020 0 1.25E+018 1.36E+017 2.73E+020
1325 0 1.78E+018 7.18E+019 5.87E+019 1.39E+020 0 1.25E+018 1.38E+017 2.73E+020
1326 0 1.79E+018 7.18E+019 5.89E+019 1.39E+020 0 1.26E+018 1.39E+017 2.73E+020
1327 0 1.79E+018 7.18E+019 5.92E+019 1.39E+020 0 1.26E+018 1.41E+017 2.73E+020
1328 0 1.79E+018 7.17E+019 5.94E+019 1.39E+020 0 1.26E+018 1.43E+017 2.73E+020
1329 0 1.80E+018 7.17E+019 5.97E+019 1.39E+020 0 1.26E+018 1.45E+017 2.73E+020
1330 0 1.80E+018 7.17E+019 5.99E+019 1.39E+020 0 1.26E+018 1.47E+017 2.74E+020
1331 0 1.80E+018 7.16E+019 6.02E+019 1.39E+020 0 1.26E+018 1.49E+017 2.74E+020
1332 0 1.80E+018 7.16E+019 6.04E+019 1.39E+020 0 1.26E+018 1.51E+017 2.74E+020
1333 0 1.81E+018 7.16E+019 6.06E+019 1.39E+020 0 1.26E+018 1.53E+017 2.74E+020
1334 0 1.81E+018 7.15E+019 6.08E+019 1.39E+020 0 1.27E+018 1.54E+017 2.74E+020
1335 0 1.81E+018 7.15E+019 6.11E+019 1.39E+020 0 1.27E+018 1.56E+017 2.74E+020
1336 0 1.81E+018 7.15E+019 6.13E+019 1.38E+020 0 1.27E+018 1.58E+017 2.74E+020
1337 0 1.82E+018 7.14E+019 6.15E+019 1.38E+020 0 1.27E+018 1.59E+017 2.74E+020
1338 0 1.82E+018 7.14E+019 6.17E+019 1.38E+020 0 1.27E+018 1.61E+017 2.75E+020
1339 0 1.82E+018 7.14E+019 6.20E+019 1.38E+020 0 1.27E+018 1.63E+017 2.75E+020
1340 0 1.82E+018 7.13E+019 6.22E+019 1.38E+020 0 1.27E+018 1.65E+017 2.75E+020
1341 0 1.83E+018 7.13E+019 6.24E+019 1.38E+020 0 1.28E+018 1.66E+017 2.75E+020
1342 0 1.83E+018 7.13E+019 6.27E+019 1.38E+020 0 1.28E+018 1.69E+017 2.75E+020
1343 0 1.83E+018 7.12E+019 6.32E+019 1.38E+020 0 1.28E+018 1.74E+017 2.75E+020
1344 0 1.84E+018 7.12E+019 6.37E+019 1.38E+020 0 1.28E+018 1.79E+017 2.76E+020
1345 0 1.84E+018 7.12E+019 6.42E+019 1.38E+020 0 1.28E+018 1.84E+017 2.76E+020
1346 0 1.84E+018 7.11E+019 6.47E+019 1.38E+020 0 1.28E+018 1.90E+017 2.77E+020
1347 0 1.84E+018 7.11E+019 6.51E+019 1.38E+020 0 1.28E+018 1.95E+017 2.77E+020
1348 0 1.85E+018 7.10E+019 6.56E+019 1.38E+020 0 1.28E+018 2.00E+017 2.77E+020
1349 0 1.85E+018 7.10E+019 6.61E+019 1.38E+020 0 1.29E+018 2.05E+017 2.78E+020
1350 0 1.85E+018 7.10E+019 6.66E+019 1.37E+020 0 1.29E+018 2.11E+017 2.78E+020
1351 0 1.85E+018 7.09E+019 6.71E+019 1.37E+020 0 1.29E+018 2.16E+017 2.79E+020
1352 0 1.86E+018 7.09E+019 6.74E+019 1.37E+020 0 1.29E+018 2.19E+017 2.79E+020
1353 0 1.86E+018 7.09E+019 6.65E+019 1.37E+020 0 1.29E+018 2.11E+017 2.78E+020
1354 0 1.86E+018 7.08E+019 6.57E+019 1.37E+020 0 1.29E+018 2.03E+017 2.77E+020
1355 0 1.86E+018 7.08E+019 6.49E+019 1.37E+020 0 1.29E+018 1.94E+017 2.76E+020
1356 0 1.87E+018 7.08E+019 6.41E+019 1.37E+020 0 1.30E+018 1.86E+017 2.75E+020
1357 0 1.87E+018 7.07E+019 6.33E+019 1.37E+020 0 1.30E+018 1.78E+017 2.74E+020
1358 0 1.87E+018 7.07E+019 6.24E+019 1.37E+020 0 1.30E+018 1.70E+017 2.73E+020
1359 0 1.88E+018 7.07E+019 6.16E+019 1.37E+020 0 1.30E+018 1.62E+017 2.72E+020
1360 0 1.88E+018 7.06E+019 6.08E+019 1.37E+020 0 1.30E+018 1.54E+017 2.71E+020
1361 0 1.88E+018 7.06E+019 6.00E+019 1.37E+020 0 1.30E+018 1.46E+017 2.70E+020
1362 0 1.88E+018 7.06E+019 5.93E+019 1.37E+020 0 1.30E+018 1.39E+017 2.70E+020
1363 0 1.89E+018 7.05E+019 5.91E+019 1.37E+020 0 1.30E+018 1.38E+017 2.69E+020
1364 0 1.89E+018 7.05E+019 5.88E+019 1.36E+020 0 1.31E+018 1.36E+017 2.69E+020
1365 0 1.89E+018 7.05E+019 5.86E+019 1.36E+020 0 1.31E+018 1.35E+017 2.69E+020
1366 0 1.89E+018 7.04E+019 5.84E+019 1.36E+020 0 1.31E+018 1.33E+017 2.68E+020
1367 0 1.90E+018 7.04E+019 5.82E+019 1.36E+020 0 1.31E+018 1.32E+017 2.68E+020
1368 0 1.90E+018 7.04E+019 5.79E+019 1.36E+020 0 1.31E+018 1.30E+017 2.68E+020
1369 0 1.90E+018 7.03E+019 5.77E+019 1.36E+020 0 1.31E+018 1.29E+017 2.67E+020
1370 0 1.90E+018 7.03E+019 5.75E+019 1.36E+020 0 1.31E+018 1.27E+017 2.67E+020
1371 0 1.91E+018 7.03E+019 5.73E+019 1.36E+020 0 1.32E+018 1.26E+017 2.67E+020
1372 0 1.91E+018 7.02E+019 5.71E+019 1.36E+020 0 1.32E+018 1.24E+017 2.66E+020
1373 0 1.91E+018 7.02E+019 5.70E+019 1.36E+020 0 1.32E+018 1.24E+017 2.66E+020
1374 0 1.92E+018 7.02E+019 5.70E+019 1.36E+020 0 1.32E+018 1.23E+017 2.66E+020
1375 0 1.92E+018 7.01E+019 5.69E+019 1.36E+020 0 1.32E+018 1.23E+017 2.66E+020
1376 0 1.92E+018 7.01E+019 5.69E+019 1.36E+020 0 1.32E+018 1.22E+017 2.66E+020
1377 0 1.92E+018 7.00E+019 5.68E+019 1.36E+020 0 1.32E+018 1.22E+017 2.66E+020
1378 0 1.93E+018 7.00E+019 5.68E+019 1.35E+020 0 1.32E+018 1.21E+017 2.65E+020
1379 0 1.93E+018 7.00E+019 5.67E+019 1.35E+020 0 1.33E+018 1.21E+017 2.65E+020
1380 0 1.93E+018 6.99E+019 5.67E+019 1.35E+020 0 1.33E+018 1.20E+017 2.65E+020
1381 0 1.93E+018 6.99E+019 5.66E+019 1.35E+020 0 1.33E+018 1.20E+017 2.65E+020
1382 0 1.94E+018 6.99E+019 5.65E+019 1.35E+020 0 1.33E+018 1.19E+017 2.65E+020
1383 0 1.94E+018 6.98E+019 5.64E+019 1.35E+020 0 1.33E+018 1.19E+017 2.65E+020
1384 0 1.94E+018 6.98E+019 5.62E+019 1.35E+020 0 1.33E+018 1.18E+017 2.64E+020
1385 0 1.94E+018 6.98E+019 5.60E+019 1.35E+020 0 1.33E+018 1.18E+017 2.64E+020
1386 0 1.95E+018 6.97E+019 5.59E+019 1.35E+020 0 1.33E+018 1.17E+017 2.64E+020
1387 0 1.95E+018 6.97E+019 5.57E+019 1.35E+020 0 1.34E+018 1.17E+017 2.63E+020
1388 0 1.95E+018 6.97E+019 5.55E+019 1.35E+020 0 1.34E+018 1.16E+017 2.63E+020
1389 0 1.96E+018 6.96E+019 5.54E+019 1.35E+020 0 1.34E+018 1.16E+017 2.63E+020
1390 0 1.96E+018 6.96E+019 5.52E+019 1.35E+020 0 1.34E+018 1.15E+017 2.63E+020
1391 0 1.96E+018 6.96E+019 5.50E+019 1.35E+020 0 1.34E+018 1.15E+017 2.62E+020
1392 0 1.96E+018 6.95E+019 5.49E+019 1.34E+020 0 1.34E+018 1.14E+017 2.62E+020
1393 0 1.97E+018 6.95E+019 5.49E+019 1.34E+020 0 1.34E+018 1.14E+017 2.62E+020
1394 0 1.97E+018 6.95E+019 5.48E+019 1.34E+020 0 1.34E+018 1.14E+017 2.62E+020
1395 0 1.97E+018 6.94E+019 5.48E+019 1.34E+020 0 1.35E+018 1.14E+017 2.62E+020
1396 0 1.97E+018 6.94E+019 5.47E+019 1.34E+020 0 1.35E+018 1.14E+017 2.62E+020
1397 0 1.98E+018 6.94E+019 5.47E+019 1.34E+020 0 1.35E+018 1.14E+017 2.61E+020
1398 0 1.98E+018 6.93E+019 5.46E+019 1.34E+020 0 1.35E+018 1.14E+017 2.61E+020
1399 0 1.98E+018 6.93E+019 5.46E+019 1.34E+020 0 1.35E+018 1.14E+017 2.61E+020
1400 0 1.98E+018 6.92E+019 5.45E+019 1.34E+020 0 1.35E+018 1.13E+017 2.61E+020
1401 0 1.99E+018 6.92E+019 5.45E+019 1.34E+020 0 1.35E+018 1.13E+017 2.61E+020
1402 0 1.99E+018 6.92E+019 5.45E+019 1.34E+020 0 1.36E+018 1.13E+017 2.61E+020
1403 0 1.99E+018 6.91E+019 5.45E+019 1.34E+020 0 1.36E+018 1.13E+017 2.61E+020
1404 0 2.00E+018 6.91E+019 5.46E+019 1.34E+020 0 1.36E+018 1.13E+017 2.61E+020
1405 0 2.00E+018 6.91E+019 5.46E+019 1.34E+020 0 1.36E+018 1.14E+017 2.61E+020
1406 0 2.00E+018 6.90E+019 5.47E+019 1.33E+020 0 1.36E+018 1.14E+017 2.61E+020
1407 0 2.00E+018 6.90E+019 5.48E+019 1.33E+020 0 1.36E+018 1.14E+017 2.61E+020
1408 0 2.01E+018 6.90E+019 5.48E+019 1.33E+020 0 1.36E+018 1.14E+017 2.60E+020
1409 0 2.01E+018 6.89E+019 5.49E+019 1.33E+020 0 1.36E+018 1.14E+017 2.60E+020
1410 0 2.01E+018 6.89E+019 5.49E+019 1.33E+020 0 1.37E+018 1.14E+017 2.60E+020
1411 0 2.01E+018 6.89E+019 5.50E+019 1.33E+020 0 1.37E+018 1.14E+017 2.60E+020
1412 0 2.02E+018 6.88E+019 5.50E+019 1.33E+020 0 1.37E+018 1.14E+017 2.60E+020
1413 0 2.02E+018 6.88E+019 5.48E+019 1.33E+020 0 1.37E+018 1.14E+017 2.60E+020
1414 0 2.02E+018 6.88E+019 5.47E+019 1.33E+020 0 1.37E+018 1.14E+017 2.60E+020
1415 0 2.03E+018 6.87E+019 5.45E+019 1.33E+020 0 1.37E+018 1.13E+017 2.59E+020
1416 0 2.03E+018 6.87E+019 5.43E+019 1.33E+020 0 1.37E+018 1.13E+017 2.59E+020
1417 0 2.03E+018 6.87E+019 5.41E+019 1.33E+020 0 1.37E+018 1.12E+017 2.59E+020
1418 0 2.03E+018 6.86E+019 5.39E+019 1.33E+020 0 1.38E+018 1.12E+017 2.59E+020
1419 0 2.04E+018 6.86E+019 5.38E+019 1.33E+020 0 1.38E+018 1.12E+017 2.58E+020
1420 0 2.04E+018 6.85E+019 5.36E+019 1.32E+020 0 1.38E+018 1.11E+017 2.58E+020
1421 0 2.04E+018 6.85E+019 5.34E+019 1.32E+020 0 1.38E+018 1.11E+017 2.58E+020
1422 0 2.04E+018 6.85E+019 5.33E+019 1.32E+020 0 1.38E+018 1.11E+017 2.57E+020
1423 0 2.05E+018 6.84E+019 5.33E+019 1.32E+020 0 1.38E+018 1.11E+017 2.57E+020
1424 0 2.05E+018 6.84E+019 5.33E+019 1.32E+020 0 1.38E+018 1.11E+017 2.57E+020
1425 0 2.05E+018 6.84E+019 5.33E+019 1.32E+020 0 1.38E+018 1.11E+017 2.57E+020
1426 0 2.06E+018 6.83E+019 5.34E+019 1.32E+020 0 1.39E+018 1.11E+017 2.57E+020
1427 0 2.06E+018 6.83E+019 5.34E+019 1.32E+020 0 1.39E+018 1.11E+017 2.57E+020
1428 0 2.06E+018 6.83E+019 5.34E+019 1.32E+020 0 1.39E+018 1.11E+017 2.57E+020
1429 0 2.06E+018 6.82E+019 5.35E+019 1.32E+020 0 1.39E+018 1.11E+017 2.57E+020
1430 0 2.07E+018 6.82E+019 5.35E+019 1.32E+020 0 1.39E+018 1.11E+017 2.57E+020
1431 0 2.07E+018 6.82E+019 5.35E+019 1.32E+020 0 1.39E+018 1.12E+017 2.57E+020
1432 0 2.07E+018 6.81E+019 5.35E+019 1.32E+020 0 1.39E+018 1.12E+017 2.57E+020
1433 0 2.07E+018 6.81E+019 5.36E+019 1.31E+020 0 1.39E+018 1.12E+017 2.57E+020
1434 0 2.08E+018 6.81E+019 5.36E+019 1.31E+020 0 1.40E+018 1.13E+017 2.57E+020
1435 0 2.08E+018 6.80E+019 5.37E+019 1.31E+020 0 1.40E+018 1.14E+017 2.57E+020
1436 0 2.08E+018 6.80E+019 5.37E+019 1.31E+020 0 1.40E+018 1.14E+017 2.56E+020
1437 0 2.09E+018 6.79E+019 5.38E+019 1.31E+020 0 1.40E+018 1.15E+017 2.56E+020
1438 0 2.09E+018 6.79E+019 5.38E+019 1.31E+020 0 1.40E+018 1.15E+017 2.56E+020
1439 0 2.09E+018 6.79E+019 5.39E+019 1.31E+020 0 1.40E+018 1.16E+017 2.56E+020
1440 0 2.09E+018 6.78E+019 5.39E+019 1.31E+020 0 1.40E+018 1.16E+017 2.56E+020
1441 0 2.10E+018 6.78E+019 5.40E+019 1.31E+020 0 1.41E+018 1.17E+017 2.56E+020
1442 0 2.10E+018 6.78E+019 5.40E+019 1.31E+020 0 1.41E+018 1.18E+017 2.56E+020
1443 0 2.10E+018 6.77E+019 5.41E+019 1.31E+020 0 1.41E+018 1.18E+017 2.56E+020
1444 0 2.10E+018 6.77E+019 5.42E+019 1.31E+020 0 1.41E+018 1.18E+017 2.56E+020
1445 0 2.11E+018 6.77E+019 5.42E+019 1.31E+020 0 1.41E+018 1.19E+017 2.56E+020
1446 0 2.11E+018 6.76E+019 5.43E+019 1.31E+020 0 1.41E+018 1.19E+017 2.56E+020
1447 0 2.11E+018 6.76E+019 5.44E+019 1.30E+020 0 1.41E+018 1.19E+017 2.56E+020
1448 0 2.11E+018 6.76E+019 5.45E+019 1.30E+020 0 1.41E+018 1.20E+017 2.56E+020
1449 0 2.12E+018 6.75E+019 5.45E+019 1.30E+020 0 1.42E+018 1.20E+017 2.56E+020
1450 0 2.12E+018 6.75E+019 5.46E+019 1.30E+020 0 1.42E+018 1.21E+017 2.56E+020
1451 0 2.12E+018 6.75E+019 5.47E+019 1.30E+020 0 1.42E+018 1.21E+017 2.56E+020
1452 0 2.13E+018 6.74E+019 5.48E+019 1.30E+020 0 1.42E+018 1.21E+017 2.56E+020
1453 0 2.13E+018 6.74E+019 5.48E+019 1.30E+020 0 1.42E+018 1.22E+017 2.56E+020
1454 0 2.13E+018 6.73E+019 5.49E+019 1.30E+020 0 1.42E+018 1.22E+017 2.56E+020
1455 0 2.13E+018 6.73E+019 5.50E+019 1.30E+020 0 1.42E+018 1.22E+017 2.56E+020
1456 0 2.14E+018 6.73E+019 5.50E+019 1.30E+020 0 1.42E+018 1.23E+017 2.56E+020
1457 0 2.14E+018 6.72E+019 5.51E+019 1.30E+020 0 1.43E+018 1.23E+017 2.56E+020
1458 0 2.14E+018 6.72E+019 5.52E+019 1.30E+020 0 1.43E+018 1.23E+017 2.56E+020
1459 0 2.14E+018 6.72E+019 5.52E+019 1.30E+020 0 1.43E+018 1.24E+017 2.56E+020
1460 0 2.15E+018 6.71E+019 5.53E+019 1.30E+020 0 1.43E+018 1.24E+017 2.56E+020
1461 0 2.15E+018 6.71E+019 5.54E+019 1.29E+020 0 1.43E+018 1.24E+017 2.56E+020
1462 0 2.15E+018 6.71E+019 5.56E+019 1.29E+020 0 1.43E+018 1.25E+017 2.56E+020
1463 0 2.16E+018 6.70E+019 5.66E+019 1.29E+020 0 1.43E+018 1.30E+017 2.57E+020
1464 0 2.16E+018 6.70E+019 5.76E+019 1.29E+020 0 1.43E+018 1.35E+017 2.57E+020
1465 0 2.16E+018 6.70E+019 5.86E+019 1.29E+020 0 1.44E+018 1.40E+017 2.58E+020
1466 0 2.16E+018 6.69E+019 5.96E+019 1.29E+020 0 1.44E+018 1.45E+017 2.59E+020
1467 0 2.17E+018 6.69E+019 6.06E+019 1.29E+020 0 1.44E+018 1.50E+017 2.60E+020
1468 0 2.17E+018 6.68E+019 6.16E+019 1.29E+020 0 1.44E+018 1.55E+017 2.61E+020
1469 0 2.17E+018 6.68E+019 6.26E+019 1.29E+020 0 1.44E+018 1.60E+017 2.62E+020
1470 0 2.17E+018 6.68E+019 6.36E+019 1.29E+020 0 1.44E+018 1.65E+017 2.63E+020
1471 0 2.18E+018 6.67E+019 6.47E+019 1.29E+020 0 1.44E+018 1.70E+017 2.64E+020
1472 0 2.18E+018 6.67E+019 6.54E+019 1.29E+020 0 1.44E+018 1.74E+017 2.64E+020
1473 0 2.18E+018 6.67E+019 6.44E+019 1.29E+020 0 1.45E+018 1.68E+017 2.63E+020
1474 0 2.19E+018 6.66E+019 6.33E+019 1.29E+020 0 1.45E+018 1.63E+017 2.62E+020
1475 0 2.19E+018 6.66E+019 6.23E+019 1.28E+020 0 1.45E+018 1.58E+017 2.61E+020
1476 0 2.19E+018 6.66E+019 6.12E+019 1.28E+020 0 1.45E+018 1.53E+017 2.60E+020
1477 0 2.19E+018 6.65E+019 6.02E+019 1.28E+020 0 1.45E+018 1.48E+017 2.59E+020
1478 0 2.20E+018 6.65E+019 5.91E+019 1.28E+020 0 1.45E+018 1.43E+017 2.58E+020
1479 0 2.20E+018 6.65E+019 5.81E+019 1.28E+020 0 1.45E+018 1.37E+017 2.56E+020
1480 0 2.20E+018 6.64E+019 5.71E+019 1.28E+020 0 1.45E+018 1.32E+017 2.55E+020
1481 0 2.20E+018 6.64E+019 5.60E+019 1.28E+020 0 1.46E+018 1.27E+017 2.54E+020
1482 0 2.21E+018 6.64E+019 5.51E+019 1.28E+020 0 1.46E+018 1.22E+017 2.53E+020
1483 0 2.21E+018 6.63E+019 5.50E+019 1.28E+020 0 1.46E+018 1.22E+017 2.53E+020
1484 0 2.21E+018 6.63E+019 5.50E+019 1.28E+020 0 1.46E+018 1.22E+017 2.53E+020
1485 0 2.22E+018 6.62E+019 5.50E+019 1.28E+020 0 1.46E+018 1.21E+017 2.53E+020
1486 0 2.22E+018 6.62E+019 5.49E+019 1.28E+020 0 1.46E+018 1.21E+017 2.52E+020
1487 0 2.22E+018 6.62E+019 5.49E+019 1.28E+020 0 1.46E+018 1.21E+017 2.52E+020
1488 0 2.22E+018 6.61E+019 5.49E+019 1.28E+020 0 1.46E+018 1.21E+017 2.52E+020
1489 0 2.23E+018 6.61E+019 5.48E+019 1.27E+020 0 1.47E+018 1.20E+017 2.52E+020
1490 0 2.23E+018 6.61E+019 5.48E+019 1.27E+020 0 1.47E+018 1.20E+017 2.52E+020
1491 0 2.23E+018 6.60E+019 5.48E+019 1.27E+020 0 1.47E+018 1.20E+017 2.52E+020
1492 0 2.23E+018 6.60E+019 5.47E+019 1.27E+020 0 1.47E+018 1.19E+017 2.52E+020
1493 0 2.24E+018 6.60E+019 5.48E+019 1.27E+020 0 1.47E+018 1.19E+017 2.52E+020
1494 0 2.24E+018 6.59E+019 5.48E+019 1.27E+020 0 1.47E+018 1.19E+017 2.52E+020
1495 0 2.24E+018 6.59E+019 5.48E+019 1.27E+020 0 1.47E+018 1.18E+017 2.51E+020
1496 0 2.25E+018 6.59E+019 5.48E+019 1.27E+020 0 1.47E+018 1.18E+017 2.51E+020
1497 0 2.25E+018 6.58E+019 5.49E+019 1.27E+020 0 1.48E+018 1.17E+017 2.51E+020
1498 0 2.25E+018 6.58E+019 5.49E+019 1.27E+020 0 1.48E+018 1.17E+017 2.51E+020
1499 0 2.25E+018 6.57E+019 5.49E+019 1.27E+020 0 1.48E+018 1.17E+017 2.51E+020
1500 0 2.26E+018 6.57E+019 5.49E+019 1.27E+020 0 1.48E+018 1.16E+017 2.51E+020
1501 0 2.26E+018 6.57E+019 5.50E+019 1.27E+020 0 1.48E+018 1.16E+017 2.51E+020
1502 0 2.26E+018 6.56E+019 5.50E+019 1.27E+020 0 1.48E+018 1.15E+017 2.51E+020
1503 0 2.27E+018 6.56E+019 5.49E+019 1.26E+020 0 1.48E+018 1.15E+017 2.51E+020
1504 0 2.27E+018 6.56E+019 5.47E+019 1.26E+020 0 1.48E+018 1.14E+017 2.50E+020
1505 0 2.27E+018 6.55E+019 5.46E+019 1.26E+020 0 1.48E+018 1.14E+017 2.50E+020
1506 0 2.27E+018 6.55E+019 5.45E+019 1.26E+020 0 1.49E+018 1.13E+017 2.50E+020
1507 0 2.28E+018 6.55E+019 5.44E+019 1.26E+020 0 1.49E+018 1.12E+017 2.50E+020
1508 0 2.28E+018 6.54E+019 5.43E+019 1.26E+020 0 1.49E+018 1.12E+017 2.50E+020
1509 0 2.28E+018 6.54E+019 5.41E+019 1.26E+020 0 1.49E+018 1.11E+017 2.49E+020
1510 0 2.28E+018 6.54E+019 5.40E+019 1.26E+020 0 1.49E+018 1.11E+017 2.49E+020
1511 0 2.29E+018 6.53E+019 5.39E+019 1.26E+020 0 1.49E+018 1.10E+017 2.49E+020
1512 0 2.29E+018 6.53E+019 5.38E+019 1.26E+020 0 1.49E+018 1.10E+017 2.49E+020
1513 0 2.29E+018 6.52E+019 5.37E+019 1.26E+020 0 1.49E+018 1.10E+017 2.48E+020
1514 0 2.30E+018 6.52E+019 5.37E+019 1.26E+020 0 1.50E+018 1.09E+017 2.48E+020
1515 0 2.30E+018 6.52E+019 5.36E+019 1.26E+020 0 1.50E+018 1.09E+017 2.48E+020
1516 0 2.30E+018 6.51E+019 5.35E+019 1.26E+020 0 1.50E+018 1.09E+017 2.48E+020
1517 0 2.30E+018 6.51E+019 5.35E+019 1.25E+020 0 1.50E+018 1.09E+017 2.48E+020
1518 0 2.31E+018 6.51E+019 5.34E+019 1.25E+020 0 1.50E+018 1.09E+017 2.48E+020
1519 0 2.31E+018 6.50E+019 5.34E+019 1.25E+020 0 1.50E+018 1.09E+017 2.47E+020
1520 0 2.31E+018 6.50E+019 5.33E+019 1.25E+020 0 1.50E+018 1.09E+017 2.47E+020
1521 0 2.31E+018 6.50E+019 5.32E+019 1.25E+020 0 1.50E+018 1.09E+017 2.47E+020
1522 0 2.32E+018 6.49E+019 5.32E+019 1.25E+020 0 1.51E+018 1.09E+017 2.47E+020
1523 0 2.32E+018 6.49E+019 5.32E+019 1.25E+020 0 1.51E+018 1.09E+017 2.47E+020
1524 0 2.32E+018 6.49E+019 5.32E+019 1.25E+020 0 1.51E+018 1.09E+017 2.47E+020
1525 0 2.33E+018 6.48E+019 5.32E+019 1.25E+020 0 1.51E+018 1.09E+017 2.47E+020
1526 0 2.33E+018 6.48E+019 5.33E+019 1.25E+020 0 1.51E+018 1.09E+017 2.47E+020
1527 0 2.33E+018 6.47E+019 5.33E+019 1.25E+020 0 1.51E+018 1.09E+017 2.47E+020
1528 0 2.33E+018 6.47E+019 5.33E+019 1.25E+020 0 1.51E+018 1.09E+017 2.46E+020
1529 0 2.34E+018 6.47E+019 5.33E+019 1.25E+020 0 1.51E+018 1.09E+017 2.46E+020
1530 0 2.34E+018 6.46E+019 5.33E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1531 0 2.34E+018 6.46E+019 5.34E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1532 0 2.34E+018 6.46E+019 5.34E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1533 0 2.35E+018 6.45E+019 5.34E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1534 0 2.35E+018 6.45E+019 5.35E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1535 0 2.35E+018 6.45E+019 5.35E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1536 0 2.36E+018 6.44E+019 5.36E+019 1.24E+020 0 1.52E+018 1.09E+017 2.46E+020
1537 0 2.36E+018 6.44E+019 5.36E+019 1.24E+020 0 1.52E+018 1.10E+017 2.46E+020
1538 0 2.36E+018 6.44E+019 5.37E+019 1.24E+020 0 1.53E+018 1.10E+017 2.46E+020
1539 0 2.36E+018 6.43E+019 5.38E+019 1.24E+020 0 1.53E+018 1.10E+017 2.46E+020
1540 0 2.37E+018 6.43E+019 5.38E+019 1.24E+020 0 1.53E+018 1.10E+017 2.46E+020
1541 0 2.37E+018 6.42E+019 5.39E+019 1.24E+020 0 1.53E+018 1.10E+017 2.46E+020
1542 0 2.37E+018 6.42E+019 5.39E+019 1.24E+020 0 1.53E+018 1.10E+017 2.46E+020
1543 0 2.37E+018 6.42E+019 5.38E+019 1.24E+020 0 1.53E+018 1.10E+017 2.45E+020
1544 0 2.38E+018 6.41E+019 5.38E+019 1.23E+020 0 1.53E+018 1.10E+017 2.45E+020
1545 0 2.38E+018 6.41E+019 5.37E+019 1.23E+020 0 1.53E+018 1.10E+017 2.45E+020
1546 0 2.38E+018 6.41E+019 5.37E+019 1.23E+020 0 1.53E+018 1.10E+017 2.45E+020
1547 0 2.39E+018 6.40E+019 5.36E+019 1.23E+020 0 1.54E+018 1.10E+017 2.45E+020
1548 0 2.39E+018 6.40E+019 5.35E+019 1.23E+020 0 1.54E+018 1.10E+017 2.45E+020
1549 0 2.39E+018 6.40E+019 5.35E+019 1.23E+020 0 1.54E+018 1.09E+017 2.45E+020
1550 0 2.39E+018 6.39E+019 5.34E+019 1.23E+020 0 1.54E+018 1.09E+017 2.44E+020
1551 0 2.40E+018 6.39E+019 5.34E+019 1.23E+020 0 1.54E+018 1.09E+017 2.44E+020
1552 0 2.40E+018 6.39E+019 5.33E+019 1.23E+020 0 1.54E+018 1.09E+017 2.44E+020
1553 0 2.40E+018 6.38E+019 5.34E+019 1.23E+020 0 1.54E+018 1.10E+017 2.44E+020
1554 0 2.41E+018 6.38E+019 5.35E+019 1.23E+020 0 1.54E+018 1.10E+017 2.44E+020
1555 0 2.41E+018 6.37E+019 5.36E+019 1.23E+020 0 1.55E+018 1.10E+017 2.44E+020
1556 0 2.41E+018 6.37E+019 5.37E+019 1.23E+020 0 1.55E+018 1.10E+017 2.44E+020
1557 0 2.41E+018 6.37E+019 5.38E+019 1.23E+020 0 1.55E+018 1.11E+017 2.44E+020
1558 0 2.42E+018 6.36E+019 5.38E+019 1.22E+020 0 1.55E+018 1.11E+017 2.44E+020
1559 0 2.42E+018 6.36E+019 5.39E+019 1.22E+020 0 1.55E+018 1.11E+017 2.44E+020
1560 0 2.42E+018 6.36E+019 5.40E+019 1.22E+020 0 1.55E+018 1.11E+017 2.44E+020
1561 0 2.42E+018 6.35E+019 5.41E+019 1.22E+020 0 1.55E+018 1.12E+017 2.44E+020
1562 0 2.43E+018 6.35E+019 5.42E+019 1.22E+020 0 1.55E+018 1.12E+017 2.44E+020
1563 0 2.43E+018 6.35E+019 5.42E+019 1.22E+020 0 1.55E+018 1.12E+017 2.44E+020
1564 0 2.43E+018 6.34E+019 5.41E+019 1.22E+020 0 1.56E+018 1.12E+017 2.44E+020
1565 0 2.44E+018 6.34E+019 5.41E+019 1.22E+020 0 1.56E+018 1.12E+017 2.43E+020
1566 0 2.44E+018 6.34E+019 5.40E+019 1.22E+020 0 1.56E+018 1.12E+017 2.43E+020
1567 0 2.44E+018 6.33E+019 5.40E+019 1.22E+020 0 1.56E+018 1.12E+017 2.43E+020
1568 0 2.44E+018 6.33E+019 5.40E+019 1.22E+020 0 1.56E+018 1.12E+017 2.43E+020
1569 0 2.45E+018 6.32E+019 5.39E+019 1.22E+020 0 1.56E+018 1.13E+017 2.43E+020
1570 0 2.45E+018 6.32E+019 5.39E+019 1.22E+020 0 1.56E+018 1.13E+017 2.43E+020
1571 0 2.45E+018 6.32E+019 5.38E+019 1.22E+020 0 1.56E+018 1.13E+017 2.43E+020
1572 0 2.45E+018 6.31E+019 5.38E+019 1.21E+020 0 1.57E+018 1.13E+017 2.42E+020
1573 0 2.46E+018 6.31E+019 5.38E+019 1.21E+020 0 1.57E+018 1.13E+017 2.42E+020
1574 0 2.46E+018 6.31E+019 5.39E+019 1.21E+020 0 1.57E+018 1.13E+017 2.42E+020
1575 0 2.46E+018 6.30E+019 5.39E+019 1.21E+020 0 1.57E+018 1.14E+017 2.42E+020
1576 0 2.47E+018 6.30E+019 5.40E+019 1.21E+020 0 1.57E+018 1.14E+017 2.42E+020
1577 0 2.47E+018 6.30E+019 5.40E+019 1.21E+020 0 1.57E+018 1.14E+017 2.42E+020
1578 0 2.47E+018 6.29E+019 5.40E+019 1.21E+020 0 1.57E+018 1.14E+017 2.42E+020
1579 0 2.47E+018 6.29E+019 5.41E+019 1.21E+020 0 1.57E+018 1.15E+017 2.42E+020
1580 0 2.48E+018 6.29E+019 5.41E+019 1.21E+020 0 1.57E+018 1.15E+017 2.42E+020
1581 0 2.48E+018 6.28E+019 5.41E+019 1.21E+020 0 1.58E+018 1.15E+017 2.42E+020
1582 0 2.48E+018 6.28E+019 5.42E+019 1.21E+020 0 1.58E+018 1.15E+017 2.42E+020
1583 0 2.48E+018 6.27E+019 5.43E+019 1.21E+020 0 1.58E+018 1.16E+017 2.42E+020
1584 0 2.49E+018 6.27E+019 5.44E+019 1.21E+020 0 1.58E+018 1.17E+017 2.42E+020
1585 0 2.49E+018 6.27E+019 5.45E+019 1.21E+020 0 1.58E+018 1.18E+017 2.42E+020
1586 0 2.49E+018 6.26E+019 5.45E+019 1.20E+020 0 1.58E+018 1.18E+017 2.42E+020
1587 0 2.50E+018 6.26E+019 5.46E+019 1.20E+020 0 1.58E+018 1.19E+017 2.42E+020
1588 0 2.50E+018 6.26E+019 5.47E+019 1.20E+020 0 1.58E+018 1.20E+017 2.42E+020
1589 0 2.50E+018 6.25E+019 5.48E+019 1.20E+020 0 1.59E+018 1.21E+017 2.42E+020
1590 0 2.50E+018 6.25E+019 5.49E+019 1.20E+020 0 1.59E+018 1.21E+017 2.42E+020
1591 0 2.51E+018 6.25E+019 5.50E+019 1.20E+020 0 1.59E+018 1.22E+017 2.42E+020
1592 0 2.51E+018 6.24E+019 5.51E+019 1.20E+020 0 1.59E+018 1.23E+017 2.42E+020
1593 0 2.51E+018 6.24E+019 5.50E+019 1.20E+020 0 1.59E+018 1.22E+017 2.41E+020
1594 0 2.52E+018 6.24E+019 5.49E+019 1.20E+020 0 1.59E+018 1.21E+017 2.41E+020
1595 0 2.52E+018 6.23E+019 5.48E+019 1.20E+020 0 1.59E+018 1.20E+017 2.41E+020
1596 0 2.52E+018 6.23E+019 5.47E+019 1.20E+020 0 1.59E+018 1.19E+017 2.41E+020
1597 0 2.52E+018 6.22E+019 5.46E+019 1.20E+020 0 1.59E+018 1.19E+017 2.41E+020
1598 0 2.53E+018 6.22E+019 5.45E+019 1.20E+020 0 1.60E+018 1.18E+017 2.40E+020
1599 0 2.53E+018 6.22E+019 5.44E+019 1.20E+020 0 1.60E+018 1.17E+017 2.40E+020
1600 0 2.53E+018 6.21E+019 5.43E+019 1.19E+020 0 1.60E+018 1.16E+017 2.40E+020
1601 0 2.53E+018 6.21E+019 5.42E+019 1.19E+020 0 1.60E+018 1.15E+017 2.40E+020
1602 0 2.54E+018 6.21E+019 5.42E+019 1.19E+020 0 1.60E+018 1.14E+017 2.40E+020
1603 0 2.54E+018 6.20E+019 5.41E+019 1.19E+020 0 1.60E+018 1.14E+017 2.40E+020
1604 0 2.54E+018 6.20E+019 5.40E+019 1.19E+020 0 1.60E+018 1.13E+017 2.39E+020
1605 0 2.55E+018 6.20E+019 5.40E+019 1.19E+020 0 1.60E+018 1.13E+017 2.39E+020
1606 0 2.55E+018 6.19E+019 5.39E+019 1.19E+020 0 1.61E+018 1.12E+017 2.39E+020
1607 0 2.55E+018 6.19E+019 5.38E+019 1.19E+020 0 1.61E+018 1.12E+017 2.39E+020
1608 0 2.55E+018 6.19E+019 5.38E+019 1.19E+020 0 1.61E+018 1.11E+017 2.39E+020
1609 0 2.56E+018 6.18E+019 5.37E+019 1.19E+020 0 1.61E+018 1.11E+017 2.39E+020
1610 0 2.56E+018 6.18E+019 5.37E+019 1.19E+020 0 1.61E+018 1.10E+017 2.38E+020
1611 0 2.56E+018 6.17E+019 5.36E+019 1.19E+020 0 1.61E+018 1.10E+017 2.38E+020
1612 0 2.56E+018 6.17E+019 5.36E+019 1.19E+020 0 1.61E+018 1.09E+017 2.38E+020
1613 0 2.57E+018 6.17E+019 5.37E+019 1.19E+020 0 1.61E+018 1.09E+017 2.38E+020
1614 0 2.57E+018 6.16E+019 5.38E+019 1.18E+020 0 1.61E+018 1.09E+017 2.38E+020
1615 0 2.57E+018 6.16E+019 5.39E+019 1.18E+020 0 1.62E+018 1.09E+017 2.38E+020
1616 0 2.58E+018 6.16E+019 5.40E+019 1.18E+020 0 1.62E+018 1.09E+017 2.38E+020
1617 0 2.58E+018 6.15E+019 5.42E+019 1.18E+020 0 1.62E+018 1.10E+017 2.38E+020
1618 0 2.58E+018 6.15E+019 5.43E+019 1.18E+020 0 1.62E+018 1.10E+017 2.38E+020
1619 0 2.58E+018 6.15E+019 5.44E+019 1.18E+020 0 1.62E+018 1.10E+017 2.38E+020
1620 0 2.59E+018 6.14E+019 5.45E+019 1.18E+020 0 1.62E+018 1.10E+017 2.38E+020
1621 0 2.59E+018 6.14E+019 5.47E+019 1.18E+020 0 1.62E+018 1.10E+017 2.38E+020
1622 0 2.59E+018 6.14E+019 5.48E+019 1.18E+020 0 1.62E+018 1.10E+017 2.38E+020
1623 0 2.60E+018 6.13E+019 5.46E+019 1.18E+020 0 1.62E+018 1.09E+017 2.38E+020
1624 0 2.60E+018 6.13E+019 5.44E+019 1.18E+020 0 1.63E+018 1.09E+017 2.38E+020
1625 0 2.60E+018 6.12E+019 5.42E+019 1.18E+020 0 1.63E+018 1.09E+017 2.37E+020
1626 0 2.60E+018 6.12E+019 5.40E+019 1.18E+020 0 1.63E+018 1.08E+017 2.37E+020
1627 0 2.61E+018 6.12E+019 5.38E+019 1.18E+020 0 1.63E+018 1.08E+017 2.37E+020
1628 0 2.61E+018 6.11E+019 5.36E+019 1.17E+020 0 1.63E+018 1.08E+017 2.36E+020
1629 0 2.61E+018 6.11E+019 5.34E+019 1.17E+020 0 1.63E+018 1.07E+017 2.36E+020
1630 0 2.61E+018 6.11E+019 5.32E+019 1.17E+020 0 1.63E+018 1.07E+017 2.36E+020
1631 0 2.62E+018 6.10E+019 5.30E+019 1.17E+020 0 1.63E+018 1.07E+017 2.36E+020
1632 0 2.62E+018 6.10E+019 5.29E+019 1.17E+020 0 1.63E+018 1.06E+017 2.35E+020
1633 0 2.62E+018 6.10E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.35E+020
1634 0 2.63E+018 6.09E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.35E+020
1635 0 2.63E+018 6.09E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.35E+020
1636 0 2.63E+018 6.09E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.35E+020
1637 0 2.63E+018 6.08E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.35E+020
1638 0 2.64E+018 6.08E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.35E+020
1639 0 2.64E+018 6.07E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.34E+020
1640 0 2.64E+018 6.07E+019 5.28E+019 1.17E+020 0 1.64E+018 1.06E+017 2.34E+020
1641 0 2.64E+018 6.07E+019 5.27E+019 1.17E+020 0 1.65E+018 1.06E+017 2.34E+020
1642 0 2.65E+018 6.06E+019 5.27E+019 1.16E+020 0 1.65E+018 1.06E+017 2.34E+020
1643 0 2.65E+018 6.06E+019 5.27E+019 1.16E+020 0 1.65E+018 1.06E+017 2.34E+020
1644 0 2.65E+018 6.06E+019 5.27E+019 1.16E+020 0 1.65E+018 1.06E+017 2.34E+020
1645 0 2.66E+018 6.05E+019 5.27E+019 1.16E+020 0 1.65E+018 1.06E+017 2.34E+020
1646 0 2.66E+018 6.05E+019 5.27E+019 1.16E+020 0 1.65E+018 1.05E+017 2.34E+020
1647 0 2.66E+018 6.05E+019 5.27E+019 1.16E+020 0 1.65E+018 1.05E+017 2.34E+020
1648 0 2.66E+018 6.04E+019 5.27E+019 1.16E+020 0 1.65E+018 1.05E+017 2.33E+020
1649 0 2.67E+018 6.04E+019 5.27E+019 1.16E+020 0 1.65E+018 1.05E+017 2.33E+020
1650 0 2.67E+018 6.04E+019 5.26E+019 1.16E+020 0 1.66E+018 1.05E+017 2.33E+020
1651 0 2.67E+018 6.03E+019 5.26E+019 1.16E+020 0 1.66E+018 1.05E+017 2.33E+020
1652 0 2.67E+018 6.03E+019 5.26E+019 1.16E+020 0 1.66E+018 1.05E+017 2.33E+020
1653 0 2.68E+018 6.03E+019 5.27E+019 1.16E+020 0 1.66E+018 1.05E+017 2.33E+020
1654 0 2.68E+018 6.02E+019 5.27E+019 1.16E+020 0 1.66E+018 1.05E+017 2.33E+020
1655 0 2.68E+018 6.02E+019 5.28E+019 1.16E+020 0 1.66E+018 1.05E+017 2.33E+020
1656 0 2.69E+018 6.01E+019 5.28E+019 1.15E+020 0 1.66E+018 1.06E+017 2.33E+020
1657 0 2.69E+018 6.01E+019 5.28E+019 1.15E+020 0 1.66E+018 1.06E+017 2.33E+020
1658 0 2.69E+018 6.01E+019 5.29E+019 1.15E+020 0 1.66E+018 1.06E+017 2.33E+020
1659 0 2.69E+018 6.00E+019 5.29E+019 1.15E+020 0 1.67E+018 1.06E+017 2.33E+020
1660 0 2.70E+018 6.00E+019 5.30E+019 1.15E+020 0 1.67E+018 1.06E+017 2.33E+020
1661 0 2.70E+018 6.00E+019 5.30E+019 1.15E+020 0 1.67E+018 1.06E+017 2.32E+020
1662 0 2.70E+018 5.99E+019 5.30E+019 1.15E+020 0 1.67E+018 1.07E+017 2.32E+020
1663 0 2.71E+018 5.99E+019 5.30E+019 1.15E+020 0 1.67E+018 1.06E+017 2.32E+020
1664 0 2.71E+018 5.99E+019 5.30E+019 1.15E+020 0 1.67E+018 1.06E+017 2.32E+020
1665 0 2.71E+018 5.98E+019 5.29E+019 1.15E+020 0 1.67E+018 1.06E+017 2.32E+020
1666 0 2.71E+018 5.98E+019 5.29E+019 1.15E+020 0 1.67E+018 1.06E+017 2.32E+020
1667 0 2.72E+018 5.98E+019 5.28E+019 1.15E+020 0 1.67E+018 1.06E+017 2.32E+020
1668 0 2.72E+018 5.97E+019 5.28E+019 1.15E+020 0 1.68E+018 1.05E+017 2.32E+020
1669 0 2.72E+018 5.97E+019 5.27E+019 1.15E+020 0 1.68E+018 1.05E+017 2.31E+020
1670 0 2.72E+018 5.96E+019 5.27E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1671 0 2.73E+018 5.96E+019 5.26E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1672 0 2.73E+018 5.96E+019 5.26E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1673 0 2.73E+018 5.95E+019 5.26E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1674 0 2.74E+018 5.95E+019 5.26E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1675 0 2.74E+018 5.95E+019 5.26E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1676 0 2.74E+018 5.94E+019 5.26E+019 1.14E+020 0 1.68E+018 1.05E+017 2.31E+020
1677 0 2.74E+018 5.94E+019 5.26E+019 1.14E+020 0 1.69E+018 1.05E+017 2.30E+020
1678 0 2.75E+018 5.94E+019 5.26E+019 1.14E+020 0 1.69E+018 1.05E+017 2.30E+020
1679 0 2.75E+018 5.93E+019 5.26E+019 1.14E+020 0 1.69E+018 1.05E+017 2.30E+020
1680 0 2.75E+018 5.93E+019 5.26E+019 1.14E+020 0 1.69E+018 1.05E+017 2.30E+020
1681 0 2.75E+018 5.93E+019 5.26E+019 1.14E+020 0 1.69E+018 1.04E+017 2.30E+020
1682 0 2.76E+018 5.92E+019 5.26E+019 1.14E+020 0 1.69E+018 1.04E+017 2.30E+020
1683 0 2.76E+018 5.92E+019 5.25E+019 1.14E+020 0 1.69E+018 1.04E+017 2.30E+020
1684 0 2.76E+018 5.92E+019 5.25E+019 1.14E+020 0 1.69E+018 1.04E+017 2.30E+020
1685 0 2.77E+018 5.91E+019 5.25E+019 1.13E+020 0 1.69E+018 1.04E+017 2.30E+020
1686 0 2.77E+018 5.91E+019 5.25E+019 1.13E+020 0 1.69E+018 1.04E+017 2.29E+020
1687 0 2.77E+018 5.90E+019 5.25E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1688 0 2.77E+018 5.90E+019 5.25E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1689 0 2.78E+018 5.90E+019 5.25E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1690 0 2.78E+018 5.89E+019 5.25E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1691 0 2.78E+018 5.89E+019 5.24E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1692 0 2.78E+018 5.89E+019 5.24E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1693 0 2.79E+018 5.88E+019 5.25E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1694 0 2.79E+018 5.88E+019 5.25E+019 1.13E+020 0 1.70E+018 1.04E+017 2.29E+020
1695 0 2.79E+018 5.88E+019 5.26E+019 1.13E+020 0 1.70E+018 1.05E+017 2.29E+020
1696 0 2.80E+018 5.87E+019 5.27E+019 1.13E+020 0 1.71E+018 1.05E+017 2.29E+020
1697 0 2.80E+018 5.87E+019 5.27E+019 1.13E+020 0 1.71E+018 1.05E+017 2.29E+020
1698 0 2.80E+018 5.87E+019 5.28E+019 1.13E+020 0 1.71E+018 1.05E+017 2.28E+020
1699 0 2.80E+018 5.86E+019 5.28E+019 1.12E+020 0 1.71E+018 1.05E+017 2.28E+020
1700 0 2.81E+018 5.86E+019 5.29E+019 1.12E+020 0 1.71E+018 1.05E+017 2.28E+020
1701 0 2.81E+018 5.86E+019 5.30E+019 1.12E+020 0 1.71E+018 1.05E+017 2.28E+020
1702 0 2.81E+018 5.85E+019 5.30E+019 1.12E+020 0 1.71E+018 1.05E+017 2.28E+020
1703 0 2.82E+018 5.85E+019 5.30E+019 1.12E+020 0 1.71E+018 1.05E+017 2.28E+020
1704 0 2.82E+018 5.84E+019 5.30E+019 1.12E+020 0 1.71E+018 1.06E+017 2.28E+020
1705 0 2.82E+018 5.84E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.28E+020
1706 0 2.82E+018 5.84E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.28E+020
1707 0 2.83E+018 5.83E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.28E+020
1708 0 2.83E+018 5.83E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.28E+020
1709 0 2.83E+018 5.83E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.28E+020
1710 0 2.83E+018 5.82E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.28E+020
1711 0 2.84E+018 5.82E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.27E+020
1712 0 2.84E+018 5.82E+019 5.31E+019 1.12E+020 0 1.72E+018 1.06E+017 2.27E+020
1713 0 2.84E+018 5.81E+019 5.33E+019 1.11E+020 0 1.72E+018 1.06E+017 2.27E+020
1714 0 2.85E+018 5.81E+019 5.35E+019 1.11E+020 0 1.73E+018 1.07E+017 2.28E+020
1715 0 2.85E+018 5.81E+019 5.37E+019 1.11E+020 0 1.73E+018 1.07E+017 2.28E+020
1716 0 2.85E+018 5.80E+019 5.39E+019 1.11E+020 0 1.73E+018 1.08E+017 2.28E+020
1717 0 2.85E+018 5.80E+019 5.40E+019 1.11E+020 0 1.73E+018 1.09E+017 2.28E+020
1718 0 2.86E+018 5.80E+019 5.42E+019 1.11E+020 0 1.73E+018 1.09E+017 2.28E+020
1719 0 2.86E+018 5.79E+019 5.44E+019 1.11E+020 0 1.73E+018 1.10E+017 2.28E+020
1720 0 2.86E+018 5.79E+019 5.46E+019 1.11E+020 0 1.73E+018 1.10E+017 2.28E+020
1721 0 2.86E+018 5.78E+019 5.48E+019 1.11E+020 0 1.73E+018 1.11E+017 2.28E+020
1722 0 2.87E+018 5.78E+019 5.49E+019 1.11E+020 0 1.73E+018 1.11E+017 2.28E+020
1723 0 2.87E+018 5.78E+019 5.50E+019 1.11E+020 0 1.73E+018 1.11E+017 2.28E+020
1724 0 2.87E+018 5.77E+019 5.50E+019 1.11E+020 0 1.74E+018 1.11E+017 2.28E+020
1725 0 2.88E+018 5.77E+019 5.50E+019 1.11E+020 0 1.74E+018 1.11E+017 2.28E+020
1726 0 2.88E+018 5.77E+019 5.50E+019 1.11E+020 0 1.74E+018 1.11E+017 2.28E+020
1727 0 2.88E+018 5.76E+019 5.51E+019 1.10E+020 0 1.74E+018 1.10E+017 2.28E+020
1728 0 2.88E+018 5.76E+019 5.51E+019 1.10E+020 0 1.74E+018 1.10E+017 2.28E+020
1729 0 2.89E+018 5.76E+019 5.51E+019 1.10E+020 0 1.74E+018 1.10E+017 2.28E+020
1730 0 2.89E+018 5.75E+019 5.51E+019 1.10E+020 0 1.74E+018 1.10E+017 2.28E+020
1731 0 2.89E+018 5.75E+019 5.52E+019 1.10E+020 0 1.74E+018 1.10E+017 2.28E+020
1732 0 2.89E+018 5.75E+019 5.52E+019 1.10E+020 0 1.74E+018 1.10E+017 2.27E+020
1733 0 2.90E+018 5.74E+019 5.51E+019 1.10E+020 0 1.75E+018 1.09E+017 2.27E+020
1734 0 2.90E+018 5.74E+019 5.51E+019 1.10E+020 0 1.75E+018 1.09E+017 2.27E+020
1735 0 2.90E+018 5.74E+019 5.50E+019 1.10E+020 0 1.75E+018 1.09E+017 2.27E+020
1736 0 2.91E+018 5.73E+019 5.50E+019 1.10E+020 0 1.75E+018 1.09E+017 2.27E+020
1737 0 2.91E+018 5.73E+019 5.49E+019 1.10E+020 0 1.75E+018 1.09E+017 2.27E+020
1738 0 2.91E+018 5.73E+019 5.49E+019 1.10E+020 0 1.75E+018 1.09E+017 2.27E+020
1739 0 2.91E+018 5.72E+019 5.48E+019 1.10E+020 0 1.75E+018 1.08E+017 2.26E+020
1740 0 2.92E+018 5.72E+019 5.48E+019 1.10E+020 0 1.75E+018 1.08E+017 2.26E+020
1741 0 2.92E+018 5.71E+019 5.47E+019 1.10E+020 0 1.75E+018 1.08E+017 2.26E+020
1742 0 2.92E+018 5.71E+019 5.46E+019 1.09E+020 0 1.75E+018 1.08E+017 2.26E+020
1743 0 2.92E+018 5.71E+019 5.47E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1744 0 2.93E+018 5.70E+019 5.49E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1745 0 2.93E+018 5.70E+019 5.50E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1746 0 2.93E+018 5.70E+019 5.51E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1747 0 2.94E+018 5.69E+019 5.52E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1748 0 2.94E+018 5.69E+019 5.53E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1749 0 2.94E+018 5.69E+019 5.54E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1750 0 2.94E+018 5.68E+019 5.55E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1751 0 2.95E+018 5.68E+019 5.56E+019 1.09E+020 0 1.76E+018 1.08E+017 2.26E+020
1752 0 2.95E+018 5.68E+019 5.58E+019 1.09E+020 0 1.77E+018 1.08E+017 2.26E+020
1753 0 2.95E+018 5.67E+019 5.60E+019 1.09E+020 0 1.77E+018 1.08E+017 2.26E+020
1754 0 2.95E+018 5.67E+019 5.62E+019 1.09E+020 0 1.77E+018 1.09E+017 2.26E+020
1755 0 2.96E+018 5.67E+019 5.65E+019 1.09E+020 0 1.77E+018 1.09E+017 2.26E+020
1756 0 2.96E+018 5.66E+019 5.67E+019 1.08E+020 0 1.77E+018 1.09E+017 2.27E+020
1757 0 2.96E+018 5.66E+019 5.70E+019 1.08E+020 0 1.77E+018 1.09E+017 2.27E+020
1758 0 2.97E+018 5.66E+019 5.72E+019 1.08E+020 0 1.77E+018 1.09E+017 2.27E+020
1759 0 2.97E+018 5.65E+019 5.75E+019 1.08E+020 0 1.77E+018 1.10E+017 2.27E+020
1760 0 2.97E+018 5.65E+019 5.77E+019 1.08E+020 0 1.77E+018 1.10E+017 2.27E+020
1761 0 2.97E+018 5.65E+019 5.80E+019 1.08E+020 0 1.77E+018 1.10E+017 2.27E+020
1762 0 2.98E+018 5.64E+019 5.82E+019 1.08E+020 0 1.78E+018 1.10E+017 2.27E+020
1763 0 2.98E+018 5.64E+019 5.82E+019 1.08E+020 0 1.78E+018 1.10E+017 2.27E+020
1764 0 2.98E+018 5.63E+019 5.81E+019 1.08E+020 0 1.78E+018 1.10E+017 2.27E+020
1765 0 2.98E+018 5.63E+019 5.80E+019 1.08E+020 0 1.78E+018 1.10E+017 2.27E+020
1766 0 2.99E+018 5.63E+019 5.79E+019 1.08E+020 0 1.78E+018 1.10E+017 2.27E+020
1767 0 2.99E+018 5.62E+019 5.78E+019 1.08E+020 0 1.78E+018 1.10E+017 2.27E+020
1768 0 2.99E+018 5.62E+019 5.77E+019 1.08E+020 0 1.78E+018 1.10E+017 2.26E+020
1769 0 3.00E+018 5.62E+019 5.77E+019 1.08E+020 0 1.78E+018 1.10E+017 2.26E+020
1770 0 3.00E+018 5.61E+019 5.76E+019 1.08E+020 0 1.78E+018 1.10E+017 2.26E+020
1771 0 3.00E+018 5.61E+019 5.75E+019 1.07E+020 0 1.78E+018 1.10E+017 2.26E+020
1772 0 3.00E+018 5.61E+019 5.74E+019 1.07E+020 0 1.79E+018 1.10E+017 2.26E+020
1773 0 3.01E+018 5.60E+019 5.75E+019 1.07E+020 0 1.79E+018 1.11E+017 2.26E+020
1774 0 3.01E+018 5.60E+019 5.76E+019 1.07E+020 0 1.79E+018 1.11E+017 2.26E+020
1775 0 3.01E+018 5.60E+019 5.77E+019 1.07E+020 0 1.79E+018 1.11E+017 2.26E+020
1776 0 3.01E+018 5.59E+019 5.79E+019 1.07E+020 0 1.79E+018 1.11E+017 2.26E+020
1777 0 3.02E+018 5.59E+019 5.80E+019 1.07E+020 0 1.79E+018 1.12E+017 2.26E+020
1778 0 3.02E+018 5.59E+019 5.81E+019 1.07E+020 0 1.79E+018 1.12E+017 2.26E+020
1779 0 3.02E+018 5.58E+019 5.82E+019 1.07E+020 0 1.79E+018 1.12E+017 2.26E+020
1780 0 3.03E+018 5.58E+019 5.83E+019 1.07E+020 0 1.79E+018 1.12E+017 2.26E+020
1781 0 3.03E+018 5.58E+019 5.84E+019 1.07E+020 0 1.79E+018 1.12E+017 2.26E+020
1782 0 3.03E+018 5.57E+019 5.85E+019 1.07E+020 0 1.80E+018 1.13E+017 2.26E+020
1783 0 3.03E+018 5.57E+019 5.87E+019 1.07E+020 0 1.80E+018 1.13E+017 2.26E+020
1784 0 3.04E+018 5.57E+019 5.89E+019 1.07E+020 0 1.80E+018 1.13E+017 2.26E+020
1785 0 3.04E+018 5.56E+019 5.90E+019 1.07E+020 0 1.80E+018 1.14E+017 2.26E+020
1786 0 3.04E+018 5.56E+019 5.92E+019 1.06E+020 0 1.80E+018 1.14E+017 2.26E+020
1787 0 3.04E+018 5.56E+019 5.94E+019 1.06E+020 0 1.80E+018 1.15E+017 2.26E+020
1788 0 3.05E+018 5.55E+019 5.95E+019 1.06E+020 0 1.80E+018 1.15E+017 2.26E+020
1789 0 3.05E+018 5.55E+019 5.97E+019 1.06E+020 0 1.80E+018 1.15E+017 2.26E+020
1790 0 3.05E+018 5.54E+019 5.99E+019 1.06E+020 0 1.80E+018 1.16E+017 2.26E+020
1791 0 3.06E+018 5.54E+019 6.00E+019 1.06E+020 0 1.80E+018 1.16E+017 2.26E+020
1792 0 3.06E+018 5.54E+019 6.02E+019 1.06E+020 0 1.81E+018 1.17E+017 2.26E+020
1793 0 3.06E+018 5.53E+019 6.04E+019 1.06E+020 0 1.81E+018 1.17E+017 2.27E+020
1794 0 3.06E+018 5.53E+019 6.07E+019 1.06E+020 0 1.81E+018 1.18E+017 2.27E+020
1795 0 3.07E+018 5.53E+019 6.09E+019 1.06E+020 0 1.81E+018 1.18E+017 2.27E+020
1796 0 3.07E+018 5.52E+019 6.11E+019 1.06E+020 0 1.81E+018 1.19E+017 2.27E+020
1797 0 3.07E+018 5.52E+019 6.13E+019 1.06E+020 0 1.81E+018 1.19E+017 2.27E+020
1798 0 3.07E+018 5.52E+019 6.16E+019 1.06E+020 0 1.81E+018 1.20E+017 2.27E+020
1799 0 3.08E+018 5.51E+019 6.18E+019 1.06E+020 0 1.81E+018 1.20E+017 2.27E+020
1800 0 3.08E+018 5.51E+019 6.20E+019 1.05E+020 0 1.81E+018 1.21E+017 2.27E+020
1801 0 3.08E+018 5.51E+019 6.22E+019 1.05E+020 0 1.81E+018 1.21E+017 2.28E+020
1802 0 3.08E+018 5.50E+019 6.25E+019 1.05E+020 0 1.82E+018 1.22E+017 2.28E+020
1803 0 3.09E+018 5.50E+019 6.27E+019 1.05E+020 0 1.82E+018 1.23E+017 2.28E+020
1804 0 3.09E+018 5.50E+019 6.30E+019 1.05E+020 0 1.82E+018 1.23E+017 2.28E+020
1805 0 3.09E+018 5.49E+019 6.33E+019 1.05E+020 0 1.82E+018 1.24E+017 2.28E+020
1806 0 3.10E+018 5.49E+019 6.36E+019 1.05E+020 0 1.82E+018 1.25E+017 2.28E+020
1807 0 3.10E+018 5.49E+019 6.39E+019 1.05E+020 0 1.82E+018 1.26E+017 2.29E+020
1808 0 3.10E+018 5.48E+019 6.42E+019 1.05E+020 0 1.82E+018 1.27E+017 2.29E+020
1809 0 3.10E+018 5.48E+019 6.45E+019 1.05E+020 0 1.82E+018 1.27E+017 2.29E+020
1810 0 3.11E+018 5.48E+019 6.48E+019 1.05E+020 0 1.82E+018 1.28E+017 2.29E+020
1811 0 3.11E+018 5.47E+019 6.50E+019 1.05E+020 0 1.82E+018 1.29E+017 2.29E+020
1812 0 3.11E+018 5.47E+019 6.53E+019 1.05E+020 0 1.83E+018 1.30E+017 2.30E+020
1813 0 3.11E+018 5.47E+019 6.57E+019 1.05E+020 0 1.83E+018 1.31E+017 2.30E+020
1814 0 3.12E+018 5.46E+019 6.61E+019 1.05E+020 0 1.83E+018 1.32E+017 2.30E+020
1815 0 3.12E+018 5.46E+019 6.65E+019 1.04E+020 0 1.83E+018 1.34E+017 2.30E+020
1816 0 3.12E+018 5.46E+019 6.69E+019 1.04E+020 0 1.83E+018 1.35E+017 2.31E+020
1817 0 3.13E+018 5.45E+019 6.73E+019 1.04E+020 0 1.83E+018 1.36E+017 2.31E+020
1818 0 3.13E+018 5.45E+019 6.77E+019 1.04E+020 0 1.83E+018 1.38E+017 2.31E+020
1819 0 3.13E+018 5.44E+019 6.80E+019 1.04E+020 0 1.83E+018 1.39E+017 2.32E+020
1820 0 3.13E+018 5.44E+019 6.84E+019 1.04E+020 0 1.83E+018 1.41E+017 2.32E+020
1821 0 3.14E+018 5.44E+019 6.88E+019 1.04E+020 0 1.83E+018 1.42E+017 2.32E+020
1822 0 3.14E+018 5.43E+019 6.92E+019 1.04E+020 0 1.84E+018 1.43E+017 2.33E+020
1823 0 3.14E+018 5.43E+019 6.98E+019 1.04E+020 0 1.84E+018 1.46E+017 2.33E+020
1824 0 3.14E+018 5.43E+019 7.04E+019 1.04E+020 0 1.84E+018 1.49E+017 2.33E+020
1825 0 3.15E+018 5.42E+019 7.09E+019 1.04E+020 0 1.84E+018 1.52E+017 2.34E+020
1826 0 3.15E+018 5.42E+019 7.15E+019 1.04E+020 0 1.84E+018 1.55E+017 2.34E+020
1827 0 3.15E+018 5.42E+019 7.21E+019 1.04E+020 0 1.84E+018 1.58E+017 2.35E+020
1828 0 3.15E+018 5.41E+019 7.27E+019 1.04E+020 0 1.84E+018 1.61E+017 2.35E+020
1829 0 3.16E+018 5.41E+019 7.33E+019 1.04E+020 0 1.84E+018 1.64E+017 2.36E+020
1830 0 3.16E+018 5.41E+019 7.39E+019 1.03E+020 0 1.84E+018 1.67E+017 2.36E+020
1831 0 3.16E+018 5.40E+019 7.44E+019 1.03E+020 0 1.84E+018 1.70E+017 2.37E+020
1832 0 3.17E+018 5.40E+019 7.50E+019 1.03E+020 0 1.85E+018 1.72E+017 2.37E+020
1833 0 3.17E+018 5.40E+019 7.59E+019 1.03E+020 0 1.85E+018 1.78E+017 2.38E+020
1834 0 3.17E+018 5.39E+019 7.69E+019 1.03E+020 0 1.85E+018 1.85E+017 2.39E+020
1835 0 3.17E+018 5.39E+019 7.78E+019 1.03E+020 0 1.85E+018 1.91E+017 2.40E+020
1836 0 3.18E+018 5.39E+019 7.87E+019 1.03E+020 0 1.85E+018 1.98E+017 2.41E+020
1837 0 3.18E+018 5.38E+019 7.97E+019 1.03E+020 0 1.85E+018 2.04E+017 2.42E+020
1838 0 3.18E+018 5.38E+019 8.06E+019 1.03E+020 0 1.85E+018 2.10E+017 2.42E+020
1839 0 3.18E+018 5.38E+019 8.15E+019 1.03E+020 0 1.85E+018 2.17E+017 2.43E+020
1840 0 3.19E+018 5.37E+019 8.24E+019 1.03E+020 0 1.85E+018 2.23E+017 2.44E+020
1841 0 3.19E+018 5.37E+019 8.34E+019 1.03E+020 0 1.85E+018 2.29E+017 2.45E+020
1842 0 3.19E+018 5.37E+019 8.43E+019 1.03E+020 0 1.85E+018 2.36E+017 2.46E+020
1843 0 3.20E+018 5.36E+019 8.51E+019 1.03E+020 0 1.86E+018 2.39E+017 2.46E+020
1844 0 3.20E+018 5.36E+019 8.58E+019 1.03E+020 0 1.86E+018 2.42E+017 2.47E+020
1845 0 3.20E+018 5.36E+019 8.65E+019 1.02E+020 0 1.86E+018 2.45E+017 2.48E+020
1846 0 3.20E+018 5.35E+019 8.73E+019 1.02E+020 0 1.86E+018 2.48E+017 2.48E+020
1847 0 3.21E+018 5.35E+019 8.80E+019 1.02E+020 0 1.86E+018 2.51E+017 2.49E+020
1848 0 3.21E+018 5.35E+019 8.88E+019 1.02E+020 0 1.86E+018 2.54E+017 2.50E+020
1849 0 3.21E+018 5.34E+019 8.95E+019 1.02E+020 0 1.86E+018 2.57E+017 2.50E+020
1850 0 3.21E+018 5.34E+019 9.02E+019 1.02E+020 0 1.86E+018 2.60E+017 2.51E+020
1851 0 3.22E+018 5.34E+019 9.10E+019 1.02E+020 0 1.86E+018 2.63E+017 2.51E+020
1852 0 3.22E+018 5.33E+019 9.17E+019 1.02E+020 0 1.86E+018 2.66E+017 2.52E+020
1853 0 3.22E+018 5.33E+019 9.35E+019 1.02E+020 0 1.87E+018 2.84E+017 2.54E+020
1854 0 3.22E+018 5.33E+019 9.54E+019 1.02E+020 0 1.87E+018 3.04E+017 2.56E+020
1855 0 3.23E+018 5.32E+019 9.74E+019 1.02E+020 0 1.87E+018 3.24E+017 2.57E+020
1856 0 3.23E+018 5.32E+019 9.93E+019 1.02E+020 0 1.87E+018 3.45E+017 2.59E+020
1857 0 3.23E+018 5.32E+019 1.01E+020 1.02E+020 0 1.87E+018 3.65E+017 2.61E+020
1858 0 3.24E+018 5.31E+019 1.03E+020 1.02E+020 0 1.87E+018 3.85E+017 2.63E+020
1859 0 3.24E+018 5.31E+019 1.05E+020 1.02E+020 0 1.87E+018 4.06E+017 2.65E+020
1860 0 3.24E+018 5.31E+019 1.07E+020 1.01E+020 0 1.87E+018 4.26E+017 2.67E+020
1861 0 3.24E+018 5.30E+019 1.09E+020 1.01E+020 0 1.87E+018 4.46E+017 2.68E+020
1862 0 3.25E+018 5.30E+019 1.11E+020 1.01E+020 0 1.87E+018 4.66E+017 2.70E+020
1863 0 3.25E+018 5.30E+019 1.08E+020 1.01E+020 0 1.87E+018 4.44E+017 2.68E+020
1864 0 3.25E+018 5.29E+019 1.05E+020 1.01E+020 0 1.88E+018 4.16E+017 2.64E+020
1865 0 3.25E+018 5.29E+019 1.02E+020 1.01E+020 0 1.88E+018 3.88E+017 2.61E+020
1866 0 3.26E+018 5.29E+019 9.87E+019 1.01E+020 0 1.88E+018 3.59E+017 2.58E+020
1867 0 3.26E+018 5.28E+019 9.56E+019 1.01E+020 0 1.88E+018 3.31E+017 2.55E+020
1868 0 3.26E+018 5.28E+019 9.24E+019 1.01E+020 0 1.88E+018 3.03E+017 2.51E+020
1869 0 3.26E+018 5.28E+019 8.92E+019 1.01E+020 0 1.88E+018 2.75E+017 2.48E+020
1870 0 3.27E+018 5.27E+019 8.61E+019 1.01E+020 0 1.88E+018 2.47E+017 2.45E+020
1871 0 3.27E+018 5.27E+019 8.29E+019 1.01E+020 0 1.88E+018 2.19E+017 2.41E+020
1872 0 3.27E+018 5.26E+019 7.97E+019 1.01E+020 0 1.88E+018 1.90E+017 2.38E+020
1873 0 3.28E+018 5.26E+019 7.84E+019 1.01E+020 0 1.88E+018 1.83E+017 2.37E+020
1874 0 3.28E+018 5.26E+019 7.75E+019 1.01E+020 0 1.88E+018 1.79E+017 2.36E+020
1875 0 3.28E+018 5.25E+019 7.65E+019 1.00E+020 0 1.89E+018 1.74E+017 2.35E+020
1876 0 3.28E+018 5.25E+019 7.55E+019 1.00E+020 0 1.89E+018 1.70E+017 2.34E+020
1877 0 3.29E+018 5.25E+019 7.45E+019 1.00E+020 0 1.89E+018 1.65E+017 2.32E+020
1878 0 3.29E+018 5.24E+019 7.35E+019 1.00E+020 0 1.89E+018 1.61E+017 2.31E+020
1879 0 3.29E+018 5.24E+019 7.25E+019 1.00E+020 0 1.89E+018 1.56E+017 2.30E+020
1880 0 3.29E+018 5.24E+019 7.15E+019 1.00E+020 0 1.89E+018 1.52E+017 2.29E+020
1881 0 3.30E+018 5.23E+019 7.05E+019 1.00E+020 0 1.89E+018 1.47E+017 2.28E+020
1882 0 3.30E+018 5.23E+019 6.95E+019 1.00E+020 0 1.89E+018 1.43E+017 2.27E+020
1883 0 3.30E+018 5.23E+019 6.89E+019 9.99E+019 0 1.89E+018 1.41E+017 2.26E+020
1884 0 3.30E+018 5.22E+019 6.84E+019 9.99E+019 0 1.89E+018 1.39E+017 2.26E+020
1885 0 3.31E+018 5.22E+019 6.79E+019 9.98E+019 0 1.89E+018 1.37E+017 2.25E+020
1886 0 3.31E+018 5.22E+019 6.73E+019 9.97E+019 0 1.90E+018 1.36E+017 2.24E+020
1887 0 3.31E+018 5.21E+019 6.68E+019 9.97E+019 0 1.90E+018 1.34E+017 2.24E+020
1888 0 3.32E+018 5.21E+019 6.63E+019 9.96E+019 0 1.90E+018 1.32E+017 2.23E+020
1889 0 3.32E+018 5.21E+019 6.57E+019 9.95E+019 0 1.90E+018 1.30E+017 2.23E+020
1890 0 3.32E+018 5.20E+019 6.52E+019 9.95E+019 0 1.90E+018 1.29E+017 2.22E+020
1891 0 3.32E+018 5.20E+019 6.47E+019 9.94E+019 0 1.90E+018 1.27E+017 2.21E+020
1892 0 3.33E+018 5.20E+019 6.42E+019 9.93E+019 0 1.90E+018 1.25E+017 2.21E+020
1893 0 3.33E+018 5.19E+019 6.38E+019 9.93E+019 0 1.90E+018 1.24E+017 2.20E+020
1894 0 3.33E+018 5.19E+019 6.35E+019 9.92E+019 0 1.90E+018 1.23E+017 2.20E+020
1895 0 3.33E+018 5.19E+019 6.32E+019 9.91E+019 0 1.90E+018 1.22E+017 2.19E+020
1896 0 3.34E+018 5.18E+019 6.28E+019 9.91E+019 0 1.90E+018 1.21E+017 2.19E+020
1897 0 3.34E+018 5.18E+019 6.25E+019 9.90E+019 0 1.91E+018 1.20E+017 2.19E+020
1898 0 3.34E+018 5.18E+019 6.22E+019 9.89E+019 0 1.91E+018 1.19E+017 2.18E+020
1899 0 3.34E+018 5.17E+019 6.19E+019 9.89E+019 0 1.91E+018 1.18E+017 2.18E+020
1900 0 3.35E+018 5.17E+019 6.15E+019 9.88E+019 0 1.91E+018 1.17E+017 2.17E+020
1901 0 3.35E+018 5.17E+019 6.12E+019 9.88E+019 0 1.91E+018 1.16E+017 2.17E+020
1902 0 3.35E+018 5.16E+019 6.09E+019 9.87E+019 0 1.91E+018 1.15E+017 2.16E+020
1903 0 3.36E+018 5.16E+019 6.06E+019 9.86E+019 0 1.91E+018 1.15E+017 2.16E+020
1904 0 3.36E+018 5.16E+019 6.04E+019 9.86E+019 0 1.91E+018 1.14E+017 2.16E+020
1905 0 3.36E+018 5.15E+019 6.01E+019 9.85E+019 0 1.91E+018 1.13E+017 2.15E+020
1906 0 3.36E+018 5.15E+019 5.99E+019 9.84E+019 0 1.91E+018 1.13E+017 2.15E+020
1907 0 3.37E+018 5.15E+019 5.96E+019 9.84E+019 0 1.91E+018 1.12E+017 2.15E+020
1908 0 3.37E+018 5.14E+019 5.93E+019 9.83E+019 0 1.92E+018 1.12E+017 2.14E+020
1909 0 3.37E+018 5.14E+019 5.91E+019 9.82E+019 0 1.92E+018 1.11E+017 2.14E+020
1910 0 3.37E+018 5.14E+019 5.88E+019 9.82E+019 0 1.92E+018 1.10E+017 2.14E+020
1911 0 3.38E+018 5.13E+019 5.86E+019 9.81E+019 0 1.92E+018 1.10E+017 2.13E+020
1912 0 3.38E+018 5.13E+019 5.83E+019 9.80E+019 0 1.92E+018 1.09E+017 2.13E+020
1913 0 3.38E+018 5.13E+019 5.81E+019 9.80E+019 0 1.92E+018 1.09E+017 2.13E+020
1914 0 3.38E+018 5.12E+019 5.79E+019 9.79E+019 0 1.92E+018 1.08E+017 2.12E+020
1915 0 3.39E+018 5.12E+019 5.78E+019 9.78E+019 0 1.92E+018 1.08E+017 2.12E+020
1916 0 3.39E+018 5.12E+019 5.76E+019 9.78E+019 0 1.92E+018 1.07E+017 2.12E+020
1917 0 3.39E+018 5.11E+019 5.74E+019 9.77E+019 0 1.92E+018 1.07E+017 2.12E+020
1918 0 3.39E+018 5.11E+019 5.72E+019 9.76E+019 0 1.92E+018 1.06E+017 2.11E+020
1919 0 3.40E+018 5.11E+019 5.70E+019 9.76E+019 0 1.93E+018 1.06E+017 2.11E+020
1920 0 3.40E+018 5.10E+019 5.68E+019 9.75E+019 0 1.93E+018 1.05E+017 2.11E+020
1921 0 3.40E+018 5.10E+019 5.66E+019 9.75E+019 0 1.93E+018 1.05E+017 2.10E+020
1922 0 3.41E+018 5.10E+019 5.65E+019 9.74E+019 0 1.93E+018 1.05E+017 2.10E+020
1923 0 3.41E+018 5.09E+019 5.63E+019 9.73E+019 0 1.93E+018 1.04E+017 2.10E+020
1924 0 3.41E+018 5.09E+019 5.63E+019 9.73E+019 0 1.93E+018 1.04E+017 2.10E+020
1925 0 3.41E+018 5.09E+019 5.62E+019 9.72E+019 0 1.93E+018 1.04E+017 2.10E+020
1926 0 3.42E+018 5.08E+019 5.61E+019 9.71E+019 0 1.93E+018 1.04E+017 2.09E+020
1927 0 3.42E+018 5.08E+019 5.60E+019 9.71E+019 0 1.93E+018 1.03E+017 2.09E+020
1928 0 3.42E+018 5.08E+019 5.59E+019 9.70E+019 0 1.93E+018 1.03E+017 2.09E+020
1929 0 3.42E+018 5.07E+019 5.58E+019 9.69E+019 0 1.93E+018 1.03E+017 2.09E+020
1930 0 3.43E+018 5.07E+019 5.57E+019 9.69E+019 0 1.94E+018 1.02E+017 2.09E+020
1931 0 3.43E+018 5.07E+019 5.56E+019 9.68E+019 0 1.94E+018 1.02E+017 2.08E+020
1932 0 3.43E+018 5.06E+019 5.55E+019 9.67E+019 0 1.94E+018 1.02E+017 2.08E+020
1933 0 3.43E+018 5.06E+019 5.55E+019 9.67E+019 0 1.94E+018 1.02E+017 2.08E+020
1934 0 3.44E+018 5.06E+019 5.54E+019 9.66E+019 0 1.94E+018 1.02E+017 2.08E+020
1935 0 3.44E+018 5.06E+019 5.53E+019 9.65E+019 0 1.94E+018 1.01E+017 2.08E+020
1936 0 3.44E+018 5.05E+019 5.53E+019 9.65E+019 0 1.94E+018 1.01E+017 2.08E+020
1937 0 3.44E+018 5.05E+019 5.52E+019 9.64E+019 0 1.94E+018 1.01E+017 2.07E+020
1938 0 3.45E+018 5.05E+019 5.51E+019 9.64E+019 0 1.94E+018 1.01E+017 2.07E+020
1939 0 3.45E+018 5.04E+019 5.51E+019 9.63E+019 0 1.94E+018 1.01E+017 2.07E+020
1940 0 3.45E+018 5.04E+019 5.50E+019 9.62E+019 0 1.94E+018 1.00E+017 2.07E+020
1941 0 3.46E+018 5.04E+019 5.49E+019 9.62E+019 0 1.94E+018 1.00E+017 2.07E+020
1942 0 3.46E+018 5.03E+019 5.49E+019 9.61E+019 0 1.95E+018 1.00E+017 2.07E+020
1943 0 3.46E+018 5.03E+019 5.49E+019 9.60E+019 0 1.95E+018 1.00E+017 2.07E+020
1944 0 3.46E+018 5.03E+019 5.49E+019 9.60E+019 0 1.95E+018 1.00E+017 2.07E+020
1945 0 3.47E+018 5.02E+019 5.49E+019 9.59E+019 0 1.95E+018 1.00E+017 2.06E+020
1946 0 3.47E+018 5.02E+019 5.50E+019 9.58E+019 0 1.95E+018 1.00E+017 2.06E+020
1947 0 3.47E+018 5.02E+019 5.50E+019 9.58E+019 0 1.95E+018 1.00E+017 2.06E+020
1948 0 3.47E+018 5.01E+019 5.50E+019 9.57E+019 0 1.95E+018 1.00E+017 2.06E+020
1949 0 3.48E+018 5.01E+019 5.50E+019 9.56E+019 0 1.95E+018 1.00E+017 2.06E+020
1950 0 3.48E+018 5.01E+019 5.50E+019 9.56E+019 0 1.95E+018 1.00E+017 2.06E+020
1951 0 3.48E+018 5.00E+019 5.51E+019 9.55E+019 0 1.95E+018 1.00E+017 2.06E+020
1952 0 3.48E+018 5.00E+019 5.51E+019 9.55E+019 0 1.95E+018 1.00E+017 2.06E+020
1953 0 3.49E+018 5.00E+019 5.50E+019 9.54E+019 0 1.96E+018 1.01E+017 2.06E+020
1954 0 3.49E+018 4.99E+019 5.50E+019 9.53E+019 0 1.96E+018 1.01E+017 2.06E+020
1955 0 3.49E+018 4.99E+019 5.49E+019 9.53E+019 0 1.96E+018 1.01E+017 2.06E+020
1956 0 3.49E+018 4.99E+019 5.49E+019 9.52E+019 0 1.96E+018 1.01E+017 2.05E+020
1957 0 3.50E+018 4.98E+019 5.48E+019 9.51E+019 0 1.96E+018 1.01E+017 2.05E+020
1958 0 3.50E+018 4.98E+019 5.48E+019 9.51E+019 0 1.96E+018 1.01E+017 2.05E+020
1959 0 3.50E+018 4.98E+019 5.47E+019 9.50E+019 0 1.96E+018 1.01E+017 2.05E+020
1960 0 3.50E+018 4.97E+019 5.47E+019 9.49E+019 0 1.96E+018 1.02E+017 2.05E+020
1961 0 3.51E+018 4.97E+019 5.46E+019 9.49E+019 0 1.96E+018 1.02E+017 2.05E+020
1962 0 3.51E+018 4.97E+019 5.46E+019 9.48E+019 0 1.96E+018 1.02E+017 2.05E+020
1963 0 3.51E+018 4.96E+019 5.45E+019 9.48E+019 0 1.96E+018 1.02E+017 2.04E+020
1964 0 3.51E+018 4.96E+019 5.45E+019 9.47E+019 0 1.96E+018 1.02E+017 2.04E+020
1965 0 3.52E+018 4.96E+019 5.44E+019 9.46E+019 0 1.97E+018 1.02E+017 2.04E+020
1966 0 3.52E+018 4.95E+019 5.43E+019 9.46E+019 0 1.97E+018 1.02E+017 2.04E+020
1967 0 3.52E+018 4.95E+019 5.43E+019 9.45E+019 0 1.97E+018 1.02E+017 2.04E+020
1968 0 3.53E+018 4.95E+019 5.42E+019 9.44E+019 0 1.97E+018 1.02E+017 2.04E+020
1969 0 3.53E+018 4.94E+019 5.41E+019 9.44E+019 0 1.97E+018 1.02E+017 2.03E+020
1970 0 3.53E+018 4.94E+019 5.41E+019 9.43E+019 0 1.97E+018 1.02E+017 2.03E+020
1971 0 3.53E+018 4.94E+019 5.40E+019 9.42E+019 0 1.97E+018 1.02E+017 2.03E+020
1972 0 3.54E+018 4.93E+019 5.40E+019 9.42E+019 0 1.97E+018 1.03E+017 2.03E+020
1973 0 3.54E+018 4.93E+019 5.39E+019 9.41E+019 0 1.97E+018 1.03E+017 2.03E+020
1974 0 3.54E+018 4.93E+019 5.39E+019 9.41E+019 0 1.97E+018 1.03E+017 2.03E+020
1975 0 3.54E+018 4.92E+019 5.39E+019 9.40E+019 0 1.97E+018 1.03E+017 2.03E+020
1976 0 3.55E+018 4.92E+019 5.38E+019 9.39E+019 0 1.97E+018 1.03E+017 2.03E+020
1977 0 3.55E+018 4.92E+019 5.38E+019 9.39E+019 0 1.98E+018 1.04E+017 2.02E+020
1978 0 3.55E+018 4.91E+019 5.38E+019 9.38E+019 0 1.98E+018 1.04E+017 2.02E+020
1979 0 3.55E+018 4.91E+019 5.38E+019 9.37E+019 0 1.98E+018 1.04E+017 2.02E+020
1980 0 3.56E+018 4.91E+019 5.37E+019 9.37E+019 0 1.98E+018 1.04E+017 2.02E+020
1981 0 3.56E+018 4.90E+019 5.37E+019 9.36E+019 0 1.98E+018 1.04E+017 2.02E+020
1982 0 3.56E+018 4.90E+019 5.37E+019 9.36E+019 0 1.98E+018 1.05E+017 2.02E+020
1983 0 3.56E+018 4.90E+019 5.39E+019 9.35E+019 0 1.98E+018 1.05E+017 2.02E+020
1984 0 3.57E+018 4.90E+019 5.42E+019 9.34E+019 0 1.98E+018 1.05E+017 2.02E+020
1985 0 3.57E+018 4.89E+019 5.44E+019 9.34E+019 0 1.98E+018 1.06E+017 2.02E+020
1986 0 3.57E+018 4.89E+019 5.47E+019 9.33E+019 0 1.98E+018 1.06E+017 2.02E+020
1987 0 3.57E+018 4.89E+019 5.50E+019 9.32E+019 0 1.98E+018 1.06E+017 2.03E+020
1988 0 3.58E+018 4.88E+019 5.52E+019 9.32E+019 0 1.98E+018 1.07E+017 2.03E+020
1989 0 3.58E+018 4.88E+019 5.55E+019 9.31E+019 0 1.99E+018 1.07E+017 2.03E+020
1990 0 3.58E+018 4.88E+019 5.58E+019 9.30E+019 0 1.99E+018 1.07E+017 2.03E+020
1991 0 3.58E+018 4.87E+019 5.60E+019 9.30E+019 0 1.99E+018 1.08E+017 2.03E+020
1992 0 3.59E+018 4.87E+019 5.63E+019 9.29E+019 0 1.99E+018 1.08E+017 2.04E+020
1993 0 3.59E+018 4.87E+019 5.84E+019 9.29E+019 0 1.99E+018 1.14E+017 2.06E+020
1994 0 3.59E+018 4.86E+019 6.10E+019 9.28E+019 0 1.99E+018 1.20E+017 2.08E+020
1995 0 3.60E+018 4.86E+019 6.36E+019 9.27E+019 0 1.99E+018 1.27E+017 2.10E+020
1996 0 3.60E+018 4.86E+019 6.61E+019 9.27E+019 0 1.99E+018 1.33E+017 2.13E+020
1997 0 3.60E+018 4.85E+019 6.87E+019 9.26E+019 0 1.99E+018 1.40E+017 2.15E+020
1998 0 3.60E+018 4.85E+019 7.13E+019 9.25E+019 0 1.99E+018 1.46E+017 2.18E+020
1999 0 3.61E+018 4.85E+019 7.38E+019 9.25E+019 0 1.99E+018 1.53E+017 2.20E+020
2000 0 3.61E+018 4.84E+019 7.64E+019 9.24E+019 0 1.99E+018 1.59E+017 2.23E+020
2001 0 3.61E+018 4.84E+019 7.90E+019 9.24E+019 0 2.00E+018 1.66E+017 2.25E+020
2002 0 3.61E+018 4.84E+019 8.15E+019 9.23E+019 0 2.00E+018 1.72E+017 2.28E+020
2003 0 3.62E+018 4.83E+019 7.98E+019 9.22E+019 0 2.00E+018 1.68E+017 2.26E+020
2004 0 3.62E+018 4.83E+019 7.70E+019 9.22E+019 0 2.00E+018 1.61E+017 2.23E+020
2005 0 3.62E+018 4.83E+019 7.43E+019 9.21E+019 0 2.00E+018 1.54E+017 2.20E+020
2006 0 3.62E+018 4.82E+019 7.15E+019 9.20E+019 0 2.00E+018 1.47E+017 2.17E+020
2007 0 3.63E+018 4.82E+019 6.87E+019 9.20E+019 0 2.00E+018 1.41E+017 2.15E+020
2008 0 3.63E+018 4.82E+019 6.59E+019 9.19E+019 0 2.00E+018 1.34E+017 2.12E+020
2009 0 3.63E+018 4.81E+019 6.32E+019 9.19E+019 0 2.00E+018 1.27E+017 2.09E+020
2010 0 3.63E+018 4.81E+019 6.04E+019 9.18E+019 0 2.00E+018 1.20E+017 2.06E+020
2011 0 3.64E+018 4.81E+019 5.76E+019 9.17E+019 0 2.00E+018 1.13E+017 2.03E+020
2012 0 3.64E+018 4.81E+019 5.48E+019 9.17E+019 0 2.00E+018 1.06E+017 2.00E+020
2013 0 3.64E+018 4.80E+019 5.42E+019 9.16E+019 0 2.00E+018 1.05E+017 1.99E+020
2014 0 3.64E+018 4.80E+019 5.41E+019 9.15E+019 0 2.01E+018 1.04E+017 1.99E+020
2015 0 3.65E+018 4.80E+019 5.40E+019 9.15E+019 0 2.01E+018 1.04E+017 1.99E+020
2016 0 3.65E+018 4.79E+019 5.39E+019 9.14E+019 0 2.01E+018 1.04E+017 1.99E+020
2017 0 3.65E+018 4.79E+019 5.38E+019 9.14E+019 0 2.01E+018 1.03E+017 1.99E+020
2018 0 3.65E+018 4.79E+019 5.37E+019 9.13E+019 0 2.01E+018 1.03E+017 1.99E+020
2019 0 3.66E+018 4.78E+019 5.36E+019 9.12E+019 0 2.01E+018 1.03E+017 1.98E+020
2020 0 3.66E+018 4.78E+019 5.35E+019 9.12E+019 0 2.01E+018 1.03E+017 1.98E+020
2021 0 3.66E+018 4.78E+019 5.34E+019 9.11E+019 0 2.01E+018 1.02E+017 1.98E+020
2022 0 3.66E+018 4.77E+019 5.33E+019 9.10E+019 0 2.01E+018 1.02E+017 1.98E+020
2023 0 3.67E+018 4.77E+019 5.33E+019 9.10E+019 0 2.01E+018 1.02E+017 1.98E+020
2024 0 3.67E+018 4.77E+019 5.32E+019 9.09E+019 0 2.01E+018 1.01E+017 1.98E+020
2025 0 3.67E+018 4.76E+019 5.32E+019 9.09E+019 0 2.01E+018 1.01E+017 1.97E+020
2026 0 3.67E+018 4.76E+019 5.32E+019 9.08E+019 0 2.01E+018 1.01E+017 1.97E+020
2027 0 3.68E+018 4.76E+019 5.32E+019 9.07E+019 0 2.02E+018 1.00E+017 1.97E+020
2028 0 3.68E+018 4.75E+019 5.31E+019 9.07E+019 0 2.02E+018 9.98E+016 1.97E+020
2029 0 3.68E+018 4.75E+019 5.31E+019 9.06E+019 0 2.02E+018 9.94E+016 1.97E+020
2030 0 3.68E+018 4.75E+019 5.31E+019 9.06E+019 0 2.02E+018 9.90E+016 1.97E+020
2031 0 3.69E+018 4.74E+019 5.31E+019 9.05E+019 0 2.02E+018 9.86E+016 1.97E+020
2032 0 3.69E+018 4.74E+019 5.30E+019 9.04E+019 0 2.02E+018 9.83E+016 1.97E+020
2033 0 3.69E+018 4.74E+019 5.30E+019 9.04E+019 0 2.02E+018 9.80E+016 1.97E+020
2034 0 3.69E+018 4.74E+019 5.30E+019 9.03E+019 0 2.02E+018 9.78E+016 1.96E+020
2035 0 3.70E+018 4.73E+019 5.30E+019 9.02E+019 0 2.02E+018 9.75E+016 1.96E+020
2036 0 3.70E+018 4.73E+019 5.30E+019 9.02E+019 0 2.02E+018 9.73E+016 1.96E+020
2037 0 3.70E+018 4.73E+019 5.30E+019 9.01E+019 0 2.02E+018 9.71E+016 1.96E+020
2038 0 3.70E+018 4.72E+019 5.30E+019 9.01E+019 0 2.02E+018 9.69E+016 1.96E+020
2039 0 3.71E+018 4.72E+019 5.30E+019 9.00E+019 0 2.03E+018 9.66E+016 1.96E+020
2040 0 3.71E+018 4.72E+019 5.30E+019 8.99E+019 0 2.03E+018 9.64E+016 1.96E+020
2041 0 3.71E+018 4.71E+019 5.30E+019 8.99E+019 0 2.03E+018 9.62E+016 1.96E+020
2042 0 3.71E+018 4.71E+019 5.30E+019 8.98E+019 0 2.03E+018 9.60E+016 1.96E+020
2043 0 3.72E+018 4.71E+019 5.30E+019 8.98E+019 0 2.03E+018 9.56E+016 1.96E+020
2044 0 3.72E+018 4.70E+019 5.29E+019 8.97E+019 0 2.03E+018 9.53E+016 1.95E+020
2045 0 3.72E+018 4.70E+019 5.29E+019 8.96E+019 0 2.03E+018 9.49E+016 1.95E+020
2046 0 3.72E+018 4.70E+019 5.28E+019 8.96E+019 0 2.03E+018 9.45E+016 1.95E+020
2047 0 3.73E+018 4.69E+019 5.28E+019 8.95E+019 0 2.03E+018 9.41E+016 1.95E+020
2048 0 3.73E+018 4.69E+019 5.27E+019 8.95E+019 0 2.03E+018 9.38E+016 1.95E+020
2049 0 3.73E+018 4.69E+019 5.27E+019 8.94E+019 0 2.03E+018 9.34E+016 1.95E+020
2050 0 3.74E+018 4.68E+019 5.26E+019 8.93E+019 0 2.03E+018 9.30E+016 1.95E+020
2051 0 3.74E+018 4.68E+019 5.26E+019 8.93E+019 0 2.03E+018 9.26E+016 1.94E+020
2052 0 3.74E+018 4.68E+019 5.25E+019 8.92E+019 0 2.04E+018 9.23E+016 1.94E+020
2053 0 3.74E+018 4.68E+019 5.24E+019 8.91E+019 0 2.04E+018 9.20E+016 1.94E+020
2054 0 3.75E+018 4.67E+019 5.22E+019 8.91E+019 0 2.04E+018 9.18E+016 1.94E+020
2055 0 3.75E+018 4.67E+019 5.20E+019 8.90E+019 0 2.04E+018 9.16E+016 1.94E+020
2056 0 3.75E+018 4.67E+019 5.19E+019 8.90E+019 0 2.04E+018 9.13E+016 1.93E+020
2057 0 3.75E+018 4.66E+019 5.17E+019 8.89E+019 0 2.04E+018 9.11E+016 1.93E+020
2058 0 3.76E+018 4.66E+019 5.16E+019 8.88E+019 0 2.04E+018 9.09E+016 1.93E+020
2059 0 3.76E+018 4.66E+019 5.14E+019 8.88E+019 0 2.04E+018 9.06E+016 1.93E+020
2060 0 3.76E+018 4.65E+019 5.12E+019 8.87E+019 0 2.04E+018 9.04E+016 1.92E+020
2061 0 3.76E+018 4.65E+019 5.11E+019 8.87E+019 0 2.04E+018 9.02E+016 1.92E+020
2062 0 3.77E+018 4.65E+019 5.09E+019 8.86E+019 0 2.04E+018 8.99E+016 1.92E+020
2063 0 3.77E+018 4.64E+019 5.08E+019 8.85E+019 0 2.04E+018 8.98E+016 1.92E+020
2064 0 3.77E+018 4.64E+019 5.07E+019 8.85E+019 0 2.04E+018 8.97E+016 1.91E+020
2065 0 3.77E+018 4.64E+019 5.07E+019 8.84E+019 0 2.04E+018 8.96E+016 1.91E+020
2066 0 3.78E+018 4.63E+019 5.06E+019 8.84E+019 0 2.05E+018 8.95E+016 1.91E+020
2067 0 3.78E+018 4.63E+019 5.06E+019 8.83E+019 0 2.05E+018 8.95E+016 1.91E+020
2068 0 3.78E+018 4.63E+019 5.05E+019 8.82E+019 0 2.05E+018 8.94E+016 1.91E+020
2069 0 3.78E+018 4.63E+019 5.04E+019 8.82E+019 0 2.05E+018 8.93E+016 1.91E+020
2070 0 3.79E+018 4.62E+019 5.04E+019 8.81E+019 0 2.05E+018 8.92E+016 1.91E+020
2071 0 3.79E+018 4.62E+019 5.03E+019 8.81E+019 0 2.05E+018 8.91E+016 1.90E+020
2072 0 3.79E+018 4.62E+019 5.03E+019 8.80E+019 0 2.05E+018 8.90E+016 1.90E+020
2073 0 3.79E+018 4.61E+019 5.02E+019 8.79E+019 0 2.05E+018 8.90E+016 1.90E+020
2074 0 3.80E+018 4.61E+019 5.02E+019 8.79E+019 0 2.05E+018 8.89E+016 1.90E+020
2075 0 3.80E+018 4.61E+019 5.02E+019 8.78E+019 0 2.05E+018 8.89E+016 1.90E+020
2076 0 3.80E+018 4.60E+019 5.02E+019 8.77E+019 0 2.05E+018 8.88E+016 1.90E+020
2077 0 3.80E+018 4.60E+019 5.02E+019 8.77E+019 0 2.05E+018 8.88E+016 1.90E+020
2078 0 3.81E+018 4.60E+019 5.02E+019 8.76E+019 0 2.05E+018 8.88E+016 1.90E+020
2079 0 3.81E+018 4.59E+019 5.01E+019 8.76E+019 0 2.06E+018 8.87E+016 1.90E+020
2080 0 3.81E+018 4.59E+019 5.01E+019 8.75E+019 0 2.06E+018 8.87E+016 1.89E+020
2081 0 3.81E+018 4.59E+019 5.01E+019 8.74E+019 0 2.06E+018 8.87E+016 1.89E+020
2082 0 3.82E+018 4.59E+019 5.01E+019 8.74E+019 0 2.06E+018 8.86E+016 1.89E+020
2083 0 3.82E+018 4.58E+019 5.01E+019 8.73E+019 0 2.06E+018 8.86E+016 1.89E+020
2084 0 3.82E+018 4.58E+019 5.00E+019 8.73E+019 0 2.06E+018 8.86E+016 1.89E+020
2085 0 3.82E+018 4.58E+019 5.00E+019 8.72E+019 0 2.06E+018 8.86E+016 1.89E+020
2086 0 3.83E+018 4.57E+019 5.00E+019 8.71E+019 0 2.06E+018 8.85E+016 1.89E+020
2087 0 3.83E+018 4.57E+019 5.00E+019 8.71E+019 0 2.06E+018 8.85E+016 1.89E+020
2088 0 3.83E+018 4.57E+019 4.99E+019 8.70E+019 0 2.06E+018 8.85E+016 1.89E+020
2089 0 3.83E+018 4.56E+019 4.99E+019 8.70E+019 0 2.06E+018 8.85E+016 1.88E+020
2090 0 3.84E+018 4.56E+019 4.99E+019 8.69E+019 0 2.06E+018 8.84E+016 1.88E+020
2091 0 3.84E+018 4.56E+019 4.98E+019 8.68E+019 0 2.06E+018 8.84E+016 1.88E+020
2092 0 3.84E+018 4.55E+019 4.98E+019 8.68E+019 0 2.06E+018 8.84E+016 1.88E+020
2093 0 3.84E+018 4.55E+019 4.98E+019 8.67E+019 0 2.07E+018 8.84E+016 1.88E+020
2094 0 3.84E+018 4.55E+019 4.98E+019 8.67E+019 0 2.07E+018 8.84E+016 1.88E+020
2095 0 3.85E+018 4.55E+019 4.98E+019 8.66E+019 0 2.07E+018 8.83E+016 1.88E+020
2096 0 3.85E+018 4.54E+019 4.97E+019 8.65E+019 0 2.07E+018 8.83E+016 1.88E+020
2097 0 3.85E+018 4.54E+019 4.97E+019 8.65E+019 0 2.07E+018 8.83E+016 1.88E+020
2098 0 3.85E+018 4.54E+019 4.97E+019 8.64E+019 0 2.07E+018 8.83E+016 1.87E+020
2099 0 3.86E+018 4.53E+019 4.97E+019 8.64E+019 0 2.07E+018 8.83E+016 1.87E+020
2100 0 3.86E+018 4.53E+019 4.97E+019 8.63E+019 0 2.07E+018 8.82E+016 1.87E+020
2101 0 3.86E+018 4.53E+019 4.96E+019 8.63E+019 0 2.07E+018 8.82E+016 1.87E+020
2102 0 3.86E+018 4.52E+019 4.96E+019 8.62E+019 0 2.07E+018 8.82E+016 1.87E+020
2103 0 3.87E+018 4.52E+019 4.96E+019 8.61E+019 0 2.07E+018 8.82E+016 1.87E+020
2104 0 3.87E+018 4.52E+019 4.96E+019 8.61E+019 0 2.07E+018 8.82E+016 1.87E+020
2105 0 3.87E+018 4.51E+019 4.96E+019 8.60E+019 0 2.07E+018 8.82E+016 1.87E+020
2106 0 3.87E+018 4.51E+019 4.96E+019 8.60E+019 0 2.07E+018 8.82E+016 1.87E+020
2107 0 3.88E+018 4.51E+019 4.96E+019 8.59E+019 0 2.08E+018 8.82E+016 1.87E+020
2108 0 3.88E+018 4.51E+019 4.96E+019 8.58E+019 0 2.08E+018 8.83E+016 1.86E+020
2109 0 3.88E+018 4.50E+019 4.96E+019 8.58E+019 0 2.08E+018 8.83E+016 1.86E+020
2110 0 3.88E+018 4.50E+019 4.96E+019 8.57E+019 0 2.08E+018 8.83E+016 1.86E+020
2111 0 3.89E+018 4.50E+019 4.96E+019 8.57E+019 0 2.08E+018 8.83E+016 1.86E+020
2112 0 3.89E+018 4.49E+019 4.96E+019 8.56E+019 0 2.08E+018 8.83E+016 1.86E+020
2113 0 3.89E+018 4.49E+019 4.95E+019 8.55E+019 0 2.08E+018 8.83E+016 1.86E+020
2114 0 3.89E+018 4.49E+019 4.95E+019 8.55E+019 0 2.08E+018 8.83E+016 1.86E+020
2115 0 3.90E+018 4.48E+019 4.95E+019 8.54E+019 0 2.08E+018 8.84E+016 1.86E+020
2116 0 3.90E+018 4.48E+019 4.95E+019 8.54E+019 0 2.08E+018 8.84E+016 1.86E+020
2117 0 3.90E+018 4.48E+019 4.95E+019 8.53E+019 0 2.08E+018 8.84E+016 1.86E+020
2118 0 3.90E+018 4.47E+019 4.95E+019 8.52E+019 0 2.08E+018 8.84E+016 1.85E+020
2119 0 3.91E+018 4.47E+019 4.95E+019 8.52E+019 0 2.08E+018 8.85E+016 1.85E+020
2120 0 3.91E+018 4.47E+019 4.95E+019 8.51E+019 0 2.08E+018 8.85E+016 1.85E+020
2121 0 3.91E+018 4.47E+019 4.95E+019 8.51E+019 0 2.09E+018 8.85E+016 1.85E+020
2122 0 3.91E+018 4.46E+019 4.95E+019 8.50E+019 0 2.09E+018 8.85E+016 1.85E+020
2123 0 3.92E+018 4.46E+019 4.95E+019 8.49E+019 0 2.09E+018 8.86E+016 1.85E+020
2124 0 3.92E+018 4.46E+019 4.95E+019 8.49E+019 0 2.09E+018 8.86E+016 1.85E+020
2125 0 3.92E+018 4.45E+019 4.95E+019 8.48E+019 0 2.09E+018 8.86E+016 1.85E+020
2126 0 3.92E+018 4.45E+019 4.95E+019 8.48E+019 0 2.09E+018 8.86E+016 1.85E+020
2127 0 3.93E+018 4.45E+019 4.95E+019 8.47E+019 0 2.09E+018 8.87E+016 1.85E+020
2128 0 3.93E+018 4.44E+019 4.95E+019 8.47E+019 0 2.09E+018 8.87E+016 1.85E+020
2129 0 3.93E+018 4.44E+019 4.95E+019 8.46E+019 0 2.09E+018 8.87E+016 1.84E+020
2130 0 3.93E+018 4.44E+019 4.95E+019 8.45E+019 0 2.09E+018 8.88E+016 1.84E+020
2131 0 3.94E+018 4.44E+019 4.94E+019 8.45E+019 0 2.09E+018 8.88E+016 1.84E+020
2132 0 3.94E+018 4.43E+019 4.94E+019 8.44E+019 0 2.09E+018 8.88E+016 1.84E+020
2133 0 3.94E+018 4.43E+019 4.94E+019 8.44E+019 0 2.09E+018 8.89E+016 1.84E+020
2134 0 3.94E+018 4.43E+019 4.94E+019 8.43E+019 0 2.09E+018 8.89E+016 1.84E+020
2135 0 3.95E+018 4.42E+019 4.94E+019 8.42E+019 0 2.10E+018 8.89E+016 1.84E+020
2136 0 3.95E+018 4.42E+019 4.94E+019 8.42E+019 0 2.10E+018 8.89E+016 1.84E+020
2137 0 3.95E+018 4.42E+019 4.94E+019 8.41E+019 0 2.10E+018 8.89E+016 1.84E+020
2138 0 3.95E+018 4.41E+019 4.94E+019 8.41E+019 0 2.10E+018 8.90E+016 1.84E+020
2139 0 3.96E+018 4.41E+019 4.94E+019 8.40E+019 0 2.10E+018 8.90E+016 1.84E+020
2140 0 3.96E+018 4.41E+019 4.94E+019 8.40E+019 0 2.10E+018 8.90E+016 1.83E+020
2141 0 3.96E+018 4.40E+019 4.94E+019 8.39E+019 0 2.10E+018 8.90E+016 1.83E+020
2142 0 3.96E+018 4.40E+019 4.94E+019 8.38E+019 0 2.10E+018 8.90E+016 1.83E+020
2143 0 3.96E+018 4.40E+019 4.94E+019 8.38E+019 0 2.10E+018 8.91E+016 1.83E+020
2144 0 3.97E+018 4.40E+019 4.93E+019 8.37E+019 0 2.10E+018 8.91E+016 1.83E+020
2145 0 3.97E+018 4.39E+019 4.93E+019 8.37E+019 0 2.10E+018 8.91E+016 1.83E+020
2146 0 3.97E+018 4.39E+019 4.93E+019 8.36E+019 0 2.10E+018 8.92E+016 1.83E+020
2147 0 3.97E+018 4.39E+019 4.93E+019 8.35E+019 0 2.10E+018 8.92E+016 1.83E+020
2148 0 3.98E+018 4.38E+019 4.93E+019 8.35E+019 0 2.10E+018 8.93E+016 1.83E+020
2149 0 3.98E+018 4.38E+019 4.93E+019 8.34E+019 0 2.10E+018 8.93E+016 1.83E+020
2150 0 3.98E+018 4.38E+019 4.93E+019 8.34E+019 0 2.11E+018 8.93E+016 1.83E+020
2151 0 3.98E+018 4.37E+019 4.93E+019 8.33E+019 0 2.11E+018 8.94E+016 1.82E+020
2152 0 3.99E+018 4.37E+019 4.93E+019 8.33E+019 0 2.11E+018 8.94E+016 1.82E+020
2153 0 3.99E+018 4.37E+019 4.93E+019 8.32E+019 0 2.11E+018 8.95E+016 1.82E+020
2154 0 3.99E+018 4.37E+019 4.93E+019 8.31E+019 0 2.11E+018 8.96E+016 1.82E+020
2155 0 3.99E+018 4.36E+019 4.93E+019 8.31E+019 0 2.11E+018 8.97E+016 1.82E+020
2156 0 4.00E+018 4.36E+019 4.93E+019 8.30E+019 0 2.11E+018 8.98E+016 1.82E+020
2157 0 4.00E+018 4.36E+019 4.93E+019 8.30E+019 0 2.11E+018 8.99E+016 1.82E+020
2158 0 4.00E+018 4.35E+019 4.92E+019 8.29E+019 0 2.11E+018 8.99E+016 1.82E+020
2159 0 4.00E+018 4.35E+019 4.92E+019 8.28E+019 0 2.11E+018 9.00E+016 1.82E+020
2160 0 4.01E+018 4.35E+019 4.92E+019 8.28E+019 0 2.11E+018 9.01E+016 1.82E+020
2161 0 4.01E+018 4.35E+019 4.92E+019 8.27E+019 0 2.11E+018 9.02E+016 1.82E+020
2162 0 4.01E+018 4.34E+019 4.92E+019 8.27E+019 0 2.11E+018 9.03E+016 1.81E+020
2163 0 4.01E+018 4.34E+019 4.92E+019 8.26E+019 0 2.11E+018 9.04E+016 1.81E+020
2164 0 4.02E+018 4.34E+019 4.93E+019 8.26E+019 0 2.11E+018 9.06E+016 1.81E+020
2165 0 4.02E+018 4.33E+019 4.93E+019 8.25E+019 0 2.12E+018 9.08E+016 1.81E+020
2166 0 4.02E+018 4.33E+019 4.93E+019 8.24E+019 0 2.12E+018 9.09E+016 1.81E+020
2167 0 4.02E+018 4.33E+019 4.93E+019 8.24E+019 0 2.12E+018 9.11E+016 1.81E+020
2168 0 4.03E+018 4.32E+019 4.93E+019 8.23E+019 0 2.12E+018 9.12E+016 1.81E+020
2169 0 4.03E+018 4.32E+019 4.93E+019 8.23E+019 0 2.12E+018 9.14E+016 1.81E+020
2170 0 4.03E+018 4.32E+019 4.93E+019 8.22E+019 0 2.12E+018 9.15E+016 1.81E+020
2171 0 4.03E+018 4.32E+019 4.93E+019 8.22E+019 0 2.12E+018 9.17E+016 1.81E+020
2172 0 4.03E+018 4.31E+019 4.93E+019 8.21E+019 0 2.12E+018 9.18E+016 1.81E+020
2173 0 4.04E+018 4.31E+019 4.93E+019 8.20E+019 0 2.12E+018 9.19E+016 1.81E+020
2174 0 4.04E+018 4.31E+019 4.93E+019 8.20E+019 0 2.12E+018 9.18E+016 1.81E+020
2175 0 4.04E+018 4.30E+019 4.93E+019 8.19E+019 0 2.12E+018 9.18E+016 1.80E+020
2176 0 4.04E+018 4.30E+019 4.93E+019 8.19E+019 0 2.12E+018 9.17E+016 1.80E+020
2177 0 4.05E+018 4.30E+019 4.93E+019 8.18E+019 0 2.12E+018 9.17E+016 1.80E+020
2178 0 4.05E+018 4.29E+019 4.93E+019 8.18E+019 0 2.12E+018 9.16E+016 1.80E+020
2179 0 4.05E+018 4.29E+019 4.93E+019 8.17E+019 0 2.12E+018 9.16E+016 1.80E+020
2180 0 4.05E+018 4.29E+019 4.93E+019 8.16E+019 0 2.13E+018 9.15E+016 1.80E+020
2181 0 4.06E+018 4.29E+019 4.93E+019 8.16E+019 0 2.13E+018 9.15E+016 1.80E+020
2182 0 4.06E+018 4.28E+019 4.92E+019 8.15E+019 0 2.13E+018 9.15E+016 1.80E+020
2183 0 4.06E+018 4.28E+019 4.92E+019 8.15E+019 0 2.13E+018 9.13E+016 1.80E+020
2184 0 4.06E+018 4.28E+019 4.92E+019 8.14E+019 0 2.13E+018 9.10E+016 1.80E+020
2185 0 4.07E+018 4.27E+019 4.92E+019 8.14E+019 0 2.13E+018 9.08E+016 1.79E+020
2186 0 4.07E+018 4.27E+019 4.91E+019 8.13E+019 0 2.13E+018 9.06E+016 1.79E+020
2187 0 4.07E+018 4.27E+019 4.91E+019 8.12E+019 0 2.13E+018 9.03E+016 1.79E+020
2188 0 4.07E+018 4.27E+019 4.91E+019 8.12E+019 0 2.13E+018 9.01E+016 1.79E+020
2189 0 4.08E+018 4.26E+019 4.90E+019 8.11E+019 0 2.13E+018 8.99E+016 1.79E+020
2190 0 4.08E+018 4.26E+019 4.90E+019 8.11E+019 0 2.13E+018 8.96E+016 1.79E+020
2191 0 4.08E+018 4.26E+019 4.90E+019 8.10E+019 0 2.13E+018 8.94E+016 1.79E+020
2192 0 4.08E+018 4.25E+019 4.89E+019 8.10E+019 0 2.13E+018 8.92E+016 1.79E+020
2193 0 4.08E+018 4.25E+019 4.89E+019 8.09E+019 0 2.13E+018 8.90E+016 1.79E+020
2194 0 4.09E+018 4.25E+019 4.89E+019 8.08E+019 0 2.13E+018 8.88E+016 1.78E+020
2195 0 4.09E+018 4.24E+019 4.89E+019 8.08E+019 0 2.13E+018 8.87E+016 1.78E+020
2196 0 4.09E+018 4.24E+019 4.89E+019 8.07E+019 0 2.14E+018 8.85E+016 1.78E+020
2197 0 4.09E+018 4.24E+019 4.88E+019 8.07E+019 0 2.14E+018 8.84E+016 1.78E+020
2198 0 4.10E+018 4.24E+019 4.88E+019 8.06E+019 0 2.14E+018 8.82E+016 1.78E+020
2199 0 4.10E+018 4.23E+019 4.88E+019 8.06E+019 0 2.14E+018 8.80E+016 1.78E+020
2200 0 4.10E+018 4.23E+019 4.88E+019 8.05E+019 0 2.14E+018 8.79E+016 1.78E+020
2201 0 4.10E+018 4.23E+019 4.88E+019 8.04E+019 0 2.14E+018 8.77E+016 1.78E+020
2202 0 4.11E+018 4.22E+019 4.87E+019 8.04E+019 0 2.14E+018 8.76E+016 1.78E+020
2203 0 4.11E+018 4.22E+019 4.87E+019 8.03E+019 0 2.14E+018 8.74E+016 1.78E+020
2204 0 4.11E+018 4.22E+019 4.87E+019 8.03E+019 0 2.14E+018 8.73E+016 1.77E+020
2205 0 4.11E+018 4.22E+019 4.87E+019 8.02E+019 0 2.14E+018 8.72E+016 1.77E+020
2206 0 4.12E+018 4.21E+019 4.87E+019 8.02E+019 0 2.14E+018 8.71E+016 1.77E+020
2207 0 4.12E+018 4.21E+019 4.86E+019 8.01E+019 0 2.14E+018 8.70E+016 1.77E+020
2208 0 4.12E+018 4.21E+019 4.86E+019 8.01E+019 0 2.14E+018 8.69E+016 1.77E+020
2209 0 4.12E+018 4.20E+019 4.86E+019 8.00E+019 0 2.14E+018 8.67E+016 1.77E+020
2210 0 4.12E+018 4.20E+019 4.86E+019 7.99E+019 0 2.14E+018 8.66E+016 1.77E+020
2211 0 4.13E+018 4.20E+019 4.86E+019 7.99E+019 0 2.14E+018 8.65E+016 1.77E+020
2212 0 4.13E+018 4.19E+019 4.85E+019 7.98E+019 0 2.15E+018 8.64E+016 1.77E+020
2213 0 4.13E+018 4.19E+019 4.85E+019 7.98E+019 0 2.15E+018 8.63E+016 1.76E+020
2214 0 4.13E+018 4.19E+019 4.85E+019 7.97E+019 0 2.15E+018 8.62E+016 1.76E+020
2215 0 4.14E+018 4.19E+019 4.85E+019 7.97E+019 0 2.15E+018 8.61E+016 1.76E+020
2216 0 4.14E+018 4.18E+019 4.85E+019 7.96E+019 0 2.15E+018 8.60E+016 1.76E+020
2217 0 4.14E+018 4.18E+019 4.85E+019 7.95E+019 0 2.15E+018 8.59E+016 1.76E+020
2218 0 4.14E+018 4.18E+019 4.84E+019 7.95E+019 0 2.15E+018 8.59E+016 1.76E+020
2219 0 4.15E+018 4.17E+019 4.84E+019 7.94E+019 0 2.15E+018 8.58E+016 1.76E+020
2220 0 4.15E+018 4.17E+019 4.84E+019 7.94E+019 0 2.15E+018 8.57E+016 1.76E+020
2221 0 4.15E+018 4.17E+019 4.84E+019 7.93E+019 0 2.15E+018 8.56E+016 1.76E+020
2222 0 4.15E+018 4.17E+019 4.84E+019 7.93E+019 0 2.15E+018 8.55E+016 1.76E+020
2223 0 4.16E+018 4.16E+019 4.84E+019 7.92E+019 0 2.15E+018 8.54E+016 1.76E+020
2224 0 4.16E+018 4.16E+019 4.84E+019 7.92E+019 0 2.15E+018 8.54E+016 1.75E+020
2225 0 4.16E+018 4.16E+019 4.84E+019 7.91E+019 0 2.15E+018 8.53E+016 1.75E+020
2226 0 4.16E+018 4.15E+019 4.83E+019 7.90E+019 0 2.15E+018 8.52E+016 1.75E+020
2227 0 4.16E+018 4.15E+019 4.83E+019 7.90E+019 0 2.15E+018 8.52E+016 1.75E+020
2228 0 4.17E+018 4.15E+019 4.83E+019 7.89E+019 0 2.15E+018 8.51E+016 1.75E+020
2229 0 4.17E+018 4.15E+019 4.83E+019 7.89E+019 0 2.16E+018 8.50E+016 1.75E+020
2230 0 4.17E+018 4.14E+019 4.83E+019 7.88E+019 0 2.16E+018 8.50E+016 1.75E+020
2231 0 4.17E+018 4.14E+019 4.83E+019 7.88E+019 0 2.16E+018 8.49E+016 1.75E+020
2232 0 4.18E+018 4.14E+019 4.83E+019 7.87E+019 0 2.16E+018 8.48E+016 1.75E+020
2233 0 4.18E+018 4.13E+019 4.83E+019 7.87E+019 0 2.16E+018 8.48E+016 1.75E+020
2234 0 4.18E+018 4.13E+019 4.83E+019 7.86E+019 0 2.16E+018 8.47E+016 1.75E+020
2235 0 4.18E+018 4.13E+019 4.82E+019 7.85E+019 0 2.16E+018 8.47E+016 1.74E+020
2236 0 4.19E+018 4.13E+019 4.82E+019 7.85E+019 0 2.16E+018 8.46E+016 1.74E+020
2237 0 4.19E+018 4.12E+019 4.82E+019 7.84E+019 0 2.16E+018 8.46E+016 1.74E+020
2238 0 4.19E+018 4.12E+019 4.82E+019 7.84E+019 0 2.16E+018 8.45E+016 1.74E+020
2239 0 4.19E+018 4.12E+019 4.82E+019 7.83E+019 0 2.16E+018 8.44E+016 1.74E+020
2240 0 4.19E+018 4.11E+019 4.82E+019 7.83E+019 0 2.16E+018 8.44E+016 1.74E+020
2241 0 4.20E+018 4.11E+019 4.82E+019 7.82E+019 0 2.16E+018 8.43E+016 1.74E+020
2242 0 4.20E+018 4.11E+019 4.82E+019 7.82E+019 0 2.16E+018 8.43E+016 1.74E+020
2243 0 4.20E+018 4.11E+019 4.82E+019 7.81E+019 0 2.16E+018 8.42E+016 1.74E+020
2244 0 4.20E+018 4.10E+019 4.82E+019 7.80E+019 0 2.16E+018 8.42E+016 1.74E+020
2245 0 4.21E+018 4.10E+019 4.81E+019 7.80E+019 0 2.16E+018 8.41E+016 1.74E+020
2246 0 4.21E+018 4.10E+019 4.81E+019 7.79E+019 0 2.17E+018 8.41E+016 1.73E+020
2247 0 4.21E+018 4.09E+019 4.81E+019 7.79E+019 0 2.17E+018 8.40E+016 1.73E+020
2248 0 4.21E+018 4.09E+019 4.81E+019 7.78E+019 0 2.17E+018 8.40E+016 1.73E+020
2249 0 4.22E+018 4.09E+019 4.81E+019 7.78E+019 0 2.17E+018 8.39E+016 1.73E+020
2250 0 4.22E+018 4.09E+019 4.81E+019 7.77E+019 0 2.17E+018 8.38E+016 1.73E+020
2251 0 4.22E+018 4.08E+019 4.81E+019 7.77E+019 0 2.17E+018 8.38E+016 1.73E+020
2252 0 4.22E+018 4.08E+019 4.81E+019 7.76E+019 0 2.17E+018 8.37E+016 1.73E+020
2253 0 4.22E+018 4.08E+019 4.81E+019 7.76E+019 0 2.17E+018 8.37E+016 1.73E+020
2254 0 4.23E+018 4.07E+019 4.81E+019 7.75E+019 0 2.17E+018 8.36E+016 1.73E+020
2255 0 4.23E+018 4.07E+019 4.81E+019 7.74E+019 0 2.17E+018 8.36E+016 1.73E+020
2256 0 4.23E+018 4.07E+019 4.80E+019 7.74E+019 0 2.17E+018 8.35E+016 1.73E+020
2257 0 4.23E+018 4.07E+019 4.80E+019 7.73E+019 0 2.17E+018 8.35E+016 1.72E+020
2258 0 4.24E+018 4.06E+019 4.80E+019 7.73E+019 0 2.17E+018 8.34E+016 1.72E+020
2259 0 4.24E+018 4.06E+019 4.80E+019 7.72E+019 0 2.17E+018 8.34E+016 1.72E+020
2260 0 4.24E+018 4.06E+019 4.80E+019 7.72E+019 0 2.17E+018 8.33E+016 1.72E+020
2261 0 4.24E+018 4.05E+019 4.80E+019 7.71E+019 0 2.17E+018 8.33E+016 1.72E+020
2262 0 4.24E+018 4.05E+019 4.80E+019 7.71E+019 0 2.17E+018 8.32E+016 1.72E+020
2263 0 4.25E+018 4.05E+019 4.80E+019 7.70E+019 0 2.18E+018 8.32E+016 1.72E+020
2264 0 4.25E+018 4.05E+019 4.80E+019 7.69E+019 0 2.18E+018 8.31E+016 1.72E+020
2265 0 4.25E+018 4.04E+019 4.80E+019 7.69E+019 0 2.18E+018 8.31E+016 1.72E+020
2266 0 4.25E+018 4.04E+019 4.80E+019 7.68E+019 0 2.18E+018 8.31E+016 1.72E+020
2267 0 4.26E+018 4.04E+019 4.80E+019 7.68E+019 0 2.18E+018 8.30E+016 1.72E+020
2268 0 4.26E+018 4.03E+019 4.80E+019 7.67E+019 0 2.18E+018 8.30E+016 1.71E+020
2269 0 4.26E+018 4.03E+019 4.80E+019 7.67E+019 0 2.18E+018 8.29E+016 1.71E+020
2270 0 4.26E+018 4.03E+019 4.80E+019 7.66E+019 0 2.18E+018 8.29E+016 1.71E+020
2271 0 4.27E+018 4.03E+019 4.80E+019 7.66E+019 0 2.18E+018 8.28E+016 1.71E+020
2272 0 4.27E+018 4.02E+019 4.79E+019 7.65E+019 0 2.18E+018 8.28E+016 1.71E+020
2273 0 4.27E+018 4.02E+019 4.79E+019 7.65E+019 0 2.18E+018 8.27E+016 1.71E+020
2274 0 4.27E+018 4.02E+019 4.79E+019 7.64E+019 0 2.18E+018 8.27E+016 1.71E+020
2275 0 4.27E+018 4.01E+019 4.79E+019 7.64E+019 0 2.18E+018 8.27E+016 1.71E+020
2276 0 4.28E+018 4.01E+019 4.79E+019 7.63E+019 0 2.18E+018 8.26E+016 1.71E+020
2277 0 4.28E+018 4.01E+019 4.79E+019 7.62E+019 0 2.18E+018 8.26E+016 1.71E+020
2278 0 4.28E+018 4.01E+019 4.79E+019 7.62E+019 0 2.18E+018 8.25E+016 1.71E+020
2279 0 4.28E+018 4.00E+019 4.79E+019 7.61E+019 0 2.18E+018 8.25E+016 1.71E+020
2280 0 4.29E+018 4.00E+019 4.79E+019 7.61E+019 0 2.18E+018 8.25E+016 1.70E+020
2281 0 4.29E+018 4.00E+019 4.79E+019 7.60E+019 0 2.19E+018 8.24E+016 1.70E+020
2282 0 4.29E+018 4.00E+019 4.79E+019 7.60E+019 0 2.19E+018 8.24E+016 1.70E+020
2283 0 4.29E+018 3.99E+019 4.79E+019 7.59E+019 0 2.19E+018 8.24E+016 1.70E+020
2284 0 4.29E+018 3.99E+019 4.79E+019 7.59E+019 0 2.19E+018 8.23E+016 1.70E+020
2285 0 4.30E+018 3.99E+019 4.79E+019 7.58E+019 0 2.19E+018 8.23E+016 1.70E+020
2286 0 4.30E+018 3.98E+019 4.79E+019 7.58E+019 0 2.19E+018 8.23E+016 1.70E+020
2287 0 4.30E+018 3.98E+019 4.79E+019 7.57E+019 0 2.19E+018 8.22E+016 1.70E+020
2288 0 4.30E+018 3.98E+019 4.79E+019 7.56E+019 0 2.19E+018 8.22E+016 1.70E+020
2289 0 4.31E+018 3.98E+019 4.79E+019 7.56E+019 0 2.19E+018 8.22E+016 1.70E+020
2290 0 4.31E+018 3.97E+019 4.79E+019 7.55E+019 0 2.19E+018 8.21E+016 1.70E+020
2291 0 4.31E+018 3.97E+019 4.79E+019 7.55E+019 0 2.19E+018 8.21E+016 1.70E+020
2292 0 4.31E+018 3.97E+019 4.79E+019 7.54E+019 0 2.19E+018 8.21E+016 1.70E+020
2293 0 4.31E+018 3.96E+019 4.79E+019 7.54E+019 0 2.19E+018 8.20E+016 1.69E+020
2294 0 4.32E+018 3.96E+019 4.79E+019 7.53E+019 0 2.19E+018 8.20E+016 1.69E+020
2295 0 4.32E+018 3.96E+019 4.80E+019 7.53E+019 0 2.19E+018 8.20E+016 1.69E+020
2296 0 4.32E+018 3.96E+019 4.80E+019 7.52E+019 0 2.19E+018 8.20E+016 1.69E+020
2297 0 4.32E+018 3.95E+019 4.80E+019 7.52E+019 0 2.19E+018 8.20E+016 1.69E+020
2298 0 4.33E+018 3.95E+019 4.80E+019 7.51E+019 0 2.19E+018 8.19E+016 1.69E+020
2299 0 4.33E+018 3.95E+019 4.80E+019 7.51E+019 0 2.19E+018 8.19E+016 1.69E+020
2300 0 4.33E+018 3.94E+019 4.80E+019 7.50E+019 0 2.20E+018 8.19E+016 1.69E+020
2301 0 4.33E+018 3.94E+019 4.80E+019 7.50E+019 0 2.20E+018 8.19E+016 1.69E+020
2302 0 4.34E+018 3.94E+019 4.80E+019 7.49E+019 0 2.20E+018 8.19E+016 1.69E+020
2303 0 4.34E+018 3.94E+019 4.80E+019 7.48E+019 0 2.20E+018 8.18E+016 1.69E+020
2304 0 4.34E+018 3.93E+019 4.80E+019 7.48E+019 0 2.20E+018 8.18E+016 1.69E+020
2305 0 4.34E+018 3.93E+019 4.80E+019 7.47E+019 0 2.20E+018 8.18E+016 1.69E+020
2306 0 4.34E+018 3.93E+019 4.80E+019 7.47E+019 0 2.20E+018 8.18E+016 1.69E+020
2307 0 4.35E+018 3.93E+019 4.80E+019 7.46E+019 0 2.20E+018 8.18E+016 1.68E+020
2308 0 4.35E+018 3.92E+019 4.81E+019 7.46E+019 0 2.20E+018 8.18E+016 1.68E+020
2309 0 4.35E+018 3.92E+019 4.81E+019 7.45E+019 0 2.20E+018 8.18E+016 1.68E+020
2310 0 4.35E+018 3.92E+019 4.81E+019 7.45E+019 0 2.20E+018 8.18E+016 1.68E+020
2311 0 4.36E+018 3.91E+019 4.81E+019 7.44E+019 0 2.20E+018 8.17E+016 1.68E+020
2312 0 4.36E+018 3.91E+019 4.81E+019 7.44E+019 0 2.20E+018 8.17E+016 1.68E+020
2313 0 4.36E+018 3.91E+019 4.81E+019 7.43E+019 0 2.20E+018 8.17E+016 1.68E+020
2314 0 4.36E+018 3.91E+019 4.81E+019 7.43E+019 0 2.20E+018 8.17E+016 1.68E+020
2315 0 4.36E+018 3.90E+019 4.82E+019 7.42E+019 0 2.20E+018 8.17E+016 1.68E+020
2316 0 4.37E+018 3.90E+019 4.82E+019 7.42E+019 0 2.20E+018 8.17E+016 1.68E+020
2317 0 4.37E+018 3.90E+019 4.82E+019 7.41E+019 0 2.20E+018 8.17E+016 1.68E+020
2318 0 4.37E+018 3.90E+019 4.82E+019 7.40E+019 0 2.20E+018 8.17E+016 1.68E+020
2319 0 4.37E+018 3.89E+019 4.82E+019 7.40E+019 0 2.21E+018 8.17E+016 1.68E+020
2320 0 4.37E+018 3.89E+019 4.83E+019 7.39E+019 0 2.21E+018 8.17E+016 1.68E+020
2321 0 4.38E+018 3.89E+019 4.83E+019 7.39E+019 0 2.21E+018 8.17E+016 1.68E+020
2322 0 4.38E+018 3.88E+019 4.83E+019 7.38E+019 0 2.21E+018 8.17E+016 1.68E+020
2323 0 4.38E+018 3.88E+019 4.83E+019 7.38E+019 0 2.21E+018 8.17E+016 1.68E+020
2324 0 4.38E+018 3.88E+019 4.84E+019 7.37E+019 0 2.21E+018 8.18E+016 1.67E+020
2325 0 4.39E+018 3.88E+019 4.84E+019 7.37E+019 0 2.21E+018 8.18E+016 1.67E+020
2326 0 4.39E+018 3.87E+019 4.84E+019 7.36E+019 0 2.21E+018 8.18E+016 1.67E+020
2327 0 4.39E+018 3.87E+019 4.85E+019 7.36E+019 0 2.21E+018 8.18E+016 1.67E+020
2328 0 4.39E+018 3.87E+019 4.85E+019 7.35E+019 0 2.21E+018 8.18E+016 1.67E+020
2329 0 4.39E+018 3.87E+019 4.85E+019 7.35E+019 0 2.21E+018 8.19E+016 1.67E+020
2330 0 4.40E+018 3.86E+019 4.85E+019 7.34E+019 0 2.21E+018 8.19E+016 1.67E+020
2331 0 4.40E+018 3.86E+019 4.86E+019 7.34E+019 0 2.21E+018 8.19E+016 1.67E+020
2332 0 4.40E+018 3.86E+019 4.86E+019 7.33E+019 0 2.21E+018 8.19E+016 1.67E+020
2333 0 4.40E+018 3.85E+019 4.86E+019 7.33E+019 0 2.21E+018 8.20E+016 1.67E+020
2334 0 4.41E+018 3.85E+019 4.87E+019 7.32E+019 0 2.21E+018 8.20E+016 1.67E+020
2335 0 4.41E+018 3.85E+019 4.87E+019 7.32E+019 0 2.21E+018 8.20E+016 1.67E+020
2336 0 4.41E+018 3.85E+019 4.88E+019 7.31E+019 0 2.21E+018 8.21E+016 1.67E+020
2337 0 4.41E+018 3.84E+019 4.88E+019 7.30E+019 0 2.21E+018 8.21E+016 1.67E+020
2338 0 4.41E+018 3.84E+019 4.89E+019 7.30E+019 0 2.22E+018 8.21E+016 1.67E+020
2339 0 4.42E+018 3.84E+019 4.89E+019 7.29E+019 0 2.22E+018 8.22E+016 1.67E+020
2340 0 4.42E+018 3.84E+019 4.89E+019 7.29E+019 0 2.22E+018 8.22E+016 1.67E+020
2341 0 4.42E+018 3.83E+019 4.90E+019 7.28E+019 0 2.22E+018 8.22E+016 1.67E+020
2342 0 4.42E+018 3.83E+019 4.90E+019 7.28E+019 0 2.22E+018 8.23E+016 1.67E+020
2343 0 4.43E+018 3.83E+019 4.91E+019 7.27E+019 0 2.22E+018 8.23E+016 1.67E+020
2344 0 4.43E+018 3.82E+019 4.91E+019 7.27E+019 0 2.22E+018 8.24E+016 1.67E+020
2345 0 4.43E+018 3.82E+019 4.92E+019 7.26E+019 0 2.22E+018 8.25E+016 1.67E+020
2346 0 4.43E+018 3.82E+019 4.93E+019 7.26E+019 0 2.22E+018 8.26E+016 1.67E+020
2347 0 4.43E+018 3.82E+019 4.93E+019 7.25E+019 0 2.22E+018 8.27E+016 1.67E+020
2348 0 4.44E+018 3.81E+019 4.94E+019 7.25E+019 0 2.22E+018 8.28E+016 1.67E+020
2349 0 4.44E+018 3.81E+019 4.94E+019 7.24E+019 0 2.22E+018 8.29E+016 1.67E+020
2350 0 4.44E+018 3.81E+019 4.95E+019 7.24E+019 0 2.22E+018 8.30E+016 1.67E+020
2351 0 4.44E+018 3.81E+019 4.96E+019 7.23E+019 0 2.22E+018 8.31E+016 1.67E+020
2352 0 4.44E+018 3.80E+019 4.96E+019 7.23E+019 0 2.22E+018 8.32E+016 1.67E+020
2353 0 4.45E+018 3.80E+019 4.97E+019 7.22E+019 0 2.22E+018 8.33E+016 1.67E+020
2354 0 4.45E+018 3.80E+019 4.98E+019 7.22E+019 0 2.22E+018 8.34E+016 1.67E+020
2355 0 4.45E+018 3.79E+019 4.98E+019 7.21E+019 0 2.22E+018 8.35E+016 1.67E+020
2356 0 4.45E+018 3.79E+019 4.99E+019 7.21E+019 0 2.22E+018 8.36E+016 1.67E+020
2357 0 4.46E+018 3.79E+019 5.00E+019 7.20E+019 0 2.22E+018 8.36E+016 1.67E+020
2358 0 4.46E+018 3.79E+019 5.01E+019 7.20E+019 0 2.22E+018 8.37E+016 1.67E+020
2359 0 4.46E+018 3.78E+019 5.01E+019 7.19E+019 0 2.23E+018 8.38E+016 1.67E+020
2360 0 4.46E+018 3.78E+019 5.02E+019 7.19E+019 0 2.23E+018 8.39E+016 1.67E+020
2361 0 4.46E+018 3.78E+019 5.03E+019 7.18E+019 0 2.23E+018 8.39E+016 1.67E+020
2362 0 4.47E+018 3.78E+019 5.04E+019 7.17E+019 0 2.23E+018 8.40E+016 1.67E+020
2363 0 4.47E+018 3.77E+019 5.05E+019 7.17E+019 0 2.23E+018 8.41E+016 1.67E+020
2364 0 4.47E+018 3.77E+019 5.06E+019 7.16E+019 0 2.23E+018 8.43E+016 1.67E+020
2365 0 4.47E+018 3.77E+019 5.07E+019 7.16E+019 0 2.23E+018 8.44E+016 1.67E+020
2366 0 4.47E+018 3.77E+019 5.08E+019 7.15E+019 0 2.23E+018 8.45E+016 1.67E+020
2367 0 4.48E+018 3.76E+019 5.09E+019 7.15E+019 0 2.23E+018 8.47E+016 1.67E+020
2368 0 4.48E+018 3.76E+019 5.10E+019 7.14E+019 0 2.23E+018 8.48E+016 1.67E+020
2369 0 4.48E+018 3.76E+019 5.11E+019 7.14E+019 0 2.23E+018 8.50E+016 1.67E+020
2370 0 4.48E+018 3.75E+019 5.12E+019 7.13E+019 0 2.23E+018 8.51E+016 1.67E+020
2371 0 4.49E+018 3.75E+019 5.13E+019 7.13E+019 0 2.23E+018 8.52E+016 1.67E+020
2372 0 4.49E+018 3.75E+019 5.14E+019 7.12E+019 0 2.23E+018 8.54E+016 1.67E+020
2373 0 4.49E+018 3.75E+019 5.15E+019 7.12E+019 0 2.23E+018 8.56E+016 1.67E+020
2374 0 4.49E+018 3.74E+019 5.16E+019 7.11E+019 0 2.23E+018 8.59E+016 1.67E+020
2375 0 4.49E+018 3.74E+019 5.18E+019 7.11E+019 0 2.23E+018 8.62E+016 1.67E+020
2376 0 4.50E+018 3.74E+019 5.19E+019 7.10E+019 0 2.23E+018 8.65E+016 1.67E+020
2377 0 4.50E+018 3.74E+019 5.20E+019 7.10E+019 0 2.23E+018 8.68E+016 1.67E+020
2378 0 4.50E+018 3.73E+019 5.22E+019 7.09E+019 0 2.23E+018 8.71E+016 1.67E+020
2379 0 4.50E+018 3.73E+019 5.23E+019 7.09E+019 0 2.23E+018 8.74E+016 1.67E+020
2380 0 4.50E+018 3.73E+019 5.25E+019 7.08E+019 0 2.24E+018 8.77E+016 1.67E+020
2381 0 4.51E+018 3.73E+019 5.26E+019 7.08E+019 0 2.24E+018 8.80E+016 1.67E+020
2382 0 4.51E+018 3.72E+019 5.27E+019 7.07E+019 0 2.24E+018 8.83E+016 1.67E+020
2383 0 4.51E+018 3.72E+019 5.29E+019 7.07E+019 0 2.24E+018 8.85E+016 1.68E+020
2384 0 4.51E+018 3.72E+019 5.31E+019 7.06E+019 0 2.24E+018 8.87E+016 1.68E+020
2385 0 4.52E+018 3.71E+019 5.32E+019 7.06E+019 0 2.24E+018 8.89E+016 1.68E+020
2386 0 4.52E+018 3.71E+019 5.34E+019 7.05E+019 0 2.24E+018 8.92E+016 1.68E+020
2387 0 4.52E+018 3.71E+019 5.36E+019 7.05E+019 0 2.24E+018 8.94E+016 1.68E+020
2388 0 4.52E+018 3.71E+019 5.37E+019 7.04E+019 0 2.24E+018 8.96E+016 1.68E+020
2389 0 4.52E+018 3.70E+019 5.39E+019 7.04E+019 0 2.24E+018 8.98E+016 1.68E+020
2390 0 4.53E+018 3.70E+019 5.41E+019 7.03E+019 0 2.24E+018 9.00E+016 1.68E+020
2391 0 4.53E+018 3.70E+019 5.42E+019 7.03E+019 0 2.24E+018 9.02E+016 1.68E+020
2392 0 4.53E+018 3.70E+019 5.44E+019 7.02E+019 0 2.24E+018 9.04E+016 1.68E+020
2393 0 4.53E+018 3.69E+019 5.46E+019 7.02E+019 0 2.24E+018 9.07E+016 1.68E+020
2394 0 4.53E+018 3.69E+019 5.48E+019 7.01E+019 0 2.24E+018 9.10E+016 1.69E+020
2395 0 4.54E+018 3.69E+019 5.50E+019 7.01E+019 0 2.24E+018 9.12E+016 1.69E+020
2396 0 4.54E+018 3.69E+019 5.53E+019 7.00E+019 0 2.24E+018 9.15E+016 1.69E+020
2397 0 4.54E+018 3.68E+019 5.55E+019 7.00E+019 0 2.24E+018 9.18E+016 1.69E+020
2398 0 4.54E+018 3.68E+019 5.57E+019 6.99E+019 0 2.24E+018 9.21E+016 1.69E+020
2399 0 4.54E+018 3.68E+019 5.59E+019 6.99E+019 0 2.24E+018 9.24E+016 1.69E+020
2400 0 4.55E+018 3.68E+019 5.62E+019 6.98E+019 0 2.24E+018 9.26E+016 1.70E+020
2401 0 4.55E+018 3.67E+019 5.64E+019 6.98E+019 0 2.24E+018 9.29E+016 1.70E+020
2402 0 4.55E+018 3.67E+019 5.66E+019 6.97E+019 0 2.24E+018 9.32E+016 1.70E+020
2403 0 4.55E+018 3.67E+019 5.69E+019 6.97E+019 0 2.25E+018 9.37E+016 1.70E+020
2404 0 4.56E+018 3.66E+019 5.72E+019 6.96E+019 0 2.25E+018 9.44E+016 1.70E+020
2405 0 4.56E+018 3.66E+019 5.76E+019 6.96E+019 0 2.25E+018 9.51E+016 1.71E+020
2406 0 4.56E+018 3.66E+019 5.79E+019 6.95E+019 0 2.25E+018 9.57E+016 1.71E+020
2407 0 4.56E+018 3.66E+019 5.82E+019 6.95E+019 0 2.25E+018 9.64E+016 1.71E+020
2408 0 4.56E+018 3.65E+019 5.86E+019 6.94E+019 0 2.25E+018 9.71E+016 1.71E+020
2409 0 4.57E+018 3.65E+019 5.89E+019 6.94E+019 0 2.25E+018 9.77E+016 1.72E+020
2410 0 4.57E+018 3.65E+019 5.92E+019 6.93E+019 0 2.25E+018 9.84E+016 1.72E+020
2411 0 4.57E+018 3.65E+019 5.96E+019 6.93E+019 0 2.25E+018 9.91E+016 1.72E+020
2412 0 4.57E+018 3.64E+019 5.99E+019 6.92E+019 0 2.25E+018 9.97E+016 1.72E+020
2413 0 4.57E+018 3.64E+019 6.04E+019 6.92E+019 0 2.25E+018 1.01E+017 1.73E+020
2414 0 4.58E+018 3.64E+019 6.11E+019 6.91E+019 0 2.25E+018 1.03E+017 1.73E+020
2415 0 4.58E+018 3.64E+019 6.18E+019 6.91E+019 0 2.25E+018 1.04E+017 1.74E+020
2416 0 4.58E+018 3.63E+019 6.25E+019 6.90E+019 0 2.25E+018 1.06E+017 1.75E+020
2417 0 4.58E+018 3.63E+019 6.32E+019 6.90E+019 0 2.25E+018 1.07E+017 1.75E+020
2418 0 4.58E+018 3.63E+019 6.39E+019 6.89E+019 0 2.25E+018 1.09E+017 1.76E+020
2419 0 4.59E+018 3.63E+019 6.46E+019 6.89E+019 0 2.25E+018 1.10E+017 1.77E+020
2420 0 4.59E+018 3.62E+019 6.53E+019 6.88E+019 0 2.25E+018 1.12E+017 1.77E+020
2421 0 4.59E+018 3.62E+019 6.60E+019 6.88E+019 0 2.25E+018 1.14E+017 1.78E+020
2422 0 4.59E+018 3.62E+019 6.67E+019 6.87E+019 0 2.25E+018 1.15E+017 1.78E+020
2423 0 4.59E+018 3.62E+019 6.74E+019 6.87E+019 0 2.25E+018 1.18E+017 1.79E+020
2424 0 4.60E+018 3.61E+019 6.83E+019 6.86E+019 0 2.25E+018 1.22E+017 1.80E+020
2425 0 4.60E+018 3.61E+019 6.91E+019 6.86E+019 0 2.25E+018 1.26E+017 1.81E+020
2426 0 4.60E+018 3.61E+019 7.00E+019 6.85E+019 0 2.26E+018 1.30E+017 1.81E+020
2427 0 4.60E+018 3.60E+019 7.09E+019 6.85E+019 0 2.26E+018 1.34E+017 1.82E+020
2428 0 4.61E+018 3.60E+019 7.17E+019 6.84E+019 0 2.26E+018 1.38E+017 1.83E+020
2429 0 4.61E+018 3.60E+019 7.26E+019 6.84E+019 0 2.26E+018 1.42E+017 1.84E+020
2430 0 4.61E+018 3.60E+019 7.34E+019 6.83E+019 0 2.26E+018 1.46E+017 1.85E+020
2431 0 4.61E+018 3.59E+019 7.43E+019 6.83E+019 0 2.26E+018 1.50E+017 1.85E+020
2432 0 4.61E+018 3.59E+019 7.51E+019 6.82E+019 0 2.26E+018 1.54E+017 1.86E+020
2433 0 4.62E+018 3.59E+019 7.60E+019 6.82E+019 0 2.26E+018 1.57E+017 1.87E+020
2434 0 4.62E+018 3.59E+019 7.68E+019 6.81E+019 0 2.26E+018 1.59E+017 1.88E+020
2435 0 4.62E+018 3.58E+019 7.76E+019 6.81E+019 0 2.26E+018 1.61E+017 1.88E+020
2436 0 4.62E+018 3.58E+019 7.84E+019 6.80E+019 0 2.26E+018 1.63E+017 1.89E+020
2437 0 4.62E+018 3.58E+019 7.92E+019 6.80E+019 0 2.26E+018 1.66E+017 1.90E+020
2438 0 4.63E+018 3.58E+019 8.00E+019 6.79E+019 0 2.26E+018 1.68E+017 1.91E+020
2439 0 4.63E+018 3.57E+019 8.08E+019 6.79E+019 0 2.26E+018 1.70E+017 1.91E+020
2440 0 4.63E+018 3.57E+019 8.15E+019 6.78E+019 0 2.26E+018 1.72E+017 1.92E+020
2441 0 4.63E+018 3.57E+019 8.23E+019 6.78E+019 0 2.26E+018 1.74E+017 1.93E+020
2442 0 4.63E+018 3.57E+019 8.31E+019 6.77E+019 0 2.26E+018 1.77E+017 1.93E+020
2443 0 4.64E+018 3.56E+019 8.48E+019 6.77E+019 0 2.26E+018 1.88E+017 1.95E+020
2444 0 4.64E+018 3.56E+019 8.73E+019 6.76E+019 0 2.26E+018 2.07E+017 1.97E+020
2445 0 4.64E+018 3.56E+019 8.97E+019 6.76E+019 0 2.26E+018 2.27E+017 2.00E+020
2446 0 4.64E+018 3.56E+019 9.22E+019 6.75E+019 0 2.26E+018 2.47E+017 2.02E+020
2447 0 4.64E+018 3.55E+019 9.46E+019 6.75E+019 0 2.26E+018 2.66E+017 2.05E+020
2448 0 4.65E+018 3.55E+019 9.71E+019 6.74E+019 0 2.26E+018 2.86E+017 2.07E+020
2449 0 4.65E+018 3.55E+019 9.95E+019 6.74E+019 0 2.26E+018 3.05E+017 2.09E+020
2450 0 4.65E+018 3.55E+019 1.02E+020 6.73E+019 0 2.27E+018 3.25E+017 2.12E+020
2451 0 4.65E+018 3.54E+019 1.04E+020 6.73E+019 0 2.27E+018 3.44E+017 2.14E+020
2452 0 4.65E+018 3.54E+019 1.07E+020 6.72E+019 0 2.27E+018 3.64E+017 2.16E+020
2453 0 4.66E+018 3.54E+019 1.06E+020 6.72E+019 0 2.27E+018 3.60E+017 2.16E+020
2454 0 4.66E+018 3.54E+019 1.03E+020 6.71E+019 0 2.27E+018 3.37E+017 2.12E+020
2455 0 4.66E+018 3.53E+019 9.98E+019 6.71E+019 0 2.27E+018 3.13E+017 2.09E+020
2456 0 4.66E+018 3.53E+019 9.65E+019 6.70E+019 0 2.27E+018 2.90E+017 2.06E+020
2457 0 4.66E+018 3.53E+019 9.33E+019 6.70E+019 0 2.27E+018 2.66E+017 2.02E+020
2458 0 4.67E+018 3.53E+019 9.00E+019 6.69E+019 0 2.27E+018 2.43E+017 1.99E+020
2459 0 4.67E+018 3.52E+019 8.68E+019 6.69E+019 0 2.27E+018 2.19E+017 1.96E+020
2460 0 4.67E+018 3.52E+019 8.35E+019 6.68E+019 0 2.27E+018 1.96E+017 1.93E+020
2461 0 4.67E+018 3.52E+019 8.03E+019 6.68E+019 0 2.27E+018 1.72E+017 1.89E+020
2462 0 4.67E+018 3.52E+019 7.70E+019 6.67E+019 0 2.27E+018 1.49E+017 1.86E+020
2463 0 4.68E+018 3.51E+019 7.49E+019 6.67E+019 0 2.27E+018 1.36E+017 1.84E+020
2464 0 4.68E+018 3.51E+019 7.36E+019 6.66E+019 0 2.27E+018 1.32E+017 1.82E+020
2465 0 4.68E+018 3.51E+019 7.24E+019 6.66E+019 0 2.27E+018 1.29E+017 1.81E+020
2466 0 4.68E+018 3.51E+019 7.12E+019 6.66E+019 0 2.27E+018 1.26E+017 1.80E+020
2467 0 4.68E+018 3.50E+019 7.00E+019 6.65E+019 0 2.27E+018 1.22E+017 1.78E+020
2468 0 4.69E+018 3.50E+019 6.88E+019 6.65E+019 0 2.27E+018 1.19E+017 1.77E+020
2469 0 4.69E+018 3.50E+019 6.75E+019 6.64E+019 0 2.27E+018 1.16E+017 1.76E+020
2470 0 4.69E+018 3.50E+019 6.63E+019 6.64E+019 0 2.27E+018 1.12E+017 1.75E+020
2471 0 4.69E+018 3.49E+019 6.51E+019 6.63E+019 0 2.27E+018 1.09E+017 1.73E+020
2472 0 4.69E+018 3.49E+019 6.39E+019 6.63E+019 0 2.27E+018 1.05E+017 1.72E+020
2473 0 4.70E+018 3.49E+019 6.30E+019 6.62E+019 0 2.27E+018 1.03E+017 1.71E+020
2474 0 4.70E+018 3.49E+019 6.24E+019 6.62E+019 0 2.27E+018 1.02E+017 1.70E+020
2475 0 4.70E+018 3.48E+019 6.17E+019 6.61E+019 0 2.27E+018 1.01E+017 1.70E+020
2476 0 4.70E+018 3.48E+019 6.11E+019 6.61E+019 0 2.28E+018 9.93E+016 1.69E+020
2477 0 4.70E+018 3.48E+019 6.05E+019 6.60E+019 0 2.28E+018 9.80E+016 1.68E+020
2478 0 4.71E+018 3.48E+019 5.99E+019 6.60E+019 0 2.28E+018 9.67E+016 1.68E+020
2479 0 4.71E+018 3.47E+019 5.92E+019 6.59E+019 0 2.28E+018 9.55E+016 1.67E+020
2480 0 4.71E+018 3.47E+019 5.86E+019 6.59E+019 0 2.28E+018 9.42E+016 1.66E+020
2481 0 4.71E+018 3.47E+019 5.80E+019 6.58E+019 0 2.28E+018 9.29E+016 1.65E+020
2482 0 4.71E+018 3.46E+019 5.74E+019 6.58E+019 0 2.28E+018 9.16E+016 1.65E+020
2483 0 4.72E+018 3.46E+019 5.69E+019 6.57E+019 0 2.28E+018 9.06E+016 1.64E+020
2484 0 4.72E+018 3.46E+019 5.65E+019 6.57E+019 0 2.28E+018 8.99E+016 1.64E+020
2485 0 4.72E+018 3.46E+019 5.61E+019 6.56E+019 0 2.28E+018 8.91E+016 1.63E+020
2486 0 4.72E+018 3.46E+019 5.57E+019 6.56E+019 0 2.28E+018 8.84E+016 1.63E+020
2487 0 4.72E+018 3.45E+019 5.53E+019 6.55E+019 0 2.28E+018 8.77E+016 1.62E+020
2488 0 4.73E+018 3.45E+019 5.50E+019 6.55E+019 0 2.28E+018 8.70E+016 1.62E+020
2489 0 4.73E+018 3.45E+019 5.46E+019 6.54E+019 0 2.28E+018 8.63E+016 1.62E+020
2490 0 4.73E+018 3.45E+019 5.42E+019 6.54E+019 0 2.28E+018 8.55E+016 1.61E+020
2491 0 4.73E+018 3.44E+019 5.38E+019 6.53E+019 0 2.28E+018 8.48E+016 1.61E+020
2492 0 4.73E+018 3.44E+019 5.35E+019 6.53E+019 0 2.28E+018 8.41E+016 1.60E+020
2493 0 4.74E+018 3.44E+019 5.31E+019 6.53E+019 0 2.28E+018 8.35E+016 1.60E+020
2494 0 4.74E+018 3.44E+019 5.29E+019 6.52E+019 0 2.28E+018 8.30E+016 1.59E+020
2495 0 4.74E+018 3.43E+019 5.26E+019 6.52E+019 0 2.28E+018 8.25E+016 1.59E+020
2496 0 4.74E+018 3.43E+019 5.24E+019 6.51E+019 0 2.28E+018 8.21E+016 1.59E+020
2497 0 4.74E+018 3.43E+019 5.21E+019 6.51E+019 0 2.28E+018 8.16E+016 1.59E+020
2498 0 4.75E+018 3.43E+019 5.19E+019 6.50E+019 0 2.28E+018 8.11E+016 1.58E+020
2499 0 4.75E+018 3.42E+019 5.16E+019 6.50E+019 0 2.28E+018 8.07E+016 1.58E+020
2500 0 4.75E+018 3.42E+019 5.14E+019 6.49E+019 0 2.28E+018 8.02E+016 1.58E+020
2501 0 4.75E+018 3.42E+019 5.11E+019 6.49E+019 0 2.28E+018 7.97E+016 1.57E+020
2502 0 4.75E+018 3.42E+019 5.09E+019 6.48E+019 0 2.28E+018 7.92E+016 1.57E+020
2503 0 4.76E+018 3.41E+019 5.07E+019 6.48E+019 0 2.28E+018 7.88E+016 1.57E+020
2504 0 4.76E+018 3.41E+019 5.05E+019 6.47E+019 0 2.29E+018 7.85E+016 1.56E+020
2505 0 4.76E+018 3.41E+019 5.03E+019 6.47E+019 0 2.29E+018 7.82E+016 1.56E+020
2506 0 4.76E+018 3.41E+019 5.01E+019 6.46E+019 0 2.29E+018 7.78E+016 1.56E+020
2507 0 4.76E+018 3.40E+019 5.00E+019 6.46E+019 0 2.29E+018 7.75E+016 1.56E+020
2508 0 4.76E+018 3.40E+019 4.98E+019 6.45E+019 0 2.29E+018 7.71E+016 1.55E+020
2509 0 4.77E+018 3.40E+019 4.96E+019 6.45E+019 0 2.29E+018 7.68E+016 1.55E+020
2510 0 4.77E+018 3.40E+019 4.94E+019 6.44E+019 0 2.29E+018 7.65E+016 1.55E+020
2511 0 4.77E+018 3.39E+019 4.92E+019 6.44E+019 0 2.29E+018 7.61E+016 1.55E+020
2512 0 4.77E+018 3.39E+019 4.91E+019 6.44E+019 0 2.29E+018 7.58E+016 1.54E+020
2513 0 4.77E+018 3.39E+019 4.89E+019 6.43E+019 0 2.29E+018 7.55E+016 1.54E+020
2514 0 4.78E+018 3.39E+019 4.88E+019 6.43E+019 0 2.29E+018 7.52E+016 1.54E+020
2515 0 4.78E+018 3.38E+019 4.87E+019 6.42E+019 0 2.29E+018 7.50E+016 1.54E+020
2516 0 4.78E+018 3.38E+019 4.85E+019 6.42E+019 0 2.29E+018 7.47E+016 1.54E+020
2517 0 4.78E+018 3.38E+019 4.84E+019 6.41E+019 0 2.29E+018 7.45E+016 1.53E+020
2518 0 4.78E+018 3.38E+019 4.83E+019 6.41E+019 0 2.29E+018 7.42E+016 1.53E+020
2519 0 4.79E+018 3.37E+019 4.82E+019 6.40E+019 0 2.29E+018 7.40E+016 1.53E+020
2520 0 4.79E+018 3.37E+019 4.81E+019 6.40E+019 0 2.29E+018 7.37E+016 1.53E+020
2521 0 4.79E+018 3.37E+019 4.79E+019 6.39E+019 0 2.29E+018 7.34E+016 1.53E+020
2522 0 4.79E+018 3.37E+019 4.78E+019 6.39E+019 0 2.29E+018 7.32E+016 1.52E+020
2523 0 4.79E+018 3.36E+019 4.77E+019 6.38E+019 0 2.29E+018 7.30E+016 1.52E+020
2524 0 4.80E+018 3.36E+019 4.76E+019 6.38E+019 0 2.29E+018 7.28E+016 1.52E+020
2525 0 4.80E+018 3.36E+019 4.76E+019 6.37E+019 0 2.29E+018 7.26E+016 1.52E+020
2526 0 4.80E+018 3.36E+019 4.75E+019 6.37E+019 0 2.29E+018 7.24E+016 1.52E+020
2527 0 4.80E+018 3.35E+019 4.75E+019 6.37E+019 0 2.29E+018 7.22E+016 1.52E+020
2528 0 4.80E+018 3.35E+019 4.74E+019 6.36E+019 0 2.29E+018 7.20E+016 1.52E+020
2529 0 4.81E+018 3.35E+019 4.73E+019 6.36E+019 0 2.29E+018 7.18E+016 1.51E+020
2530 0 4.81E+018 3.35E+019 4.73E+019 6.35E+019 0 2.29E+018 7.16E+016 1.51E+020
2531 0 4.81E+018 3.34E+019 4.72E+019 6.35E+019 0 2.29E+018 7.14E+016 1.51E+020
2532 0 4.81E+018 3.34E+019 4.71E+019 6.34E+019 0 2.29E+018 7.12E+016 1.51E+020
2533 0 4.81E+018 3.34E+019 4.71E+019 6.34E+019 0 2.30E+018 7.11E+016 1.51E+020
2534 0 4.81E+018 3.34E+019 4.70E+019 6.33E+019 0 2.30E+018 7.09E+016 1.51E+020
2535 0 4.82E+018 3.33E+019 4.69E+019 6.33E+019 0 2.30E+018 7.08E+016 1.51E+020
2536 0 4.82E+018 3.33E+019 4.69E+019 6.32E+019 0 2.30E+018 7.06E+016 1.51E+020
2537 0 4.82E+018 3.33E+019 4.68E+019 6.32E+019 0 2.30E+018 7.05E+016 1.50E+020
2538 0 4.82E+018 3.33E+019 4.67E+019 6.31E+019 0 2.30E+018 7.03E+016 1.50E+020
2539 0 4.82E+018 3.32E+019 4.67E+019 6.31E+019 0 2.30E+018 7.02E+016 1.50E+020
2540 0 4.83E+018 3.32E+019 4.66E+019 6.30E+019 0 2.30E+018 7.00E+016 1.50E+020
2541 0 4.83E+018 3.32E+019 4.65E+019 6.30E+019 0 2.30E+018 6.99E+016 1.50E+020
2542 0 4.83E+018 3.32E+019 4.65E+019 6.30E+019 0 2.30E+018 6.97E+016 1.50E+020
2543 0 4.83E+018 3.32E+019 4.64E+019 6.29E+019 0 2.30E+018 6.96E+016 1.50E+020
2544 0 4.83E+018 3.31E+019 4.63E+019 6.29E+019 0 2.30E+018 6.94E+016 1.49E+020
2545 0 4.84E+018 3.31E+019 4.63E+019 6.28E+019 0 2.30E+018 6.93E+016 1.49E+020
2546 0 4.84E+018 3.31E+019 4.62E+019 6.28E+019 0 2.30E+018 6.92E+016 1.49E+020
2547 0 4.84E+018 3.31E+019 4.61E+019 6.27E+019 0 2.30E+018 6.91E+016 1.49E+020
2548 0 4.84E+018 3.30E+019 4.60E+019 6.27E+019 0 2.30E+018 6.89E+016 1.49E+020
2549 0 4.84E+018 3.30E+019 4.60E+019 6.26E+019 0 2.30E+018 6.88E+016 1.49E+020
2550 0 4.84E+018 3.30E+019 4.59E+019 6.26E+019 0 2.30E+018 6.87E+016 1.49E+020
2551 0 4.85E+018 3.30E+019 4.58E+019 6.25E+019 0 2.30E+018 6.86E+016 1.48E+020
2552 0 4.85E+018 3.29E+019 4.58E+019 6.25E+019 0 2.30E+018 6.84E+016 1.48E+020
2553 0 4.85E+018 3.29E+019 4.57E+019 6.25E+019 0 2.30E+018 6.83E+016 1.48E+020
2554 0 4.85E+018 3.29E+019 4.56E+019 6.24E+019 0 2.30E+018 6.82E+016 1.48E+020
2555 0 4.85E+018 3.29E+019 4.56E+019 6.24E+019 0 2.30E+018 6.81E+016 1.48E+020
2556 0 4.86E+018 3.28E+019 4.55E+019 6.23E+019 0 2.30E+018 6.80E+016 1.48E+020
2557 0 4.86E+018 3.28E+019 4.55E+019 6.23E+019 0 2.30E+018 6.79E+016 1.48E+020
2558 0 4.86E+018 3.28E+019 4.54E+019 6.22E+019 0 2.30E+018 6.78E+016 1.48E+020
2559 0 4.86E+018 3.28E+019 4.54E+019 6.22E+019 0 2.30E+018 6.77E+016 1.47E+020
2560 0 4.86E+018 3.27E+019 4.53E+019 6.21E+019 0 2.30E+018 6.76E+016 1.47E+020
2561 0 4.87E+018 3.27E+019 4.53E+019 6.21E+019 0 2.30E+018 6.75E+016 1.47E+020
2562 0 4.87E+018 3.27E+019 4.52E+019 6.20E+019 0 2.30E+018 6.74E+016 1.47E+020
2563 0 4.87E+018 3.27E+019 4.51E+019 6.20E+019 0 2.30E+018 6.73E+016 1.47E+020
2564 0 4.87E+018 3.27E+019 4.51E+019 6.19E+019 0 2.30E+018 6.72E+016 1.47E+020
2565 0 4.87E+018 3.26E+019 4.51E+019 6.19E+019 0 2.31E+018 6.72E+016 1.47E+020
2566 0 4.87E+018 3.26E+019 4.50E+019 6.19E+019 0 2.31E+018 6.71E+016 1.47E+020
2567 0 4.88E+018 3.26E+019 4.50E+019 6.18E+019 0 2.31E+018 6.70E+016 1.47E+020
2568 0 4.88E+018 3.26E+019 4.49E+019 6.18E+019 0 2.31E+018 6.70E+016 1.46E+020
2569 0 4.88E+018 3.25E+019 4.49E+019 6.17E+019 0 2.31E+018 6.69E+016 1.46E+020
2570 0 4.88E+018 3.25E+019 4.48E+019 6.17E+019 0 2.31E+018 6.68E+016 1.46E+020
2571 0 4.88E+018 3.25E+019 4.48E+019 6.16E+019 0 2.31E+018 6.67E+016 1.46E+020
2572 0 4.89E+018 3.25E+019 4.47E+019 6.16E+019 0 2.31E+018 6.67E+016 1.46E+020
2573 0 4.89E+018 3.24E+019 4.47E+019 6.15E+019 0 2.31E+018 6.66E+016 1.46E+020
2574 0 4.89E+018 3.24E+019 4.46E+019 6.15E+019 0 2.31E+018 6.66E+016 1.46E+020
2575 0 4.89E+018 3.24E+019 4.46E+019 6.14E+019 0 2.31E+018 6.65E+016 1.46E+020
2576 0 4.89E+018 3.24E+019 4.45E+019 6.14E+019 0 2.31E+018 6.64E+016 1.46E+020
2577 0 4.89E+018 3.23E+019 4.45E+019 6.14E+019 0 2.31E+018 6.64E+016 1.45E+020
2578 0 4.90E+018 3.23E+019 4.44E+019 6.13E+019 0 2.31E+018 6.63E+016 1.45E+020
2579 0 4.90E+018 3.23E+019 4.44E+019 6.13E+019 0 2.31E+018 6.63E+016 1.45E+020
2580 0 4.90E+018 3.23E+019 4.43E+019 6.12E+019 0 2.31E+018 6.62E+016 1.45E+020
2581 0 4.90E+018 3.22E+019 4.43E+019 6.12E+019 0 2.31E+018 6.61E+016 1.45E+020
2582 0 4.90E+018 3.22E+019 4.42E+019 6.11E+019 0 2.31E+018 6.61E+016 1.45E+020
2583 0 4.91E+018 3.22E+019 4.42E+019 6.11E+019 0 2.31E+018 6.60E+016 1.45E+020
2584 0 4.91E+018 3.22E+019 4.41E+019 6.10E+019 0 2.31E+018 6.60E+016 1.45E+020
2585 0 4.91E+018 3.22E+019 4.41E+019 6.10E+019 0 2.31E+018 6.59E+016 1.44E+020
2586 0 4.91E+018 3.21E+019 4.41E+019 6.10E+019 0 2.31E+018 6.59E+016 1.44E+020
2587 0 4.91E+018 3.21E+019 4.40E+019 6.09E+019 0 2.31E+018 6.58E+016 1.44E+020
2588 0 4.92E+018 3.21E+019 4.40E+019 6.09E+019 0 2.31E+018 6.58E+016 1.44E+020
2589 0 4.92E+018 3.21E+019 4.40E+019 6.08E+019 0 2.31E+018 6.57E+016 1.44E+020
2590 0 4.92E+018 3.20E+019 4.39E+019 6.08E+019 0 2.31E+018 6.56E+016 1.44E+020
2591 0 4.92E+018 3.20E+019 4.39E+019 6.07E+019 0 2.31E+018 6.56E+016 1.44E+020
2592 0 4.92E+018 3.20E+019 4.38E+019 6.07E+019 0 2.31E+018 6.55E+016 1.44E+020
2593 0 4.92E+018 3.20E+019 4.39E+019 6.06E+019 0 2.31E+018 6.55E+016 1.44E+020
2594 0 4.93E+018 3.19E+019 4.39E+019 6.06E+019 0 2.31E+018 6.55E+016 1.44E+020
2595 0 4.93E+018 3.19E+019 4.40E+019 6.06E+019 0 2.31E+018 6.55E+016 1.44E+020
2596 0 4.93E+018 3.19E+019 4.41E+019 6.05E+019 0 2.31E+018 6.54E+016 1.44E+020
2597 0 4.93E+018 3.19E+019 4.42E+019 6.05E+019 0 2.31E+018 6.54E+016 1.44E+020
2598 0 4.93E+018 3.18E+019 4.42E+019 6.04E+019 0 2.31E+018 6.54E+016 1.44E+020
2599 0 4.93E+018 3.18E+019 4.43E+019 6.04E+019 0 2.31E+018 6.54E+016 1.44E+020
2600 0 4.94E+018 3.18E+019 4.44E+019 6.03E+019 0 2.31E+018 6.53E+016 1.44E+020
2601 0 4.94E+018 3.18E+019 4.45E+019 6.03E+019 0 2.32E+018 6.53E+016 1.44E+020
2602 0 4.94E+018 3.18E+019 4.45E+019 6.02E+019 0 2.32E+018 6.53E+016 1.44E+020
2603 0 4.94E+018 3.17E+019 4.63E+019 6.02E+019 0 2.32E+018 6.88E+016 1.45E+020
2604 0 4.94E+018 3.17E+019 5.03E+019 6.02E+019 0 2.32E+018 7.69E+016 1.49E+020
2605 0 4.95E+018 3.17E+019 5.42E+019 6.01E+019 0 2.32E+018 8.49E+016 1.53E+020
2606 0 4.95E+018 3.17E+019 5.82E+019 6.01E+019 0 2.32E+018 9.30E+016 1.57E+020
2607 0 4.95E+018 3.16E+019 6.21E+019 6.00E+019 0 2.32E+018 1.01E+017 1.61E+020
2608 0 4.95E+018 3.16E+019 6.61E+019 6.00E+019 0 2.32E+018 1.09E+017 1.65E+020
2609 0 4.95E+018 3.16E+019 7.00E+019 5.99E+019 0 2.32E+018 1.17E+017 1.69E+020
2610 0 4.95E+018 3.16E+019 7.40E+019 5.99E+019 0 2.32E+018 1.25E+017 1.73E+020
2611 0 4.96E+018 3.15E+019 7.80E+019 5.98E+019 0 2.32E+018 1.33E+017 1.77E+020
2612 0 4.96E+018 3.15E+019 8.19E+019 5.98E+019 0 2.32E+018 1.41E+017 1.81E+020
2613 0 4.96E+018 3.15E+019 8.24E+019 5.98E+019 0 2.32E+018 1.42E+017 1.81E+020
2614 0 4.96E+018 3.15E+019 7.84E+019 5.97E+019 0 2.32E+018 1.34E+017 1.77E+020
2615 0 4.96E+018 3.15E+019 7.44E+019 5.97E+019 0 2.32E+018 1.26E+017 1.73E+020
2616 0 4.97E+018 3.14E+019 7.04E+019 5.96E+019 0 2.32E+018 1.18E+017 1.69E+020
2617 0 4.97E+018 3.14E+019 6.63E+019 5.96E+019 0 2.32E+018 1.10E+017 1.65E+020
2618 0 4.97E+018 3.14E+019 6.23E+019 5.95E+019 0 2.32E+018 1.01E+017 1.61E+020
2619 0 4.97E+018 3.14E+019 5.83E+019 5.95E+019 0 2.32E+018 9.32E+016 1.56E+020
2620 0 4.97E+018 3.13E+019 5.43E+019 5.94E+019 0 2.32E+018 8.50E+016 1.52E+020
2621 0 4.97E+018 3.13E+019 5.03E+019 5.94E+019 0 2.32E+018 7.68E+016 1.48E+020
2622 0 4.98E+018 3.13E+019 4.62E+019 5.94E+019 0 2.32E+018 6.86E+016 1.44E+020
2623 0 4.98E+018 3.13E+019 4.39E+019 5.93E+019 0 2.32E+018 6.39E+016 1.42E+020
2624 0 4.98E+018 3.12E+019 4.38E+019 5.93E+019 0 2.32E+018 6.37E+016 1.42E+020
2625 0 4.98E+018 3.12E+019 4.37E+019 5.92E+019 0 2.32E+018 6.36E+016 1.41E+020
2626 0 4.98E+018 3.12E+019 4.35E+019 5.92E+019 0 2.32E+018 6.35E+016 1.41E+020
2627 0 4.98E+018 3.12E+019 4.34E+019 5.91E+019 0 2.32E+018 6.34E+016 1.41E+020
2628 0 4.99E+018 3.12E+019 4.33E+019 5.91E+019 0 2.32E+018 6.32E+016 1.41E+020
2629 0 4.99E+018 3.11E+019 4.32E+019 5.91E+019 0 2.32E+018 6.31E+016 1.41E+020
2630 0 4.99E+018 3.11E+019 4.30E+019 5.90E+019 0 2.32E+018 6.30E+016 1.40E+020
2631 0 4.99E+018 3.11E+019 4.29E+019 5.90E+019 0 2.32E+018 6.28E+016 1.40E+020
2632 0 4.99E+018 3.11E+019 4.28E+019 5.89E+019 0 2.32E+018 6.27E+016 1.40E+020
2633 0 5.00E+018 3.10E+019 4.27E+019 5.89E+019 0 2.32E+018 6.26E+016 1.40E+020
2634 0 5.00E+018 3.10E+019 4.27E+019 5.88E+019 0 2.32E+018 6.25E+016 1.40E+020
2635 0 5.00E+018 3.10E+019 4.27E+019 5.88E+019 0 2.32E+018 6.24E+016 1.40E+020
2636 0 5.00E+018 3.10E+019 4.27E+019 5.87E+019 0 2.32E+018 6.23E+016 1.40E+020
2637 0 5.00E+018 3.10E+019 4.26E+019 5.87E+019 0 2.32E+018 6.22E+016 1.40E+020
2638 0 5.00E+018 3.09E+019 4.26E+019 5.87E+019 0 2.32E+018 6.20E+016 1.40E+020
2639 0 5.01E+018 3.09E+019 4.26E+019 5.86E+019 0 2.32E+018 6.19E+016 1.39E+020
2640 0 5.01E+018 3.09E+019 4.26E+019 5.86E+019 0 2.33E+018 6.18E+016 1.39E+020
2641 0 5.01E+018 3.09E+019 4.25E+019 5.85E+019 0 2.33E+018 6.17E+016 1.39E+020
2642 0 5.01E+018 3.08E+019 4.25E+019 5.85E+019 0 2.33E+018 6.16E+016 1.39E+020
2643 0 5.01E+018 3.08E+019 4.25E+019 5.84E+019 0 2.33E+018 6.15E+016 1.39E+020
2644 0 5.01E+018 3.08E+019 4.25E+019 5.84E+019 0 2.33E+018 6.14E+016 1.39E+020
2645 0 5.02E+018 3.08E+019 4.25E+019 5.84E+019 0 2.33E+018 6.13E+016 1.39E+020
2646 0 5.02E+018 3.07E+019 4.25E+019 5.83E+019 0 2.33E+018 6.12E+016 1.39E+020
2647 0 5.02E+018 3.07E+019 4.24E+019 5.83E+019 0 2.33E+018 6.10E+016 1.39E+020
2648 0 5.02E+018 3.07E+019 4.24E+019 5.82E+019 0 2.33E+018 6.09E+016 1.39E+020
2649 0 5.02E+018 3.07E+019 4.24E+019 5.82E+019 0 2.33E+018 6.08E+016 1.39E+020
2650 0 5.02E+018 3.07E+019 4.24E+019 5.81E+019 0 2.33E+018 6.07E+016 1.39E+020
2651 0 5.03E+018 3.06E+019 4.24E+019 5.81E+019 0 2.33E+018 6.06E+016 1.38E+020
2652 0 5.03E+018 3.06E+019 4.24E+019 5.81E+019 0 2.33E+018 6.05E+016 1.38E+020
2653 0 5.03E+018 3.06E+019 4.23E+019 5.80E+019 0 2.33E+018 6.03E+016 1.38E+020
2654 0 5.03E+018 3.06E+019 4.23E+019 5.80E+019 0 2.33E+018 6.02E+016 1.38E+020
2655 0 5.03E+018 3.05E+019 4.23E+019 5.79E+019 0 2.33E+018 6.01E+016 1.38E+020
2656 0 5.04E+018 3.05E+019 4.23E+019 5.79E+019 0 2.33E+018 6.00E+016 1.38E+020
2657 0 5.04E+018 3.05E+019 4.22E+019 5.78E+019 0 2.33E+018 5.99E+016 1.38E+020
2658 0 5.04E+018 3.05E+019 4.22E+019 5.78E+019 0 2.33E+018 5.98E+016 1.38E+020
2659 0 5.04E+018 3.05E+019 4.22E+019 5.78E+019 0 2.33E+018 5.97E+016 1.38E+020
2660 0 5.04E+018 3.04E+019 4.21E+019 5.77E+019 0 2.33E+018 5.96E+016 1.38E+020
2661 0 5.04E+018 3.04E+019 4.21E+019 5.77E+019 0 2.33E+018 5.95E+016 1.38E+020
2662 0 5.05E+018 3.04E+019 4.21E+019 5.76E+019 0 2.33E+018 5.94E+016 1.37E+020
2663 0 5.05E+018 3.04E+019 4.21E+019 5.76E+019 0 2.33E+018 5.93E+016 1.37E+020
2664 0 5.05E+018 3.03E+019 4.20E+019 5.75E+019 0 2.33E+018 5.92E+016 1.37E+020
2665 0 5.05E+018 3.03E+019 4.20E+019 5.75E+019 0 2.33E+018 5.91E+016 1.37E+020
2666 0 5.05E+018 3.03E+019 4.20E+019 5.75E+019 0 2.33E+018 5.90E+016 1.37E+020
2667 0 5.05E+018 3.03E+019 4.20E+019 5.74E+019 0 2.33E+018 5.89E+016 1.37E+020
2668 0 5.06E+018 3.03E+019 4.19E+019 5.74E+019 0 2.33E+018 5.88E+016 1.37E+020
2669 0 5.06E+018 3.02E+019 4.19E+019 5.73E+019 0 2.33E+018 5.88E+016 1.37E+020
2670 0 5.06E+018 3.02E+019 4.19E+019 5.73E+019 0 2.33E+018 5.87E+016 1.37E+020
2671 0 5.06E+018 3.02E+019 4.19E+019 5.72E+019 0 2.33E+018 5.86E+016 1.37E+020
2672 0 5.06E+018 3.02E+019 4.18E+019 5.72E+019 0 2.33E+018 5.85E+016 1.37E+020
2673 0 5.06E+018 3.01E+019 4.18E+019 5.72E+019 0 2.33E+018 5.84E+016 1.37E+020
2674 0 5.07E+018 3.01E+019 4.18E+019 5.71E+019 0 2.33E+018 5.84E+016 1.36E+020
2675 0 5.07E+018 3.01E+019 4.18E+019 5.71E+019 0 2.33E+018 5.83E+016 1.36E+020
2676 0 5.07E+018 3.01E+019 4.18E+019 5.70E+019 0 2.33E+018 5.82E+016 1.36E+020
2677 0 5.07E+018 3.01E+019 4.17E+019 5.70E+019 0 2.33E+018 5.81E+016 1.36E+020
2678 0 5.07E+018 3.00E+019 4.17E+019 5.69E+019 0 2.33E+018 5.80E+016 1.36E+020
2679 0 5.07E+018 3.00E+019 4.17E+019 5.69E+019 0 2.33E+018 5.80E+016 1.36E+020
2680 0 5.08E+018 3.00E+019 4.17E+019 5.69E+019 0 2.33E+018 5.79E+016 1.36E+020
2681 0 5.08E+018 3.00E+019 4.16E+019 5.68E+019 0 2.33E+018 5.78E+016 1.36E+020
2682 0 5.08E+018 2.99E+019 4.16E+019 5.68E+019 0 2.33E+018 5.77E+016 1.36E+020
2683 0 5.08E+018 2.99E+019 4.16E+019 5.67E+019 0 2.33E+018 5.77E+016 1.36E+020
2684 0 5.08E+018 2.99E+019 4.15E+019 5.67E+019 0 2.33E+018 5.76E+016 1.36E+020
2685 0 5.08E+018 2.99E+019 4.15E+019 5.66E+019 0 2.33E+018 5.75E+016 1.35E+020
2686 0 5.09E+018 2.99E+019 4.15E+019 5.66E+019 0 2.34E+018 5.74E+016 1.35E+020
2687 0 5.09E+018 2.98E+019 4.14E+019 5.66E+019 0 2.34E+018 5.73E+016 1.35E+020
2688 0 5.09E+018 2.98E+019 4.14E+019 5.65E+019 0 2.34E+018 5.73E+016 1.35E+020
2689 0 5.09E+018 2.98E+019 4.13E+019 5.65E+019 0 2.34E+018 5.72E+016 1.35E+020
2690 0 5.09E+018 2.98E+019 4.13E+019 5.64E+019 0 2.34E+018 5.71E+016 1.35E+020
2691 0 5.09E+018 2.97E+019 4.12E+019 5.64E+019 0 2.34E+018 5.70E+016 1.35E+020
2692 0 5.10E+018 2.97E+019 4.12E+019 5.64E+019 0 2.34E+018 5.70E+016 1.35E+020
2693 0 5.10E+018 2.97E+019 4.11E+019 5.63E+019 0 2.34E+018 5.69E+016 1.35E+020
2694 0 5.10E+018 2.97E+019 4.11E+019 5.63E+019 0 2.34E+018 5.68E+016 1.34E+020
2695 0 5.10E+018 2.97E+019 4.10E+019 5.62E+019 0 2.34E+018 5.68E+016 1.34E+020
2696 0 5.10E+018 2.96E+019 4.09E+019 5.62E+019 0 2.34E+018 5.67E+016 1.34E+020
2697 0 5.10E+018 2.96E+019 4.09E+019 5.61E+019 0 2.34E+018 5.67E+016 1.34E+020
2698 0 5.11E+018 2.96E+019 4.08E+019 5.61E+019 0 2.34E+018 5.66E+016 1.34E+020
2699 0 5.11E+018 2.96E+019 4.08E+019 5.61E+019 0 2.34E+018 5.65E+016 1.34E+020
2700 0 5.11E+018 2.95E+019 4.07E+019 5.60E+019 0 2.34E+018 5.65E+016 1.34E+020
2701 0 5.11E+018 2.95E+019 4.06E+019 5.60E+019 0 2.34E+018 5.64E+016 1.34E+020
2702 0 5.11E+018 2.95E+019 4.06E+019 5.59E+019 0 2.34E+018 5.64E+016 1.33E+020
2703 0 5.11E+018 2.95E+019 4.05E+019 5.59E+019 0 2.34E+018 5.63E+016 1.33E+020
2704 0 5.12E+018 2.95E+019 4.05E+019 5.59E+019 0 2.34E+018 5.62E+016 1.33E+020
2705 0 5.12E+018 2.94E+019 4.04E+019 5.58E+019 0 2.34E+018 5.62E+016 1.33E+020
2706 0 5.12E+018 2.94E+019 4.04E+019 5.58E+019 0 2.34E+018 5.61E+016 1.33E+020
2707 0 5.12E+018 2.94E+019 4.04E+019 5.57E+019 0 2.34E+018 5.61E+016 1.33E+020
2708 0 5.12E+018 2.94E+019 4.03E+019 5.57E+019 0 2.34E+018 5.60E+016 1.33E+020
2709 0 5.12E+018 2.94E+019 4.03E+019 5.56E+019 0 2.34E+018 5.60E+016 1.33E+020
2710 0 5.13E+018 2.93E+019 4.03E+019 5.56E+019 0 2.34E+018 5.59E+016 1.33E+020
2711 0 5.13E+018 2.93E+019 4.02E+019 5.56E+019 0 2.34E+018 5.59E+016 1.33E+020
2712 0 5.13E+018 2.93E+019 4.02E+019 5.55E+019 0 2.34E+018 5.58E+016 1.32E+020
2713 0 5.13E+018 2.93E+019 4.02E+019 5.55E+019 0 2.34E+018 5.58E+016 1.32E+020
2714 0 5.13E+018 2.92E+019 4.01E+019 5.54E+019 0 2.34E+018 5.58E+016 1.32E+020
2715 0 5.13E+018 2.92E+019 4.01E+019 5.54E+019 0 2.34E+018 5.57E+016 1.32E+020
2716 0 5.13E+018 2.92E+019 4.01E+019 5.54E+019 0 2.34E+018 5.57E+016 1.32E+020
2717 0 5.14E+018 2.92E+019 4.01E+019 5.53E+019 0 2.34E+018 5.56E+016 1.32E+020
2718 0 5.14E+018 2.92E+019 4.00E+019 5.53E+019 0 2.34E+018 5.56E+016 1.32E+020
2719 0 5.14E+018 2.91E+019 4.00E+019 5.52E+019 0 2.34E+018 5.55E+016 1.32E+020
2720 0 5.14E+018 2.91E+019 4.00E+019 5.52E+019 0 2.34E+018 5.55E+016 1.32E+020
2721 0 5.14E+018 2.91E+019 4.00E+019 5.52E+019 0 2.34E+018 5.54E+016 1.32E+020
2722 0 5.14E+018 2.91E+019 4.00E+019 5.51E+019 0 2.34E+018 5.54E+016 1.32E+020
2723 0 5.15E+018 2.91E+019 3.99E+019 5.51E+019 0 2.34E+018 5.54E+016 1.32E+020
2724 0 5.15E+018 2.90E+019 3.99E+019 5.50E+019 0 2.34E+018 5.53E+016 1.31E+020
2725 0 5.15E+018 2.90E+019 3.99E+019 5.50E+019 0 2.34E+018 5.53E+016 1.31E+020
2726 0 5.15E+018 2.90E+019 3.99E+019 5.49E+019 0 2.34E+018 5.52E+016 1.31E+020
2727 0 5.15E+018 2.90E+019 3.99E+019 5.49E+019 0 2.34E+018 5.52E+016 1.31E+020
2728 0 5.15E+018 2.89E+019 3.98E+019 5.49E+019 0 2.34E+018 5.52E+016 1.31E+020
2729 0 5.16E+018 2.89E+019 3.98E+019 5.48E+019 0 2.34E+018 5.51E+016 1.31E+020
2730 0 5.16E+018 2.89E+019 3.98E+019 5.48E+019 0 2.34E+018 5.51E+016 1.31E+020
2731 0 5.16E+018 2.89E+019 3.98E+019 5.47E+019 0 2.34E+018 5.51E+016 1.31E+020
2732 0 5.16E+018 2.89E+019 3.98E+019 5.47E+019 0 2.34E+018 5.50E+016 1.31E+020
2733 0 5.16E+018 2.88E+019 3.97E+019 5.47E+019 0 2.34E+018 5.50E+016 1.31E+020
2734 0 5.16E+018 2.88E+019 3.97E+019 5.46E+019 0 2.34E+018 5.49E+016 1.31E+020
2735 0 5.17E+018 2.88E+019 3.97E+019 5.46E+019 0 2.34E+018 5.49E+016 1.31E+020
2736 0 5.17E+018 2.88E+019 3.97E+019 5.45E+019 0 2.34E+018 5.49E+016 1.31E+020
2737 0 5.17E+018 2.88E+019 3.97E+019 5.45E+019 0 2.34E+018 5.48E+016 1.30E+020
2738 0 5.17E+018 2.87E+019 3.96E+019 5.45E+019 0 2.34E+018 5.48E+016 1.30E+020
2739 0 5.17E+018 2.87E+019 3.96E+019 5.44E+019 0 2.34E+018 5.48E+016 1.30E+020
2740 0 5.17E+018 2.87E+019 3.96E+019 5.44E+019 0 2.34E+018 5.47E+016 1.30E+020
2741 0 5.17E+018 2.87E+019 3.96E+019 5.43E+019 0 2.34E+018 5.47E+016 1.30E+020
2742 0 5.18E+018 2.86E+019 3.96E+019 5.43E+019 0 2.35E+018 5.47E+016 1.30E+020
2743 0 5.18E+018 2.86E+019 3.96E+019 5.43E+019 0 2.35E+018 5.46E+016 1.30E+020
2744 0 5.18E+018 2.86E+019 3.95E+019 5.42E+019 0 2.35E+018 5.46E+016 1.30E+020
2745 0 5.18E+018 2.86E+019 3.95E+019 5.42E+019 0 2.35E+018 5.46E+016 1.30E+020
2746 0 5.18E+018 2.86E+019 3.95E+019 5.41E+019 0 2.35E+018 5.46E+016 1.30E+020
2747 0 5.18E+018 2.85E+019 3.95E+019 5.41E+019 0 2.35E+018 5.45E+016 1.30E+020
2748 0 5.19E+018 2.85E+019 3.95E+019 5.41E+019 0 2.35E+018 5.45E+016 1.30E+020
2749 0 5.19E+018 2.85E+019 3.95E+019 5.40E+019 0 2.35E+018 5.45E+016 1.30E+020
2750 0 5.19E+018 2.85E+019 3.95E+019 5.40E+019 0 2.35E+018 5.44E+016 1.29E+020
2751 0 5.19E+018 2.85E+019 3.94E+019 5.39E+019 0 2.35E+018 5.44E+016 1.29E+020
2752 0 5.19E+018 2.84E+019 3.94E+019 5.39E+019 0 2.35E+018 5.44E+016 1.29E+020
2753 0 5.19E+018 2.84E+019 3.94E+019 5.39E+019 0 2.35E+018 5.43E+016 1.29E+020
2754 0 5.20E+018 2.84E+019 3.94E+019 5.38E+019 0 2.35E+018 5.43E+016 1.29E+020
2755 0 5.20E+018 2.84E+019 3.94E+019 5.38E+019 0 2.35E+018 5.43E+016 1.29E+020
2756 0 5.20E+018 2.83E+019 3.94E+019 5.37E+019 0 2.35E+018 5.43E+016 1.29E+020
2757 0 5.20E+018 2.83E+019 3.93E+019 5.37E+019 0 2.35E+018 5.42E+016 1.29E+020
2758 0 5.20E+018 2.83E+019 3.93E+019 5.37E+019 0 2.35E+018 5.42E+016 1.29E+020
2759 0 5.20E+018 2.83E+019 3.93E+019 5.36E+019 0 2.35E+018 5.42E+016 1.29E+020
2760 0 5.20E+018 2.83E+019 3.93E+019 5.36E+019 0 2.35E+018 5.41E+016 1.29E+020
2761 0 5.21E+018 2.82E+019 3.93E+019 5.35E+019 0 2.35E+018 5.41E+016 1.29E+020
2762 0 5.21E+018 2.82E+019 3.93E+019 5.35E+019 0 2.35E+018 5.41E+016 1.29E+020
2763 0 5.21E+018 2.82E+019 3.93E+019 5.35E+019 0 2.35E+018 5.41E+016 1.28E+020
2764 0 5.21E+018 2.82E+019 3.92E+019 5.34E+019 0 2.35E+018 5.40E+016 1.28E+020
2765 0 5.21E+018 2.82E+019 3.92E+019 5.34E+019 0 2.35E+018 5.40E+016 1.28E+020
2766 0 5.21E+018 2.81E+019 3.92E+019 5.33E+019 0 2.35E+018 5.40E+016 1.28E+020
2767 0 5.22E+018 2.81E+019 3.92E+019 5.33E+019 0 2.35E+018 5.40E+016 1.28E+020
2768 0 5.22E+018 2.81E+019 3.92E+019 5.33E+019 0 2.35E+018 5.40E+016 1.28E+020
2769 0 5.22E+018 2.81E+019 3.92E+019 5.32E+019 0 2.35E+018 5.39E+016 1.28E+020
2770 0 5.22E+018 2.81E+019 3.92E+019 5.32E+019 0 2.35E+018 5.39E+016 1.28E+020
2771 0 5.22E+018 2.80E+019 3.92E+019 5.31E+019 0 2.35E+018 5.39E+016 1.28E+020
2772 0 5.22E+018 2.80E+019 3.91E+019 5.31E+019 0 2.35E+018 5.39E+016 1.28E+020
2773 0 5.22E+018 2.80E+019 3.91E+019 5.31E+019 0 2.35E+018 5.38E+016 1.28E+020
2774 0 5.23E+018 2.80E+019 3.91E+019 5.30E+019 0 2.35E+018 5.38E+016 1.28E+020
2775 0 5.23E+018 2.80E+019 3.91E+019 5.30E+019 0 2.35E+018 5.38E+016 1.28E+020
2776 0 5.23E+018 2.79E+019 3.91E+019 5.29E+019 0 2.35E+018 5.38E+016 1.28E+020
2777 0 5.23E+018 2.79E+019 3.91E+019 5.29E+019 0 2.35E+018 5.38E+016 1.27E+020
2778 0 5.23E+018 2.79E+019 3.91E+019 5.29E+019 0 2.35E+018 5.38E+016 1.27E+020
2779 0 5.23E+018 2.79E+019 3.90E+019 5.28E+019 0 2.35E+018 5.37E+016 1.27E+020
2780 0 5.24E+018 2.78E+019 3.90E+019 5.28E+019 0 2.35E+018 5.37E+016 1.27E+020
2781 0 5.24E+018 2.78E+019 3.90E+019 5.27E+019 0 2.35E+018 5.37E+016 1.27E+020
2782 0 5.24E+018 2.78E+019 3.90E+019 5.27E+019 0 2.35E+018 5.37E+016 1.27E+020
2783 0 5.24E+018 2.78E+019 3.90E+019 5.27E+019 0 2.35E+018 5.37E+016 1.27E+020
2784 0 5.24E+018 2.78E+019 3.90E+019 5.26E+019 0 2.35E+018 5.37E+016 1.27E+020
2785 0 5.24E+018 2.77E+019 3.90E+019 5.26E+019 0 2.35E+018 5.36E+016 1.27E+020
2786 0 5.24E+018 2.77E+019 3.90E+019 5.25E+019 0 2.35E+018 5.36E+016 1.27E+020
2787 0 5.25E+018 2.77E+019 3.89E+019 5.25E+019 0 2.35E+018 5.36E+016 1.27E+020
2788 0 5.25E+018 2.77E+019 3.89E+019 5.25E+019 0 2.35E+018 5.36E+016 1.27E+020
2789 0 5.25E+018 2.77E+019 3.89E+019 5.24E+019 0 2.35E+018 5.36E+016 1.27E+020
2790 0 5.25E+018 2.76E+019 3.89E+019 5.24E+019 0 2.35E+018 5.36E+016 1.27E+020
2791 0 5.25E+018 2.76E+019 3.89E+019 5.23E+019 0 2.35E+018 5.36E+016 1.26E+020
2792 0 5.25E+018 2.76E+019 3.89E+019 5.23E+019 0 2.35E+018 5.36E+016 1.26E+020
2793 0 5.25E+018 2.76E+019 3.89E+019 5.23E+019 0 2.35E+018 5.35E+016 1.26E+020
2794 0 5.26E+018 2.76E+019 3.89E+019 5.22E+019 0 2.35E+018 5.35E+016 1.26E+020
2795 0 5.26E+018 2.75E+019 3.88E+019 5.22E+019 0 2.35E+018 5.35E+016 1.26E+020
2796 0 5.26E+018 2.75E+019 3.88E+019 5.21E+019 0 2.35E+018 5.35E+016 1.26E+020
2797 0 5.26E+018 2.75E+019 3.88E+019 5.21E+019 0 2.35E+018 5.35E+016 1.26E+020
2798 0 5.26E+018 2.75E+019 3.88E+019 5.21E+019 0 2.35E+018 5.35E+016 1.26E+020
2799 0 5.26E+018 2.75E+019 3.88E+019 5.20E+019 0 2.35E+018 5.35E+016 1.26E+020
2800 0 5.27E+018 2.74E+019 3.88E+019 5.20E+019 0 2.35E+018 5.35E+016 1.26E+020
2801 0 5.27E+018 2.74E+019 3.88E+019 5.20E+019 0 2.35E+018 5.35E+016 1.26E+020
2802 0 5.27E+018 2.74E+019 3.87E+019 5.19E+019 0 2.35E+018 5.35E+016 1.26E+020
2803 0 5.27E+018 2.74E+019 3.87E+019 5.19E+019 0 2.35E+018 5.35E+016 1.26E+020
2804 0 5.27E+018 2.74E+019 3.87E+019 5.18E+019 0 2.35E+018 5.35E+016 1.26E+020
2805 0 5.27E+018 2.73E+019 3.87E+019 5.18E+019 0 2.35E+018 5.35E+016 1.25E+020
2806 0 5.27E+018 2.73E+019 3.87E+019 5.18E+019 0 2.35E+018 5.35E+016 1.25E+020
2807 0 5.28E+018 2.73E+019 3.87E+019 5.17E+019 0 2.35E+018 5.35E+016 1.25E+020
2808 0 5.28E+018 2.73E+019 3.87E+019 5.17E+019 0 2.35E+018 5.35E+016 1.25E+020
2809 0 5.28E+018 2.73E+019 3.87E+019 5.16E+019 0 2.35E+018 5.35E+016 1.25E+020
2810 0 5.28E+018 2.72E+019 3.86E+019 5.16E+019 0 2.35E+018 5.35E+016 1.25E+020
2811 0 5.28E+018 2.72E+019 3.86E+019 5.16E+019 0 2.35E+018 5.35E+016 1.25E+020
2812 0 5.28E+018 2.72E+019 3.86E+019 5.15E+019 0 2.35E+018 5.35E+016 1.25E+020
2813 0 5.28E+018 2.72E+019 3.86E+019 5.15E+019 0 2.35E+018 5.36E+016 1.25E+020
2814 0 5.29E+018 2.72E+019 3.86E+019 5.14E+019 0 2.35E+018 5.36E+016 1.25E+020
2815 0 5.29E+018 2.71E+019 3.86E+019 5.14E+019 0 2.35E+018 5.36E+016 1.25E+020
2816 0 5.29E+018 2.71E+019 3.86E+019 5.14E+019 0 2.35E+018 5.36E+016 1.25E+020
2817 0 5.29E+018 2.71E+019 3.86E+019 5.13E+019 0 2.35E+018 5.36E+016 1.25E+020
2818 0 5.29E+018 2.71E+019 3.86E+019 5.13E+019 0 2.35E+018 5.36E+016 1.25E+020
2819 0 5.29E+018 2.70E+019 3.85E+019 5.13E+019 0 2.35E+018 5.36E+016 1.24E+020
2820 0 5.29E+018 2.70E+019 3.85E+019 5.12E+019 0 2.35E+018 5.36E+016 1.24E+020
2821 0 5.30E+018 2.70E+019 3.85E+019 5.12E+019 0 2.35E+018 5.36E+016 1.24E+020
2822 0 5.30E+018 2.70E+019 3.85E+019 5.11E+019 0 2.36E+018 5.37E+016 1.24E+020
2823 0 5.30E+018 2.70E+019 3.85E+019 5.11E+019 0 2.36E+018 5.37E+016 1.24E+020
2824 0 5.30E+018 2.69E+019 3.85E+019 5.11E+019 0 2.36E+018 5.37E+016 1.24E+020
2825 0 5.30E+018 2.69E+019 3.85E+019 5.10E+019 0 2.36E+018 5.37E+016 1.24E+020
2826 0 5.30E+018 2.69E+019 3.85E+019 5.10E+019 0 2.36E+018 5.37E+016 1.24E+020
2827 0 5.30E+018 2.69E+019 3.84E+019 5.09E+019 0 2.36E+018 5.37E+016 1.24E+020
2828 0 5.31E+018 2.69E+019 3.84E+019 5.09E+019 0 2.36E+018 5.37E+016 1.24E+020
2829 0 5.31E+018 2.68E+019 3.84E+019 5.09E+019 0 2.36E+018 5.37E+016 1.24E+020
2830 0 5.31E+018 2.68E+019 3.84E+019 5.08E+019 0 2.36E+018 5.37E+016 1.24E+020
2831 0 5.31E+018 2.68E+019 3.84E+019 5.08E+019 0 2.36E+018 5.37E+016 1.24E+020
2832 0 5.31E+018 2.68E+019 3.84E+019 5.08E+019 0 2.36E+018 5.37E+016 1.24E+020
2833 0 5.31E+018 2.68E+019 3.84E+019 5.07E+019 0 2.36E+018 5.36E+016 1.24E+020
2834 0 5.31E+018 2.67E+019 3.83E+019 5.07E+019 0 2.36E+018 5.36E+016 1.23E+020
2835 0 5.32E+018 2.67E+019 3.83E+019 5.06E+019 0 2.36E+018 5.36E+016 1.23E+020
2836 0 5.32E+018 2.67E+019 3.83E+019 5.06E+019 0 2.36E+018 5.36E+016 1.23E+020
2837 0 5.32E+018 2.67E+019 3.83E+019 5.06E+019 0 2.36E+018 5.36E+016 1.23E+020
2838 0 5.32E+018 2.67E+019 3.83E+019 5.05E+019 0 2.36E+018 5.36E+016 1.23E+020
2839 0 5.32E+018 2.66E+019 3.83E+019 5.05E+019 0 2.36E+018 5.36E+016 1.23E+020
2840 0 5.32E+018 2.66E+019 3.83E+019 5.05E+019 0 2.36E+018 5.36E+016 1.23E+020
2841 0 5.32E+018 2.66E+019 3.83E+019 5.04E+019 0 2.36E+018 5.36E+016 1.23E+020
2842 0 5.33E+018 2.66E+019 3.82E+019 5.04E+019 0 2.36E+018 5.36E+016 1.23E+020
2843 0 5.33E+018 2.66E+019 3.82E+019 5.03E+019 0 2.36E+018 5.36E+016 1.23E+020
2844 0 5.33E+018 2.65E+019 3.82E+019 5.03E+019 0 2.36E+018 5.36E+016 1.23E+020
2845 0 5.33E+018 2.65E+019 3.82E+019 5.03E+019 0 2.36E+018 5.36E+016 1.23E+020
2846 0 5.33E+018 2.65E+019 3.82E+019 5.02E+019 0 2.36E+018 5.36E+016 1.23E+020
2847 0 5.33E+018 2.65E+019 3.82E+019 5.02E+019 0 2.36E+018 5.36E+016 1.23E+020
2848 0 5.33E+018 2.65E+019 3.82E+019 5.01E+019 0 2.36E+018 5.37E+016 1.22E+020
2849 0 5.34E+018 2.65E+019 3.82E+019 5.01E+019 0 2.36E+018 5.37E+016 1.22E+020
2850 0 5.34E+018 2.64E+019 3.82E+019 5.01E+019 0 2.36E+018 5.37E+016 1.22E+020
2851 0 5.34E+018 2.64E+019 3.82E+019 5.00E+019 0 2.36E+018 5.37E+016 1.22E+020
2852 0 5.34E+018 2.64E+019 3.81E+019 5.00E+019 0 2.36E+018 5.37E+016 1.22E+020
2853 0 5.34E+018 2.64E+019 3.81E+019 5.00E+019 0 2.36E+018 5.38E+016 1.22E+020
2854 0 5.34E+018 2.64E+019 3.81E+019 4.99E+019 0 2.36E+018 5.38E+016 1.22E+020
2855 0 5.34E+018 2.63E+019 3.81E+019 4.99E+019 0 2.36E+018 5.39E+016 1.22E+020
2856 0 5.35E+018 2.63E+019 3.81E+019 4.98E+019 0 2.36E+018 5.39E+016 1.22E+020
2857 0 5.35E+018 2.63E+019 3.81E+019 4.98E+019 0 2.36E+018 5.40E+016 1.22E+020
2858 0 5.35E+018 2.63E+019 3.81E+019 4.98E+019 0 2.36E+018 5.41E+016 1.22E+020
2859 0 5.35E+018 2.63E+019 3.81E+019 4.97E+019 0 2.36E+018 5.41E+016 1.22E+020
2860 0 5.35E+018 2.62E+019 3.81E+019 4.97E+019 0 2.36E+018 5.42E+016 1.22E+020
2861 0 5.35E+018 2.62E+019 3.81E+019 4.97E+019 0 2.36E+018 5.43E+016 1.22E+020
2862 0 5.35E+018 2.62E+019 3.81E+019 4.96E+019 0 2.36E+018 5.43E+016 1.22E+020
2863 0 5.36E+018 2.62E+019 3.81E+019 4.96E+019 0 2.36E+018 5.44E+016 1.22E+020
2864 0 5.36E+018 2.62E+019 3.81E+019 4.95E+019 0 2.36E+018 5.45E+016 1.22E+020
2865 0 5.36E+018 2.61E+019 3.81E+019 4.95E+019 0 2.36E+018 5.46E+016 1.21E+020
2866 0 5.36E+018 2.61E+019 3.81E+019 4.95E+019 0 2.36E+018 5.46E+016 1.21E+020
2867 0 5.36E+018 2.61E+019 3.81E+019 4.94E+019 0 2.36E+018 5.47E+016 1.21E+020
2868 0 5.36E+018 2.61E+019 3.81E+019 4.94E+019 0 2.36E+018 5.48E+016 1.21E+020
2869 0 5.36E+018 2.61E+019 3.81E+019 4.94E+019 0 2.36E+018 5.49E+016 1.21E+020
2870 0 5.37E+018 2.60E+019 3.81E+019 4.93E+019 0 2.36E+018 5.50E+016 1.21E+020
2871 0 5.37E+018 2.60E+019 3.81E+019 4.93E+019 0 2.36E+018 5.51E+016 1.21E+020
2872 0 5.37E+018 2.60E+019 3.81E+019 4.93E+019 0 2.36E+018 5.52E+016 1.21E+020
2873 0 5.37E+018 2.60E+019 3.81E+019 4.92E+019 0 2.36E+018 5.52E+016 1.21E+020
2874 0 5.37E+018 2.60E+019 3.80E+019 4.92E+019 0 2.36E+018 5.51E+016 1.21E+020
2875 0 5.37E+018 2.59E+019 3.80E+019 4.91E+019 0 2.36E+018 5.50E+016 1.21E+020
2876 0 5.37E+018 2.59E+019 3.80E+019 4.91E+019 0 2.36E+018 5.48E+016 1.21E+020
2877 0 5.37E+018 2.59E+019 3.80E+019 4.91E+019 0 2.36E+018 5.47E+016 1.21E+020
2878 0 5.38E+018 2.59E+019 3.79E+019 4.90E+019 0 2.36E+018 5.46E+016 1.21E+020
2879 0 5.38E+018 2.59E+019 3.79E+019 4.90E+019 0 2.36E+018 5.45E+016 1.21E+020
2880 0 5.38E+018 2.58E+019 3.79E+019 4.90E+019 0 2.36E+018 5.44E+016 1.20E+020
2881 0 5.38E+018 2.58E+019 3.79E+019 4.89E+019 0 2.36E+018 5.43E+016 1.20E+020
2882 0 5.38E+018 2.58E+019 3.78E+019 4.89E+019 0 2.36E+018 5.41E+016 1.20E+020
2883 0 5.38E+018 2.58E+019 3.78E+019 4.88E+019 0 2.36E+018 5.40E+016 1.20E+020
2884 0 5.38E+018 2.58E+019 3.78E+019 4.88E+019 0 2.36E+018 5.38E+016 1.20E+020
2885 0 5.39E+018 2.57E+019 3.78E+019 4.88E+019 0 2.36E+018 5.37E+016 1.20E+020
2886 0 5.39E+018 2.57E+019 3.77E+019 4.87E+019 0 2.36E+018 5.35E+016 1.20E+020
2887 0 5.39E+018 2.57E+019 3.77E+019 4.87E+019 0 2.36E+018 5.33E+016 1.20E+020
2888 0 5.39E+018 2.57E+019 3.77E+019 4.87E+019 0 2.36E+018 5.32E+016 1.20E+020
2889 0 5.39E+018 2.57E+019 3.77E+019 4.86E+019 0 2.36E+018 5.30E+016 1.20E+020
2890 0 5.39E+018 2.56E+019 3.76E+019 4.86E+019 0 2.36E+018 5.29E+016 1.20E+020
2891 0 5.39E+018 2.56E+019 3.76E+019 4.86E+019 0 2.36E+018 5.27E+016 1.20E+020
2892 0 5.39E+018 2.56E+019 3.76E+019 4.85E+019 0 2.36E+018 5.25E+016 1.19E+020
2893 0 5.40E+018 2.56E+019 3.76E+019 4.85E+019 0 2.36E+018 5.24E+016 1.19E+020
2894 0 5.40E+018 2.56E+019 3.75E+019 4.84E+019 0 2.36E+018 5.23E+016 1.19E+020
2895 0 5.40E+018 2.56E+019 3.75E+019 4.84E+019 0 2.36E+018 5.21E+016 1.19E+020
2896 0 5.40E+018 2.55E+019 3.75E+019 4.84E+019 0 2.36E+018 5.20E+016 1.19E+020
2897 0 5.40E+018 2.55E+019 3.75E+019 4.83E+019 0 2.36E+018 5.19E+016 1.19E+020
2898 0 5.40E+018 2.55E+019 3.74E+019 4.83E+019 0 2.36E+018 5.18E+016 1.19E+020
2899 0 5.40E+018 2.55E+019 3.74E+019 4.83E+019 0 2.36E+018 5.17E+016 1.19E+020
2900 0 5.41E+018 2.55E+019 3.74E+019 4.82E+019 0 2.36E+018 5.16E+016 1.19E+020
2901 0 5.41E+018 2.54E+019 3.74E+019 4.82E+019 0 2.36E+018 5.15E+016 1.19E+020
2902 0 5.41E+018 2.54E+019 3.73E+019 4.81E+019 0 2.36E+018 5.13E+016 1.19E+020
2903 0 5.41E+018 2.54E+019 3.73E+019 4.81E+019 0 2.36E+018 5.12E+016 1.19E+020
2904 0 5.41E+018 2.54E+019 3.73E+019 4.81E+019 0 2.36E+018 5.11E+016 1.19E+020
2905 0 5.41E+018 2.54E+019 3.73E+019 4.80E+019 0 2.36E+018 5.11E+016 1.18E+020
2906 0 5.41E+018 2.53E+019 3.73E+019 4.80E+019 0 2.36E+018 5.10E+016 1.18E+020
2907 0 5.41E+018 2.53E+019 3.72E+019 4.80E+019 0 2.36E+018 5.09E+016 1.18E+020
2908 0 5.42E+018 2.53E+019 3.72E+019 4.79E+019 0 2.36E+018 5.08E+016 1.18E+020
2909 0 5.42E+018 2.53E+019 3.72E+019 4.79E+019 0 2.36E+018 5.07E+016 1.18E+020
2910 0 5.42E+018 2.53E+019 3.72E+019 4.79E+019 0 2.36E+018 5.06E+016 1.18E+020
2911 0 5.42E+018 2.52E+019 3.72E+019 4.78E+019 0 2.36E+018 5.06E+016 1.18E+020
2912 0 5.42E+018 2.52E+019 3.71E+019 4.78E+019 0 2.36E+018 5.05E+016 1.18E+020
2913 0 5.42E+018 2.52E+019 3.71E+019 4.78E+019 0 2.36E+018 5.04E+016 1.18E+020
2914 0 5.42E+018 2.52E+019 3.71E+019 4.77E+019 0 2.36E+018 5.03E+016 1.18E+020
2915 0 5.43E+018 2.52E+019 3.71E+019 4.77E+019 0 2.36E+018 5.03E+016 1.18E+020
2916 0 5.43E+018 2.52E+019 3.71E+019 4.76E+019 0 2.36E+018 5.02E+016 1.18E+020
2917 0 5.43E+018 2.51E+019 3.70E+019 4.76E+019 0 2.36E+018 5.01E+016 1.18E+020
2918 0 5.43E+018 2.51E+019 3.70E+019 4.76E+019 0 2.36E+018 5.01E+016 1.17E+020
2919 0 5.43E+018 2.51E+019 3.70E+019 4.75E+019 0 2.36E+018 5.00E+016 1.17E+020
2920 0 5.43E+018 2.51E+019 3.70E+019 4.75E+019 0 2.36E+018 4.99E+016 1.17E+020
2921 0 5.43E+018 2.51E+019 3.70E+019 4.75E+019 0 2.36E+018 4.99E+016 1.17E+020
2922 0 5.43E+018 2.50E+019 3.69E+019 4.74E+019 0 2.36E+018 4.98E+016 1.17E+020
2923 0 5.44E+018 2.50E+019 3.69E+019 4.74E+019 0 2.36E+018 4.97E+016 1.17E+020
2924 0 5.44E+018 2.50E+019 3.69E+019 4.74E+019 0 2.36E+018 4.97E+016 1.17E+020
2925 0 5.44E+018 2.50E+019 3.69E+019 4.73E+019 0 2.36E+018 4.96E+016 1.17E+020
2926 0 5.44E+018 2.50E+019 3.69E+019 4.73E+019 0 2.36E+018 4.96E+016 1.17E+020
2927 0 5.44E+018 2.49E+019 3.69E+019 4.72E+019 0 2.36E+018 4.95E+016 1.17E+020
2928 0 5.44E+018 2.49E+019 3.68E+019 4.72E+019 0 2.36E+018 4.95E+016 1.17E+020
2929 0 5.44E+018 2.49E+019 3.68E+019 4.72E+019 0 2.36E+018 4.94E+016 1.17E+020
2930 0 5.44E+018 2.49E+019 3.68E+019 4.71E+019 0 2.36E+018 4.94E+016 1.17E+020
2931 0 5.45E+018 2.49E+019 3.68E+019 4.71E+019 0 2.36E+018 4.93E+016 1.17E+020
2932 0 5.45E+018 2.49E+019 3.68E+019 4.71E+019 0 2.36E+018 4.92E+016 1.16E+020
2933 0 5.45E+018 2.48E+019 3.68E+019 4.70E+019 0 2.36E+018 4.92E+016 1.16E+020
2934 0 5.45E+018 2.48E+019 3.67E+019 4.70E+019 0 2.36E+018 4.91E+016 1.16E+020
2935 0 5.45E+018 2.48E+019 3.67E+019 4.70E+019 0 2.36E+018 4.91E+016 1.16E+020
2936 0 5.45E+018 2.48E+019 3.67E+019 4.69E+019 0 2.36E+018 4.90E+016 1.16E+020
2937 0 5.45E+018 2.48E+019 3.67E+019 4.69E+019 0 2.36E+018 4.90E+016 1.16E+020
2938 0 5.45E+018 2.47E+019 3.67E+019 4.69E+019 0 2.36E+018 4.89E+016 1.16E+020
2939 0 5.46E+018 2.47E+019 3.66E+019 4.68E+019 0 2.36E+018 4.89E+016 1.16E+020
2940 0 5.46E+018 2.47E+019 3.66E+019 4.68E+019 0 2.36E+018 4.88E+016 1.16E+020
2941 0 5.46E+018 2.47E+019 3.66E+019 4.68E+019 0 2.36E+018 4.88E+016 1.16E+020
2942 0 5.46E+018 2.47E+019 3.66E+019 4.67E+019 0 2.36E+018 4.87E+016 1.16E+020
2943 0 5.46E+018 2.46E+019 3.66E+019 4.67E+019 0 2.36E+018 4.87E+016 1.16E+020
2944 0 5.46E+018 2.46E+019 3.66E+019 4.66E+019 0 2.36E+018 4.87E+016 1.16E+020
2945 0 5.46E+018 2.46E+019 3.65E+019 4.66E+019 0 2.36E+018 4.86E+016 1.16E+020
2946 0 5.46E+018 2.46E+019 3.65E+019 4.66E+019 0 2.36E+018 4.86E+016 1.16E+020
2947 0 5.47E+018 2.46E+019 3.65E+019 4.65E+019 0 2.36E+018 4.85E+016 1.15E+020
2948 0 5.47E+018 2.46E+019 3.65E+019 4.65E+019 0 2.36E+018 4.85E+016 1.15E+020
2949 0 5.47E+018 2.45E+019 3.65E+019 4.65E+019 0 2.36E+018 4.84E+016 1.15E+020
2950 0 5.47E+018 2.45E+019 3.65E+019 4.64E+019 0 2.36E+018 4.84E+016 1.15E+020
2951 0 5.47E+018 2.45E+019 3.64E+019 4.64E+019 0 2.36E+018 4.83E+016 1.15E+020
2952 0 5.47E+018 2.45E+019 3.64E+019 4.64E+019 0 2.36E+018 4.83E+016 1.15E+020
2953 0 5.47E+018 2.45E+019 3.64E+019 4.63E+019 0 2.36E+018 4.82E+016 1.15E+020
2954 0 5.47E+018 2.44E+019 3.64E+019 4.63E+019 0 2.36E+018 4.82E+016 1.15E+020
2955 0 5.48E+018 2.44E+019 3.64E+019 4.63E+019 0 2.36E+018 4.82E+016 1.15E+020
2956 0 5.48E+018 2.44E+019 3.63E+019 4.62E+019 0 2.36E+018 4.81E+016 1.15E+020
2957 0 5.48E+018 2.44E+019 3.63E+019 4.62E+019 0 2.36E+018 4.81E+016 1.15E+020
2958 0 5.48E+018 2.44E+019 3.63E+019 4.62E+019 0 2.36E+018 4.80E+016 1.15E+020
2959 0 5.48E+018 2.44E+019 3.63E+019 4.61E+019 0 2.36E+018 4.80E+016 1.15E+020
2960 0 5.48E+018 2.43E+019 3.63E+019 4.61E+019 0 2.36E+018 4.79E+016 1.15E+020
2961 0 5.48E+018 2.43E+019 3.63E+019 4.60E+019 0 2.36E+018 4.79E+016 1.14E+020
2962 0 5.48E+018 2.43E+019 3.62E+019 4.60E+019 0 2.36E+018 4.79E+016 1.14E+020
2963 0 5.49E+018 2.43E+019 3.62E+019 4.60E+019 0 2.36E+018 4.78E+016 1.14E+020
2964 0 5.49E+018 2.43E+019 3.62E+019 4.59E+019 0 2.36E+018 4.78E+016 1.14E+020
2965 0 5.49E+018 2.42E+019 3.62E+019 4.59E+019 0 2.36E+018 4.77E+016 1.14E+020
2966 0 5.49E+018 2.42E+019 3.62E+019 4.59E+019 0 2.36E+018 4.77E+016 1.14E+020
2967 0 5.49E+018 2.42E+019 3.62E+019 4.58E+019 0 2.36E+018 4.76E+016 1.14E+020
2968 0 5.49E+018 2.42E+019 3.62E+019 4.58E+019 0 2.36E+018 4.76E+016 1.14E+020
2969 0 5.49E+018 2.42E+019 3.61E+019 4.58E+019 0 2.36E+018 4.76E+016 1.14E+020
2970 0 5.49E+018 2.42E+019 3.61E+019 4.57E+019 0 2.36E+018 4.75E+016 1.14E+020
2971 0 5.50E+018 2.41E+019 3.61E+019 4.57E+019 0 2.36E+018 4.75E+016 1.14E+020
2972 0 5.50E+018 2.41E+019 3.61E+019 4.57E+019 0 2.36E+018 4.74E+016 1.14E+020
2973 0 5.50E+018 2.41E+019 3.61E+019 4.56E+019 0 2.36E+018 4.74E+016 1.14E+020
2974 0 5.50E+018 2.41E+019 3.61E+019 4.56E+019 0 2.36E+018 4.74E+016 1.14E+020
2975 0 5.50E+018 2.41E+019 3.60E+019 4.56E+019 0 2.36E+018 4.73E+016 1.14E+020
2976 0 5.50E+018 2.40E+019 3.60E+019 4.55E+019 0 2.36E+018 4.73E+016 1.13E+020
2977 0 5.50E+018 2.40E+019 3.60E+019 4.55E+019 0 2.36E+018 4.72E+016 1.13E+020
2978 0 5.50E+018 2.40E+019 3.60E+019 4.55E+019 0 2.36E+018 4.72E+016 1.13E+020
2979 0 5.51E+018 2.40E+019 3.60E+019 4.54E+019 0 2.36E+018 4.72E+016 1.13E+020
2980 0 5.51E+018 2.40E+019 3.60E+019 4.54E+019 0 2.36E+018 4.71E+016 1.13E+020
2981 0 5.51E+018 2.40E+019 3.60E+019 4.54E+019 0 2.36E+018 4.71E+016 1.13E+020
2982 0 5.51E+018 2.39E+019 3.59E+019 4.53E+019 0 2.36E+018 4.70E+016 1.13E+020
2983 0 5.51E+018 2.39E+019 3.59E+019 4.53E+019 0 2.36E+018 4.70E+016 1.13E+020
2984 0 5.51E+018 2.39E+019 3.59E+019 4.53E+019 0 2.36E+018 4.70E+016 1.13E+020
2985 0 5.51E+018 2.39E+019 3.59E+019 4.52E+019 0 2.36E+018 4.69E+016 1.13E+020
2986 0 5.51E+018 2.39E+019 3.59E+019 4.52E+019 0 2.36E+018 4.69E+016 1.13E+020
2987 0 5.51E+018 2.38E+019 3.59E+019 4.51E+019 0 2.36E+018 4.69E+016 1.13E+020
2988 0 5.52E+018 2.38E+019 3.59E+019 4.51E+019 0 2.36E+018 4.68E+016 1.13E+020
2989 0 5.52E+018 2.38E+019 3.59E+019 4.51E+019 0 2.36E+018 4.68E+016 1.13E+020
2990 0 5.52E+018 2.38E+019 3.58E+019 4.50E+019 0 2.36E+018 4.68E+016 1.13E+020
2991 0 5.52E+018 2.38E+019 3.58E+019 4.50E+019 0 2.36E+018 4.67E+016 1.12E+020
2992 0 5.52E+018 2.38E+019 3.58E+019 4.50E+019 0 2.36E+018 4.67E+016 1.12E+020
2993 0 5.52E+018 2.37E+019 3.58E+019 4.49E+019 0 2.36E+018 4.67E+016 1.12E+020
2994 0 5.52E+018 2.37E+019 3.58E+019 4.49E+019 0 2.36E+018 4.66E+016 1.12E+020
2995 0 5.52E+018 2.37E+019 3.58E+019 4.49E+019 0 2.36E+018 4.66E+016 1.12E+020
2996 0 5.53E+018 2.37E+019 3.58E+019 4.48E+019 0 2.36E+018 4.66E+016 1.12E+020
2997 0 5.53E+018 2.37E+019 3.58E+019 4.48E+019 0 2.36E+018 4.65E+016 1.12E+020
2998 0 5.53E+018 2.36E+019 3.58E+019 4.48E+019 0 2.36E+018 4.65E+016 1.12E+020
2999 0 5.53E+018 2.36E+019 3.58E+019 4.47E+019 0 2.36E+018 4.65E+016 1.12E+020
3000 0 5.53E+018 2.36E+019 3.57E+019 4.47E+019 0 2.36E+018 4.64E+016 1.12E+020
3001 0 5.53E+018 2.36E+019 3.57E+019 4.47E+019 0 2.36E+018 4.64E+016 1.12E+020
3011 0 5.54E+018 2.34E+019 3.57E+019 4.43E+019 0 2.36E+018 4.61E+016 1.11E+020
3021 0 5.55E+018 2.32E+019 3.56E+019 4.40E+019 0 2.36E+018 4.59E+016 1.11E+020
3031 0 5.57E+018 2.31E+019 3.56E+019 4.37E+019 0 2.36E+018 4.58E+016 1.10E+020
3041 0 5.58E+018 2.29E+019 3.57E+019 4.33E+019 0 2.36E+018 4.57E+016 1.10E+020
3051 0 5.59E+018 2.27E+019 3.58E+019 4.30E+019 0 2.36E+018 4.58E+016 1.09E+020
3061 0 5.60E+018 2.25E+019 3.59E+019 4.27E+019 0 2.36E+018 4.57E+016 1.09E+020
3071 0 5.61E+018 2.24E+019 3.61E+019 4.24E+019 0 2.36E+018 4.55E+016 1.09E+020
3081 0 5.62E+018 2.22E+019 3.65E+019 4.20E+019 0 2.36E+018 4.56E+016 1.09E+020
3091 0 5.63E+018 2.20E+019 3.73E+019 4.17E+019 0 2.36E+018 4.63E+016 1.09E+020
3101 0 5.64E+018 2.19E+019 3.87E+019 4.14E+019 0 2.35E+018 4.90E+016 1.10E+020
3111 0 5.65E+018 2.17E+019 4.09E+019 4.11E+019 0 2.35E+018 5.49E+016 1.12E+020
3121 0 5.66E+018 2.15E+019 4.38E+019 4.08E+019 0 2.35E+018 6.01E+016 1.14E+020
3131 0 5.67E+018 2.14E+019 4.23E+019 4.05E+019 0 2.35E+018 5.49E+016 1.12E+020
3141 0 5.68E+018 2.12E+019 3.82E+019 4.01E+019 0 2.35E+018 4.71E+016 1.08E+020
3151 0 5.69E+018 2.10E+019 3.57E+019 3.98E+019 0 2.35E+018 4.34E+016 1.05E+020
3161 0 5.70E+018 2.09E+019 3.43E+019 3.95E+019 0 2.35E+018 4.15E+016 1.03E+020
3171 0 5.71E+018 2.07E+019 3.34E+019 3.92E+019 0 2.35E+018 4.02E+016 1.01E+020
3181 0 5.71E+018 2.06E+019 3.27E+019 3.89E+019 0 2.35E+018 3.93E+016 1.00E+020
3191 0 5.72E+018 2.04E+019 3.26E+019 3.86E+019 0 2.34E+018 3.85E+016 9.97E+019
3201 0 5.73E+018 2.03E+019 3.23E+019 3.83E+019 0 2.34E+018 3.78E+016 9.89E+019
3211 0 5.74E+018 2.01E+019 3.19E+019 3.81E+019 0 2.34E+018 3.72E+016 9.81E+019
3221 0 5.75E+018 2.00E+019 3.16E+019 3.78E+019 0 2.34E+018 3.66E+016 9.73E+019
3231 0 5.76E+018 1.98E+019 3.13E+019 3.75E+019 0 2.34E+018 3.60E+016 9.66E+019
3241 0 5.76E+018 1.96E+019 3.10E+019 3.72E+019 0 2.34E+018 3.56E+016 9.60E+019
3251 0 5.77E+018 1.95E+019 3.08E+019 3.69E+019 0 2.33E+018 3.51E+016 9.53E+019
3261 0 5.78E+018 1.93E+019 3.05E+019 3.66E+019 0 2.33E+018 3.46E+016 9.46E+019
3271 0 5.79E+018 1.92E+019 3.03E+019 3.63E+019 0 2.33E+018 3.42E+016 9.39E+019
3281 0 5.79E+018 1.91E+019 3.00E+019 3.61E+019 0 2.33E+018 3.38E+016 9.33E+019
3291 0 5.80E+018 1.89E+019 2.98E+019 3.58E+019 0 2.33E+018 3.34E+016 9.26E+019
3301 0 5.81E+018 1.88E+019 3.08E+019 3.55E+019 0 2.32E+018 3.33E+016 9.32E+019
3311 0 5.82E+018 1.86E+019 3.00E+019 3.52E+019 0 2.32E+018 3.27E+016 9.20E+019
3321 0 5.82E+018 1.85E+019 2.92E+019 3.50E+019 0 2.32E+018 3.22E+016 9.08E+019
3331 0 5.83E+018 1.83E+019 2.89E+019 3.47E+019 0 2.32E+018 3.18E+016 9.01E+019
3341 0 5.84E+018 1.82E+019 2.87E+019 3.44E+019 0 2.32E+018 3.14E+016 8.95E+019
3351 0 5.84E+018 1.81E+019 2.85E+019 3.42E+019 0 2.31E+018 3.10E+016 8.89E+019
3361 0 5.85E+018 1.79E+019 2.83E+019 3.39E+019 0 2.31E+018 3.07E+016 8.83E+019
3371 0 5.85E+018 1.78E+019 2.81E+019 3.36E+019 0 2.31E+018 3.03E+016 8.77E+019
3381 0 5.86E+018 1.76E+019 2.79E+019 3.34E+019 0 2.31E+018 2.99E+016 8.70E+019
3391 0 5.87E+018 1.75E+019 2.76E+019 3.31E+019 0 2.30E+018 2.96E+016 8.64E+019
3401 0 5.87E+018 1.74E+019 2.74E+019 3.29E+019 0 2.30E+018 2.92E+016 8.58E+019
3411 0 5.88E+018 1.72E+019 2.73E+019 3.26E+019 0 2.30E+018 2.89E+016 8.53E+019
3421 0 5.88E+018 1.71E+019 2.71E+019 3.24E+019 0 2.30E+018 2.86E+016 8.47E+019
3431 0 5.89E+018 1.70E+019 2.69E+019 3.21E+019 0 2.29E+018 2.83E+016 8.42E+019
3441 0 5.89E+018 1.68E+019 2.67E+019 3.19E+019 0 2.29E+018 2.80E+016 8.36E+019
3451 0 5.90E+018 1.67E+019 2.66E+019 3.16E+019 0 2.29E+018 2.77E+016 8.31E+019
3461 0 5.90E+018 1.66E+019 2.64E+019 3.14E+019 0 2.29E+018 2.74E+016 8.25E+019
3471 0 5.91E+018 1.65E+019 2.62E+019 3.11E+019 0 2.28E+018 2.71E+016 8.20E+019
3481 0 5.91E+018 1.63E+019 2.61E+019 3.09E+019 0 2.28E+018 2.68E+016 8.15E+019
3491 0 5.91E+018 1.62E+019 2.59E+019 3.06E+019 0 2.28E+018 2.65E+016 8.10E+019
3501 0 5.92E+018 1.61E+019 2.58E+019 3.04E+019 0 2.27E+018 2.62E+016 8.04E+019
3511 0 5.92E+018 1.59E+019 2.56E+019 3.02E+019 0 2.27E+018 2.60E+016 7.99E+019
3521 0 5.93E+018 1.58E+019 2.55E+019 2.99E+019 0 2.27E+018 2.57E+016 7.94E+019
3531 0 5.93E+018 1.57E+019 2.53E+019 2.97E+019 0 2.26E+018 2.55E+016 7.89E+019
3541 0 5.93E+018 1.56E+019 2.52E+019 2.95E+019 0 2.26E+018 2.52E+016 7.84E+019
3551 0 5.94E+018 1.55E+019 2.50E+019 2.93E+019 0 2.26E+018 2.50E+016 7.79E+019
3561 0 5.94E+018 1.53E+019 2.49E+019 2.90E+019 0 2.25E+018 2.48E+016 7.74E+019
3571 0 5.94E+018 1.52E+019 2.47E+019 2.88E+019 0 2.25E+018 2.45E+016 7.70E+019
3581 0 5.95E+018 1.51E+019 2.46E+019 2.86E+019 0 2.25E+018 2.43E+016 7.65E+019
3591 0 5.95E+018 1.50E+019 2.45E+019 2.84E+019 0 2.24E+018 2.41E+016 7.60E+019
3601 0 5.95E+018 1.49E+019 2.43E+019 2.81E+019 0 2.24E+018 2.39E+016 7.55E+019
3611 0 5.95E+018 1.48E+019 2.42E+019 2.79E+019 0 2.24E+018 2.37E+016 7.51E+019
3621 0 5.96E+018 1.46E+019 2.41E+019 2.77E+019 0 2.23E+018 2.36E+016 7.46E+019
3631 0 5.96E+018 1.45E+019 2.39E+019 2.75E+019 0 2.23E+018 2.34E+016 7.42E+019
3641 0 5.96E+018 1.44E+019 2.38E+019 2.73E+019 0 2.23E+018 2.32E+016 7.37E+019
3651 0 5.96E+018 1.43E+019 2.37E+019 2.71E+019 0 2.22E+018 2.30E+016 7.33E+019
3661 0 5.96E+018 1.42E+019 2.36E+019 2.68E+019 0 2.22E+018 2.29E+016 7.28E+019
3671 0 5.97E+018 1.41E+019 2.35E+019 2.66E+019 0 2.22E+018 2.28E+016 7.24E+019
3681 0 5.97E+018 1.40E+019 2.34E+019 2.64E+019 0 2.21E+018 2.24E+016 7.19E+019
3691 0 5.97E+018 1.39E+019 2.32E+019 2.62E+019 0 2.21E+018 2.21E+016 7.15E+019
3701 0 5.97E+018 1.38E+019 2.31E+019 2.60E+019 0 2.21E+018 2.18E+016 7.11E+019
3711 0 5.97E+018 1.36E+019 2.30E+019 2.58E+019 0 2.20E+018 2.16E+016 7.06E+019
3721 0 5.97E+018 1.35E+019 2.29E+019 2.56E+019 0 2.20E+018 2.14E+016 7.02E+019
3731 0 5.97E+018 1.34E+019 2.28E+019 2.54E+019 0 2.19E+018 2.12E+016 6.98E+019
3741 0 5.97E+018 1.33E+019 2.28E+019 2.52E+019 0 2.19E+018 2.10E+016 6.95E+019
3751 0 5.98E+018 1.32E+019 2.27E+019 2.50E+019 0 2.19E+018 2.09E+016 6.91E+019
3761 0 5.98E+018 1.31E+019 2.27E+019 2.48E+019 0 2.18E+018 2.07E+016 6.88E+019
3771 0 5.98E+018 1.30E+019 2.27E+019 2.46E+019 0 2.18E+018 2.07E+016 6.85E+019
3781 0 5.98E+018 1.29E+019 2.28E+019 2.44E+019 0 2.17E+018 2.07E+016 6.83E+019
3791 0 5.98E+018 1.28E+019 2.29E+019 2.43E+019 0 2.17E+018 2.07E+016 6.81E+019
3801 0 5.98E+018 1.27E+019 2.30E+019 2.41E+019 0 2.17E+018 2.09E+016 6.79E+019
3811 0 5.98E+018 1.26E+019 2.31E+019 2.39E+019 0 2.16E+018 2.10E+016 6.77E+019
3821 0 5.98E+018 1.25E+019 2.32E+019 2.37E+019 0 2.16E+018 2.09E+016 6.75E+019
3831 0 5.98E+018 1.24E+019 2.33E+019 2.35E+019 0 2.15E+018 2.07E+016 6.74E+019
3841 0 5.98E+018 1.23E+019 2.37E+019 2.33E+019 0 2.15E+018 2.08E+016 6.75E+019
3851 0 5.98E+018 1.22E+019 2.45E+019 2.31E+019 0 2.15E+018 2.12E+016 6.80E+019
3861 0 5.98E+018 1.21E+019 2.61E+019 2.30E+019 0 2.14E+018 2.28E+016 6.93E+019
3871 0 5.97E+018 1.20E+019 2.89E+019 2.28E+019 0 2.14E+018 2.64E+016 7.18E+019
3881 0 5.97E+018 1.19E+019 3.25E+019 2.26E+019 0 2.13E+018 3.37E+016 7.52E+019
3891 0 5.97E+018 1.19E+019 2.84E+019 2.24E+019 0 2.13E+018 2.57E+016 7.08E+019
3901 0 5.97E+018 1.18E+019 2.46E+019 2.22E+019 0 2.12E+018 2.10E+016 6.67E+019
3911 0 5.97E+018 1.17E+019 2.29E+019 2.21E+019 0 2.12E+018 1.96E+016 6.47E+019
3921 0 5.97E+018 1.16E+019 2.18E+019 2.19E+019 0 2.12E+018 1.87E+016 6.34E+019
3931 0 5.97E+018 1.15E+019 2.12E+019 2.17E+019 0 2.11E+018 1.81E+016 6.25E+019
3941 0 5.97E+018 1.14E+019 2.07E+019 2.16E+019 0 2.11E+018 1.76E+016 6.17E+019
3951 0 5.96E+018 1.13E+019 2.03E+019 2.14E+019 0 2.10E+018 1.71E+016 6.11E+019
3961 0 5.96E+018 1.12E+019 2.00E+019 2.12E+019 0 2.10E+018 1.68E+016 6.05E+019
3971 0 5.96E+018 1.11E+019 1.97E+019 2.11E+019 0 2.09E+018 1.65E+016 5.99E+019
3981 0 5.96E+018 1.10E+019 1.95E+019 2.09E+019 0 2.09E+018 1.62E+016 5.94E+019
3991 0 5.96E+018 1.10E+019 1.92E+019 2.07E+019 0 2.08E+018 1.59E+016 5.90E+019
4001 0 5.95E+018 1.09E+019 1.90E+019 2.06E+019 0 2.08E+018 1.57E+016 5.85E+019
4011 0 5.95E+018 1.08E+019 1.88E+019 2.04E+019 0 2.07E+018 1.54E+016 5.81E+019
4021 0 5.95E+018 1.07E+019 1.87E+019 2.02E+019 0 2.07E+018 1.52E+016 5.76E+019
4031 0 5.95E+018 1.06E+019 1.85E+019 2.01E+019 0 2.07E+018 1.50E+016 5.72E+019
4041 0 5.94E+018 1.05E+019 1.83E+019 1.99E+019 0 2.06E+018 1.48E+016 5.68E+019
4051 0 5.94E+018 1.04E+019 1.82E+019 1.98E+019 0 2.06E+018 1.46E+016 5.64E+019
4061 0 5.94E+018 1.04E+019 1.80E+019 1.96E+019 0 2.05E+018 1.44E+016 5.60E+019
4071 0 5.93E+018 1.03E+019 1.79E+019 1.95E+019 0 2.05E+018 1.42E+016 5.56E+019
4081 0 5.93E+018 1.02E+019 1.89E+019 1.93E+019 0 2.04E+018 1.42E+016 5.64E+019
4091 0 5.93E+018 1.01E+019 1.80E+019 1.92E+019 0 2.04E+018 1.39E+016 5.52E+019
4101 0 5.93E+018 1.00E+019 1.74E+019 1.90E+019 0 2.03E+018 1.37E+016 5.44E+019
4111 0 5.92E+018 9.96E+018 1.73E+019 1.89E+019 0 2.03E+018 1.35E+016 5.40E+019
4121 0 5.92E+018 9.88E+018 1.71E+019 1.87E+019 0 2.02E+018 1.34E+016 5.37E+019
4131 0 5.91E+018 9.81E+018 1.70E+019 1.86E+019 0 2.02E+018 1.32E+016 5.33E+019
4141 0 5.91E+018 9.73E+018 1.68E+019 1.84E+019 0 2.01E+018 1.31E+016 5.29E+019
4151 0 5.91E+018 9.65E+018 1.67E+019 1.83E+019 0 2.01E+018 1.29E+016 5.25E+019
4161 0 5.90E+018 9.58E+018 1.66E+019 1.81E+019 0 2.00E+018 1.27E+016 5.22E+019
4171 0 5.90E+018 9.50E+018 1.64E+019 1.80E+019 0 2.00E+018 1.26E+016 5.18E+019
4181 0 5.89E+018 9.43E+018 1.63E+019 1.78E+019 0 1.99E+018 1.24E+016 5.15E+019
4191 0 5.89E+018 9.35E+018 1.62E+019 1.77E+019 0 1.99E+018 1.23E+016 5.11E+019
4201 0 5.89E+018 9.28E+018 1.60E+019 1.76E+019 0 1.98E+018 1.22E+016 5.08E+019
4211 0 5.88E+018 9.21E+018 1.59E+019 1.74E+019 0 1.98E+018 1.20E+016 5.04E+019
4221 0 5.88E+018 9.13E+018 1.58E+019 1.73E+019 0 1.97E+018 1.19E+016 5.01E+019
4231 0 5.87E+018 9.06E+018 1.57E+019 1.72E+019 0 1.97E+018 1.17E+016 4.97E+019
4241 0 5.87E+018 8.99E+018 1.56E+019 1.70E+019 0 1.96E+018 1.16E+016 4.94E+019
4251 0 5.86E+018 8.92E+018 1.55E+019 1.69E+019 0 1.96E+018 1.15E+016 4.91E+019
4261 0 5.86E+018 8.85E+018 1.54E+019 1.67E+019 0 1.95E+018 1.14E+016 4.88E+019
4271 0 5.85E+018 8.78E+018 1.53E+019 1.66E+019 0 1.95E+018 1.12E+016 4.85E+019
4281 0 5.85E+018 8.71E+018 1.52E+019 1.65E+019 0 1.94E+018 1.11E+016 4.81E+019
4291 0 5.84E+018 8.64E+018 1.51E+019 1.64E+019 0 1.94E+018 1.10E+016 4.78E+019
4301 0 5.84E+018 8.57E+018 1.50E+019 1.62E+019 0 1.93E+018 1.09E+016 4.75E+019
4311 0 5.83E+018 8.50E+018 1.49E+019 1.61E+019 0 1.93E+018 1.08E+016 4.72E+019
4321 0 5.83E+018 8.44E+018 1.48E+019 1.60E+019 0 1.92E+018 1.06E+016 4.69E+019
4331 0 5.82E+018 8.37E+018 1.47E+019 1.58E+019 0 1.92E+018 1.05E+016 4.66E+019
4341 0 5.82E+018 8.30E+018 1.46E+019 1.57E+019 0 1.91E+018 1.04E+016 4.63E+019
4351 0 5.81E+018 8.24E+018 1.45E+019 1.56E+019 0 1.91E+018 1.03E+016 4.60E+019
4361 0 5.80E+018 8.17E+018 1.44E+019 1.55E+019 0 1.90E+018 1.02E+016 4.58E+019
4371 0 5.80E+018 8.11E+018 1.43E+019 1.54E+019 0 1.90E+018 1.01E+016 4.55E+019
4381 0 5.79E+018 8.04E+018 1.42E+019 1.52E+019 0 1.89E+018 1.00E+016 4.52E+019
4391 0 5.79E+018 7.98E+018 1.41E+019 1.51E+019 0 1.89E+018 9.93E+015 4.49E+019
4401 0 5.78E+018 7.92E+018 1.41E+019 1.50E+019 0 1.88E+018 9.84E+015 4.46E+019
4411 0 5.77E+018 7.85E+018 1.40E+019 1.49E+019 0 1.88E+018 9.75E+015 4.44E+019
4421 0 5.77E+018 7.79E+018 1.39E+019 1.48E+019 0 1.87E+018 9.66E+015 4.41E+019
4431 0 5.76E+018 7.73E+018 1.38E+019 1.46E+019 0 1.87E+018 9.57E+015 4.38E+019
4441 0 5.76E+018 7.67E+018 1.37E+019 1.45E+019 0 1.86E+018 9.48E+015 4.35E+019
4451 0 5.75E+018 7.61E+018 1.37E+019 1.44E+019 0 1.85E+018 9.39E+015 4.33E+019
4461 0 5.74E+018 7.55E+018 1.36E+019 1.43E+019 0 1.85E+018 9.30E+015 4.30E+019
4471 0 5.74E+018 7.49E+018 1.35E+019 1.42E+019 0 1.84E+018 9.21E+015 4.27E+019
4481 0 5.73E+018 7.43E+018 1.34E+019 1.41E+019 0 1.84E+018 9.13E+015 4.25E+019
4491 0 5.72E+018 7.37E+018 1.34E+019 1.40E+019 0 1.83E+018 9.06E+015 4.22E+019
4501 0 5.71E+018 7.31E+018 1.33E+019 1.38E+019 0 1.83E+018 9.00E+015 4.20E+019
4511 0 5.71E+018 7.25E+018 1.32E+019 1.37E+019 0 1.82E+018 8.93E+015 4.17E+019
4521 0 5.70E+018 7.20E+018 1.31E+019 1.36E+019 0 1.82E+018 8.86E+015 4.15E+019
4531 0 5.69E+018 7.14E+018 1.31E+019 1.35E+019 0 1.81E+018 8.78E+015 4.12E+019
4541 0 5.69E+018 7.08E+018 1.30E+019 1.34E+019 0 1.81E+018 8.71E+015 4.10E+019
4551 0 5.68E+018 7.03E+018 1.29E+019 1.33E+019 0 1.80E+018 8.66E+015 4.07E+019
4561 0 5.67E+018 6.97E+018 1.28E+019 1.32E+019 0 1.80E+018 8.61E+015 4.05E+019
4571 0 5.66E+018 6.92E+018 1.28E+019 1.31E+019 0 1.79E+018 8.48E+015 4.02E+019
4581 0 5.66E+018 6.86E+018 1.27E+019 1.30E+019 0 1.79E+018 8.34E+015 4.00E+019
4591 0 5.65E+018 6.81E+018 1.26E+019 1.29E+019 0 1.78E+018 8.20E+015 3.97E+019
4601 0 5.64E+018 6.75E+018 1.25E+019 1.28E+019 0 1.77E+018 8.08E+015 3.94E+019
4611 0 5.63E+018 6.70E+018 1.24E+019 1.27E+019 0 1.77E+018 7.97E+015 3.92E+019
4621 0 5.63E+018 6.65E+018 1.23E+019 1.26E+019 0 1.76E+018 7.87E+015 3.89E+019
4631 0 5.62E+018 6.59E+018 1.22E+019 1.25E+019 0 1.76E+018 7.78E+015 3.87E+019
4641 0 5.61E+018 6.54E+018 1.21E+019 1.24E+019 0 1.75E+018 7.69E+015 3.84E+019
4651 0 5.60E+018 6.49E+018 1.20E+019 1.23E+019 0 1.75E+018 7.60E+015 3.82E+019
4661 0 5.59E+018 6.44E+018 1.19E+019 1.22E+019 0 1.74E+018 7.51E+015 3.79E+019
4671 0 5.59E+018 6.39E+018 1.19E+019 1.21E+019 0 1.74E+018 7.43E+015 3.77E+019
4681 0 5.58E+018 6.33E+018 1.18E+019 1.20E+019 0 1.73E+018 7.35E+015 3.74E+019
4691 0 5.57E+018 6.28E+018 1.17E+019 1.19E+019 0 1.73E+018 7.27E+015 3.72E+019
4701 0 5.56E+018 6.23E+018 1.16E+019 1.18E+019 0 1.72E+018 7.20E+015 3.69E+019
4711 0 5.55E+018 6.18E+018 1.15E+019 1.17E+019 0 1.72E+018 7.12E+015 3.67E+019
4721 0 5.54E+018 6.14E+018 1.14E+019 1.16E+019 0 1.71E+018 7.04E+015 3.65E+019
4731 0 5.54E+018 6.09E+018 1.14E+019 1.15E+019 0 1.70E+018 6.97E+015 3.62E+019
4741 0 5.53E+018 6.04E+018 1.13E+019 1.14E+019 0 1.70E+018 6.89E+015 3.60E+019
4751 0 5.52E+018 5.99E+018 1.12E+019 1.14E+019 0 1.69E+018 6.82E+015 3.57E+019
4761 0 5.51E+018 5.94E+018 1.11E+019 1.13E+019 0 1.69E+018 6.74E+015 3.55E+019
4771 0 5.50E+018 5.90E+018 1.10E+019 1.12E+019 0 1.68E+018 6.67E+015 3.53E+019
4781 0 5.49E+018 5.85E+018 1.09E+019 1.11E+019 0 1.68E+018 6.60E+015 3.51E+019
4791 0 5.48E+018 5.80E+018 1.09E+019 1.10E+019 0 1.67E+018 6.53E+015 3.48E+019
4801 0 5.48E+018 5.76E+018 1.08E+019 1.09E+019 0 1.67E+018 6.46E+015 3.46E+019
4811 0 5.47E+018 5.71E+018 1.07E+019 1.08E+019 0 1.66E+018 6.39E+015 3.44E+019
4821 0 5.46E+018 5.66E+018 1.06E+019 1.07E+019 0 1.66E+018 6.31E+015 3.41E+019
4831 0 5.45E+018 5.62E+018 1.06E+019 1.07E+019 0 1.65E+018 6.24E+015 3.39E+019
4841 0 5.44E+018 5.57E+018 1.05E+019 1.06E+019 0 1.65E+018 6.17E+015 3.37E+019
4851 0 5.43E+018 5.53E+018 1.04E+019 1.05E+019 0 1.64E+018 6.10E+015 3.35E+019
4861 0 5.42E+018 5.49E+018 1.03E+019 1.04E+019 0 1.63E+018 6.03E+015 3.33E+019
4871 0 5.41E+018 5.44E+018 1.02E+019 1.03E+019 0 1.63E+018 5.97E+015 3.30E+019
4881 0 5.40E+018 5.40E+018 1.02E+019 1.02E+019 0 1.62E+018 5.90E+015 3.28E+019
4891 0 5.39E+018 5.36E+018 1.01E+019 1.02E+019 0 1.62E+018 5.83E+015 3.26E+019
4901 0 5.38E+018 5.31E+018 1.00E+019 1.01E+019 0 1.61E+018 5.77E+015 3.24E+019
4911 0 5.37E+018 5.27E+018 9.95E+018 9.99E+018 0 1.61E+018 5.70E+015 3.22E+019
4921 0 5.36E+018 5.23E+018 9.87E+018 9.91E+018 0 1.60E+018 5.64E+015 3.20E+019
4931 0 5.35E+018 5.19E+018 9.80E+018 9.83E+018 0 1.60E+018 5.57E+015 3.18E+019
4941 0 5.34E+018 5.15E+018 9.73E+018 9.76E+018 0 1.59E+018 5.51E+015 3.16E+019
4951 0 5.34E+018 5.11E+018 9.66E+018 9.68E+018 0 1.59E+018 5.45E+015 3.14E+019
4961 0 5.33E+018 5.06E+018 9.59E+018 9.60E+018 0 1.58E+018 5.39E+015 3.12E+019
4971 0 5.32E+018 5.02E+018 9.52E+018 9.53E+018 0 1.57E+018 5.33E+015 3.10E+019
4981 0 5.31E+018 4.98E+018 9.45E+018 9.45E+018 0 1.57E+018 5.27E+015 3.08E+019
4991 0 5.30E+018 4.94E+018 9.38E+018 9.37E+018 0 1.56E+018 5.21E+015 3.06E+019
5001 0 5.29E+018 4.91E+018 9.31E+018 9.30E+018 0 1.56E+018 5.15E+015 3.04E+019
5011 0 5.28E+018 4.87E+018 9.24E+018 9.23E+018 0 1.55E+018 5.09E+015 3.02E+019
5021 0 5.27E+018 4.83E+018 9.17E+018 9.15E+018 0 1.55E+018 5.04E+015 3.00E+019
5031 0 5.26E+018 4.79E+018 9.11E+018 9.08E+018 0 1.54E+018 4.98E+015 2.98E+019
5041 0 5.25E+018 4.75E+018 9.04E+018 9.01E+018 0 1.54E+018 4.92E+015 2.96E+019
5051 0 5.24E+018 4.71E+018 8.98E+018 8.94E+018 0 1.53E+018 4.87E+015 2.94E+019
5061 0 5.23E+018 4.68E+018 8.91E+018 8.87E+018 0 1.53E+018 4.82E+015 2.92E+019
5071 0 5.22E+018 4.64E+018 8.85E+018 8.79E+018 0 1.52E+018 4.76E+015 2.90E+019
5081 0 5.21E+018 4.60E+018 8.78E+018 8.73E+018 0 1.52E+018 4.71E+015 2.88E+019
5091 0 5.20E+018 4.56E+018 8.72E+018 8.66E+018 0 1.51E+018 4.66E+015 2.86E+019
5101 0 5.18E+018 4.53E+018 8.66E+018 8.59E+018 0 1.51E+018 4.60E+015 2.85E+019
5111 0 5.17E+018 4.49E+018 8.60E+018 8.52E+018 0 1.50E+018 4.55E+015 2.83E+019
5121 0 5.16E+018 4.46E+018 8.53E+018 8.45E+018 0 1.49E+018 4.50E+015 2.81E+019
5131 0 5.15E+018 4.42E+018 8.47E+018 8.38E+018 0 1.49E+018 4.45E+015 2.79E+019
5141 0 5.14E+018 4.38E+018 8.41E+018 8.32E+018 0 1.48E+018 4.40E+015 2.77E+019
5151 0 5.13E+018 4.35E+018 8.35E+018 8.25E+018 0 1.48E+018 4.36E+015 2.76E+019
5161 0 5.12E+018 4.32E+018 8.29E+018 8.19E+018 0 1.47E+018 4.31E+015 2.74E+019
5171 0 5.11E+018 4.28E+018 8.23E+018 8.12E+018 0 1.47E+018 4.26E+015 2.72E+019
5181 0 5.10E+018 4.25E+018 8.17E+018 8.06E+018 0 1.46E+018 4.21E+015 2.70E+019
5191 0 5.09E+018 4.21E+018 8.11E+018 7.99E+018 0 1.46E+018 4.17E+015 2.69E+019
5201 0 5.08E+018 4.18E+018 8.06E+018 7.93E+018 0 1.45E+018 4.12E+015 2.67E+019
5211 0 5.07E+018 4.15E+018 8.00E+018 7.86E+018 0 1.45E+018 4.08E+015 2.65E+019
5221 0 5.06E+018 4.11E+018 7.94E+018 7.80E+018 0 1.44E+018 4.03E+015 2.64E+019
5231 0 5.05E+018 4.08E+018 7.89E+018 7.74E+018 0 1.44E+018 3.99E+015 2.62E+019
5241 0 5.04E+018 4.05E+018 7.83E+018 7.68E+018 0 1.43E+018 3.95E+015 2.60E+019
5251 0 5.03E+018 4.01E+018 7.78E+018 7.62E+018 0 1.43E+018 3.90E+015 2.59E+019
5261 0 5.01E+018 3.98E+018 7.72E+018 7.56E+018 0 1.42E+018 3.86E+015 2.57E+019
5271 0 5.00E+018 3.95E+018 7.67E+018 7.50E+018 0 1.41E+018 3.82E+015 2.55E+019
5281 0 4.99E+018 3.92E+018 7.61E+018 7.44E+018 0 1.41E+018 3.78E+015 2.54E+019
5291 0 4.98E+018 3.89E+018 7.56E+018 7.38E+018 0 1.40E+018 3.74E+015 2.52E+019
5301 0 4.97E+018 3.86E+018 7.51E+018 7.32E+018 0 1.40E+018 3.70E+015 2.51E+019
5311 0 4.96E+018 3.83E+018 7.46E+018 7.26E+018 0 1.39E+018 3.66E+015 2.49E+019
5321 0 4.95E+018 3.80E+018 7.40E+018 7.20E+018 0 1.39E+018 3.62E+015 2.47E+019
5331 0 4.94E+018 3.77E+018 7.35E+018 7.15E+018 0 1.38E+018 3.58E+015 2.46E+019
5341 0 4.93E+018 3.73E+018 7.30E+018 7.09E+018 0 1.38E+018 3.54E+015 2.44E+019
5351 0 4.92E+018 3.71E+018 7.25E+018 7.03E+018 0 1.37E+018 3.50E+015 2.43E+019
5361 0 4.90E+018 3.68E+018 7.21E+018 6.98E+018 0 1.37E+018 3.47E+015 2.41E+019
5371 0 4.89E+018 3.65E+018 7.16E+018 6.92E+018 0 1.36E+018 3.43E+015 2.40E+019
5381 0 4.88E+018 3.62E+018 7.11E+018 6.87E+018 0 1.36E+018 3.39E+015 2.38E+019
5391 0 4.87E+018 3.59E+018 7.06E+018 6.81E+018 0 1.35E+018 3.36E+015 2.37E+019
5401 0 4.86E+018 3.56E+018 7.02E+018 6.76E+018 0 1.35E+018 3.32E+015 2.35E+019
5411 0 4.85E+018 3.53E+018 6.97E+018 6.70E+018 0 1.34E+018 3.29E+015 2.34E+019
5421 0 4.84E+018 3.50E+018 6.93E+018 6.65E+018 0 1.34E+018 3.26E+015 2.33E+019
5431 0 4.83E+018 3.47E+018 6.89E+018 6.60E+018 0 1.33E+018 3.23E+015 2.31E+019
5441 0 4.81E+018 3.45E+018 6.84E+018 6.54E+018 0 1.33E+018 3.19E+015 2.30E+019
5451 0 4.80E+018 3.42E+018 6.80E+018 6.49E+018 0 1.32E+018 3.16E+015 2.28E+019
5461 0 4.79E+018 3.39E+018 6.76E+018 6.44E+018 0 1.32E+018 3.13E+015 2.27E+019
5471 0 4.78E+018 3.36E+018 6.73E+018 6.39E+018 0 1.31E+018 3.10E+015 2.26E+019
5481 0 4.77E+018 3.34E+018 6.69E+018 6.34E+018 0 1.31E+018 3.08E+015 2.24E+019
5491 0 4.76E+018 3.31E+018 6.66E+018 6.29E+018 0 1.30E+018 3.05E+015 2.23E+019
5501 0 4.75E+018 3.28E+018 6.63E+018 6.24E+018 0 1.30E+018 3.03E+015 2.22E+019
5511 0 4.73E+018 3.26E+018 6.61E+018 6.19E+018 0 1.29E+018 3.01E+015 2.21E+019
5521 0 4.72E+018 3.23E+018 6.60E+018 6.14E+018 0 1.29E+018 2.99E+015 2.20E+019
5531 0 4.71E+018 3.21E+018 6.59E+018 6.09E+018 0 1.28E+018 2.98E+015 2.19E+019
5541 0 4.70E+018 3.18E+018 6.60E+018 6.04E+018 0 1.28E+018 2.98E+015 2.18E+019
5551 0 4.69E+018 3.16E+018 6.61E+018 5.99E+018 0 1.27E+018 2.98E+015 2.17E+019
5561 0 4.68E+018 3.13E+018 6.64E+018 5.94E+018 0 1.27E+018 3.00E+015 2.17E+019
5571 0 4.67E+018 3.11E+018 6.66E+018 5.90E+018 0 1.26E+018 3.02E+015 2.16E+019
5581 0 4.65E+018 3.08E+018 6.63E+018 5.85E+018 0 1.26E+018 2.99E+015 2.15E+019
5591 0 4.64E+018 3.06E+018 6.55E+018 5.80E+018 0 1.25E+018 2.91E+015 2.13E+019
5601 0 4.63E+018 3.03E+018 6.46E+018 5.76E+018 0 1.25E+018 2.83E+015 2.11E+019
5611 0 4.62E+018 3.01E+018 6.41E+018 5.71E+018 0 1.24E+018 2.78E+015 2.10E+019
5621 0 4.61E+018 2.98E+018 6.42E+018 5.67E+018 0 1.24E+018 2.75E+015 2.09E+019
5631 0 4.60E+018 2.96E+018 6.50E+018 5.62E+018 0 1.23E+018 2.77E+015 2.09E+019
5641 0 4.58E+018 2.94E+018 6.65E+018 5.58E+018 0 1.23E+018 2.84E+015 2.10E+019
5651 0 4.57E+018 2.91E+018 6.69E+018 5.53E+018 0 1.22E+018 2.87E+015 2.09E+019
5661 0 4.56E+018 2.89E+018 6.51E+018 5.49E+018 0 1.22E+018 2.76E+015 2.07E+019
5671 0 4.55E+018 2.87E+018 6.30E+018 5.44E+018 0 1.21E+018 2.66E+015 2.04E+019
5681 0 4.54E+018 2.84E+018 6.14E+018 5.40E+018 0 1.21E+018 2.60E+015 2.01E+019
5691 0 4.53E+018 2.82E+018 6.03E+018 5.36E+018 0 1.20E+018 2.54E+015 1.99E+019
5701 0 4.51E+018 2.80E+018 5.95E+018 5.31E+018 0 1.20E+018 2.50E+015 1.98E+019
5711 0 4.50E+018 2.77E+018 5.88E+018 5.27E+018 0 1.19E+018 2.46E+015 1.96E+019
5721 0 4.49E+018 2.75E+018 5.83E+018 5.23E+018 0 1.19E+018 2.42E+015 1.95E+019
5731 0 4.48E+018 2.73E+018 5.79E+018 5.19E+018 0 1.18E+018 2.39E+015 1.94E+019
5741 0 4.47E+018 2.71E+018 5.79E+018 5.15E+018 0 1.18E+018 2.37E+015 1.93E+019
5751 0 4.45E+018 2.69E+018 5.98E+018 5.11E+018 0 1.17E+018 2.39E+015 1.94E+019
5761 0 4.44E+018 2.67E+018 6.20E+018 5.06E+018 0 1.17E+018 2.44E+015 1.95E+019
5771 0 4.43E+018 2.64E+018 5.90E+018 5.02E+018 0 1.16E+018 2.35E+015 1.92E+019
5781 0 4.42E+018 2.62E+018 5.61E+018 4.98E+018 0 1.16E+018 2.27E+015 1.88E+019
5791 0 4.41E+018 2.60E+018 5.52E+018 4.94E+018 0 1.15E+018 2.24E+015 1.86E+019
5801 0 4.40E+018 2.58E+018 5.46E+018 4.90E+018 0 1.15E+018 2.21E+015 1.85E+019
5811 0 4.38E+018 2.56E+018 5.42E+018 4.87E+018 0 1.14E+018 2.19E+015 1.84E+019
5821 0 4.37E+018 2.54E+018 5.38E+018 4.83E+018 0 1.14E+018 2.16E+015 1.83E+019
5831 0 4.36E+018 2.52E+018 5.34E+018 4.79E+018 0 1.13E+018 2.14E+015 1.81E+019
5841 0 4.35E+018 2.50E+018 5.31E+018 4.75E+018 0 1.13E+018 2.12E+015 1.80E+019
5851 0 4.34E+018 2.48E+018 5.28E+018 4.71E+018 0 1.13E+018 2.10E+015 1.79E+019
5861 0 4.32E+018 2.46E+018 5.25E+018 4.67E+018 0 1.12E+018 2.08E+015 1.78E+019
5871 0 4.31E+018 2.44E+018 5.23E+018 4.64E+018 0 1.12E+018 2.06E+015 1.77E+019
5881 0 4.30E+018 2.42E+018 5.20E+018 4.60E+018 0 1.11E+018 2.04E+015 1.76E+019
5891 0 4.29E+018 2.40E+018 5.17E+018 4.56E+018 0 1.11E+018 2.03E+015 1.75E+019
5901 0 4.28E+018 2.38E+018 5.15E+018 4.53E+018 0 1.10E+018 2.01E+015 1.74E+019
5911 0 4.27E+018 2.36E+018 5.12E+018 4.49E+018 0 1.10E+018 1.99E+015 1.73E+019
5921 0 4.25E+018 2.34E+018 5.10E+018 4.46E+018 0 1.09E+018 1.98E+015 1.72E+019
5931 0 4.24E+018 2.32E+018 5.08E+018 4.42E+018 0 1.09E+018 1.96E+015 1.72E+019
5941 0 4.23E+018 2.31E+018 5.06E+018 4.38E+018 0 1.08E+018 1.95E+015 1.71E+019
5951 0 4.22E+018 2.29E+018 5.04E+018 4.35E+018 0 1.08E+018 1.93E+015 1.70E+019
5961 0 4.21E+018 2.27E+018 5.03E+018 4.31E+018 0 1.07E+018 1.92E+015 1.69E+019
5971 0 4.19E+018 2.25E+018 5.01E+018 4.28E+018 0 1.07E+018 1.91E+015 1.68E+019
5981 0 4.18E+018 2.23E+018 5.00E+018 4.25E+018 0 1.07E+018 1.90E+015 1.67E+019
5991 0 4.17E+018 2.21E+018 4.99E+018 4.21E+018 0 1.06E+018 1.89E+015 1.66E+019
6001 0 4.16E+018 2.20E+018 4.99E+018 4.18E+018 0 1.06E+018 1.88E+015 1.66E+019
6011 0 4.15E+018 2.18E+018 4.98E+018 4.15E+018 0 1.05E+018 1.87E+015 1.65E+019
6021 0 4.13E+018 2.16E+018 4.99E+018 4.11E+018 0 1.05E+018 1.87E+015 1.64E+019
6031 0 4.12E+018 2.14E+018 5.00E+018 4.08E+018 0 1.04E+018 1.87E+015 1.64E+019
6041 0 4.11E+018 2.13E+018 5.00E+018 4.05E+018 0 1.04E+018 1.87E+015 1.63E+019
6051 0 4.10E+018 2.11E+018 5.02E+018 4.01E+018 0 1.03E+018 1.87E+015 1.63E+019
6061 0 4.09E+018 2.09E+018 5.04E+018 3.98E+018 0 1.03E+018 1.87E+015 1.62E+019
6071 0 4.07E+018 2.08E+018 5.04E+018 3.95E+018 0 1.02E+018 1.87E+015 1.62E+019
6081 0 4.06E+018 2.06E+018 5.03E+018 3.92E+018 0 1.02E+018 1.86E+015 1.61E+019
6091 0 4.05E+018 2.04E+018 5.01E+018 3.89E+018 0 1.02E+018 1.83E+015 1.60E+019
6101 0 4.04E+018 2.03E+018 5.00E+018 3.86E+018 0 1.01E+018 1.81E+015 1.59E+019
6111 0 4.03E+018 2.01E+018 5.00E+018 3.83E+018 0 1.01E+018 1.80E+015 1.59E+019
6121 0 4.02E+018 1.99E+018 5.04E+018 3.80E+018 0 1.00E+018 1.80E+015 1.58E+019
6131 0 4.00E+018 1.98E+018 5.12E+018 3.76E+018 0 9.98E+017 1.81E+015 1.59E+019
6141 0 3.99E+018 1.96E+018 5.22E+018 3.73E+018 0 9.94E+017 1.84E+015 1.59E+019
6151 0 3.98E+018 1.95E+018 5.23E+018 3.70E+018 0 9.90E+017 1.83E+015 1.59E+019
6161 0 3.97E+018 1.93E+018 5.15E+018 3.68E+018 0 9.85E+017 1.78E+015 1.57E+019
6171 0 3.96E+018 1.92E+018 5.07E+018 3.65E+018 0 9.81E+017 1.75E+015 1.56E+019
6181 0 3.94E+018 1.90E+018 5.05E+018 3.62E+018 0 9.77E+017 1.73E+015 1.55E+019
6191 0 3.93E+018 1.89E+018 5.19E+018 3.59E+018 0 9.72E+017 1.75E+015 1.56E+019
6201 0 3.92E+018 1.87E+018 5.22E+018 3.56E+018 0 9.68E+017 1.74E+015 1.55E+019
6211 0 3.91E+018 1.86E+018 5.08E+018 3.53E+018 0 9.64E+017 1.71E+015 1.53E+019
6221 0 3.90E+018 1.84E+018 4.99E+018 3.50E+018 0 9.60E+017 1.69E+015 1.52E+019
6231 0 3.88E+018 1.83E+018 4.98E+018 3.47E+018 0 9.55E+017 1.68E+015 1.51E+019
6241 0 3.87E+018 1.81E+018 4.98E+018 3.45E+018 0 9.51E+017 1.68E+015 1.51E+019
6251 0 3.86E+018 1.80E+018 5.00E+018 3.42E+018 0 9.47E+017 1.68E+015 1.50E+019
6261 0 3.85E+018 1.78E+018 5.03E+018 3.39E+018 0 9.43E+017 1.68E+015 1.50E+019
6271 0 3.84E+018 1.77E+018 5.06E+018 3.37E+018 0 9.39E+017 1.68E+015 1.50E+019
6281 0 3.83E+018 1.75E+018 5.10E+018 3.34E+018 0 9.34E+017 1.69E+015 1.50E+019
6291 0 3.81E+018 1.74E+018 5.14E+018 3.31E+018 0 9.30E+017 1.70E+015 1.49E+019
6301 0 3.80E+018 1.73E+018 5.20E+018 3.29E+018 0 9.26E+017 1.71E+015 1.49E+019
6311 0 3.79E+018 1.71E+018 5.26E+018 3.26E+018 0 9.22E+017 1.72E+015 1.49E+019
6321 0 3.78E+018 1.70E+018 5.33E+018 3.23E+018 0 9.18E+017 1.74E+015 1.50E+019
6331 0 3.77E+018 1.68E+018 5.41E+018 3.21E+018 0 9.14E+017 1.76E+015 1.50E+019
6341 0 3.76E+018 1.67E+018 5.51E+018 3.18E+018 0 9.10E+017 1.79E+015 1.50E+019
6351 0 3.74E+018 1.66E+018 5.61E+018 3.16E+018 0 9.06E+017 1.81E+015 1.51E+019
6361 0 3.73E+018 1.64E+018 5.73E+018 3.13E+018 0 9.02E+017 1.85E+015 1.51E+019
6371 0 3.72E+018 1.63E+018 5.86E+018 3.11E+018 0 8.97E+017 1.88E+015 1.52E+019
6381 0 3.71E+018 1.62E+018 6.01E+018 3.08E+018 0 8.93E+017 1.92E+015 1.53E+019
6391 0 3.70E+018 1.61E+018 6.18E+018 3.06E+018 0 8.89E+017 1.97E+015 1.54E+019
6401 0 3.68E+018 1.59E+018 6.37E+018 3.03E+018 0 8.85E+017 2.03E+015 1.56E+019
6411 0 3.67E+018 1.58E+018 6.60E+018 3.01E+018 0 8.81E+017 2.10E+015 1.57E+019
6421 0 3.66E+018 1.57E+018 6.84E+018 2.98E+018 0 8.77E+017 2.18E+015 1.59E+019
6431 0 3.65E+018 1.55E+018 7.12E+018 2.96E+018 0 8.73E+017 2.27E+015 1.62E+019
6441 0 3.64E+018 1.54E+018 7.43E+018 2.94E+018 0 8.69E+017 2.37E+015 1.64E+019
6451 0 3.63E+018 1.53E+018 7.79E+018 2.91E+018 0 8.65E+017 2.49E+015 1.67E+019
6461 0 3.61E+018 1.52E+018 8.23E+018 2.89E+018 0 8.62E+017 2.65E+015 1.71E+019
6471 0 3.60E+018 1.50E+018 8.74E+018 2.87E+018 0 8.58E+017 2.84E+015 1.76E+019
6481 0 3.59E+018 1.49E+018 9.35E+018 2.84E+018 0 8.54E+017 3.07E+015 1.81E+019
6491 0 3.58E+018 1.48E+018 1.01E+019 2.82E+018 0 8.50E+017 3.36E+015 1.88E+019
6501 0 3.57E+018 1.47E+018 1.10E+019 2.80E+018 0 8.46E+017 3.74E+015 1.97E+019
6511 0 3.56E+018 1.46E+018 1.20E+019 2.78E+018 0 8.42E+017 4.19E+015 2.07E+019
6521 0 3.55E+018 1.45E+018 1.33E+019 2.75E+018 0 8.38E+017 4.63E+015 2.18E+019
6531 0 3.53E+018 1.43E+018 1.48E+019 2.73E+018 0 8.34E+017 5.28E+015 2.34E+019
6541 0 3.52E+018 1.42E+018 1.67E+019 2.71E+018 0 8.30E+017 6.14E+015 2.52E+019
6551 0 3.51E+018 1.41E+018 1.86E+019 2.69E+018 0 8.27E+017 6.92E+015 2.70E+019
6561 0 3.50E+018 1.40E+018 2.06E+019 2.67E+018 0 8.23E+017 7.46E+015 2.89E+019
6571 0 3.49E+018 1.39E+018 2.30E+019 2.65E+018 0 8.19E+017 8.39E+015 3.14E+019
6581 0 3.48E+018 1.38E+018 2.56E+019 2.62E+018 0 8.15E+017 9.63E+015 3.39E+019
6591 0 3.47E+018 1.37E+018 2.64E+019 2.60E+018 0 8.11E+017 9.88E+015 3.47E+019
6601 0 3.45E+018 1.36E+018 2.55E+019 2.58E+018 0 8.08E+017 9.02E+015 3.37E+019
6611 0 3.44E+018 1.34E+018 2.47E+019 2.56E+018 0 8.04E+017 8.14E+015 3.29E+019
6621 0 3.43E+018 1.33E+018 2.62E+019 2.54E+018 0 8.00E+017 7.81E+015 3.43E+019
6631 0 3.42E+018 1.32E+018 3.83E+019 2.52E+018 0 7.97E+017 9.07E+015 4.64E+019
6641 0 3.41E+018 1.31E+018 4.52E+019 2.50E+018 0 7.93E+017 9.63E+015 5.32E+019
6651 0 3.40E+018 1.30E+018 4.24E+019 2.48E+018 0 7.89E+017 9.63E+015 5.04E+019
6661 0 3.39E+018 1.29E+018 4.33E+019 2.46E+018 0 7.85E+017 1.08E+016 5.12E+019
6671 0 3.37E+018 1.28E+018 4.09E+019 2.44E+018 0 7.82E+017 9.99E+015 4.87E+019
6681 0 3.36E+018 1.27E+018 3.27E+019 2.42E+018 0 7.78E+017 7.61E+015 4.06E+019
6691 0 3.35E+018 1.26E+018 2.56E+019 2.40E+018 0 7.74E+017 5.96E+015 3.34E+019
6701 0 3.34E+018 1.25E+018 2.09E+019 2.38E+018 0 7.71E+017 4.96E+015 2.87E+019
6711 0 3.33E+018 1.24E+018 1.78E+019 2.36E+018 0 7.67E+017 4.25E+015 2.55E+019
6721 0 3.32E+018 1.23E+018 1.56E+019 2.35E+018 0 7.64E+017 3.69E+015 2.33E+019
6731 0 3.31E+018 1.22E+018 1.39E+019 2.33E+018 0 7.60E+017 3.24E+015 2.15E+019
6741 0 3.30E+018 1.21E+018 1.25E+019 2.31E+018 0 7.56E+017 2.88E+015 2.01E+019
6751 0 3.28E+018 1.20E+018 1.13E+019 2.29E+018 0 7.53E+017 2.59E+015 1.88E+019
6761 0 3.27E+018 1.19E+018 1.02E+019 2.27E+018 0 7.49E+017 2.36E+015 1.77E+019
6771 0 3.26E+018 1.18E+018 9.32E+018 2.25E+018 0 7.46E+017 2.16E+015 1.68E+019
6781 0 3.25E+018 1.17E+018 8.56E+018 2.24E+018 0 7.42E+017 2.00E+015 1.60E+019
6791 0 3.24E+018 1.16E+018 7.90E+018 2.22E+018 0 7.39E+017 1.86E+015 1.53E+019
6801 0 3.23E+018 1.15E+018 7.34E+018 2.20E+018 0 7.35E+017 1.74E+015 1.47E+019
6811 0 3.22E+018 1.14E+018 6.86E+018 2.18E+018 0 7.32E+017 1.63E+015 1.41E+019
6821 0 3.21E+018 1.14E+018 6.43E+018 2.16E+018 0 7.28E+017 1.54E+015 1.37E+019
6831 0 3.19E+018 1.13E+018 6.07E+018 2.15E+018 0 7.25E+017 1.46E+015 1.33E+019
6841 0 3.18E+018 1.12E+018 5.75E+018 2.13E+018 0 7.21E+017 1.39E+015 1.29E+019
6851 0 3.17E+018 1.11E+018 5.46E+018 2.11E+018 0 7.18E+017 1.32E+015 1.26E+019
6861 0 3.16E+018 1.10E+018 5.21E+018 2.10E+018 0 7.15E+017 1.27E+015 1.23E+019
6871 0 3.15E+018 1.09E+018 4.99E+018 2.08E+018 0 7.11E+017 1.22E+015 1.20E+019
6881 0 3.14E+018 1.08E+018 4.78E+018 2.06E+018 0 7.08E+017 1.17E+015 1.18E+019
6891 0 3.13E+018 1.07E+018 4.68E+018 2.05E+018 0 7.04E+017 1.13E+015 1.16E+019
6901 0 3.12E+018 1.06E+018 4.50E+018 2.03E+018 0 7.01E+017 1.09E+015 1.14E+019
6911 0 3.11E+018 1.06E+018 4.30E+018 2.01E+018 0 6.98E+017 1.06E+015 1.12E+019
6921 0 3.10E+018 1.05E+018 4.16E+018 2.00E+018 0 6.94E+017 1.02E+015 1.10E+019
6931 0 3.09E+018 1.04E+018 4.04E+018 1.98E+018 0 6.91E+017 9.95E+014 1.08E+019
6941 0 3.07E+018 1.03E+018 3.93E+018 1.97E+018 0 6.88E+017 9.68E+014 1.07E+019
6951 0 3.06E+018 1.02E+018 3.82E+018 1.95E+018 0 6.84E+017 9.43E+014 1.05E+019
6961 0 3.05E+018 1.01E+018 3.72E+018 1.93E+018 0 6.81E+017 9.20E+014 1.04E+019
6971 0 3.04E+018 1.01E+018 3.63E+018 1.92E+018 0 6.78E+017 8.98E+014 1.03E+019
6981 0 3.03E+018 9.98E+017 3.54E+018 1.90E+018 0 6.74E+017 8.77E+014 1.01E+019
6991 0 3.02E+018 9.90E+017 3.45E+018 1.89E+018 0 6.71E+017 8.58E+014 1.00E+019
7001 0 3.01E+018 9.82E+017 3.37E+018 1.87E+018 0 6.68E+017 8.40E+014 9.91E+018
7011 0 3.00E+018 9.74E+017 3.30E+018 1.86E+018 0 6.65E+017 8.22E+014 9.80E+018
7021 0 2.99E+018 9.66E+017 3.23E+018 1.84E+018 0 6.61E+017 8.06E+014 9.69E+018
7031 0 2.98E+018 9.58E+017 3.16E+018 1.83E+018 0 6.58E+017 7.91E+014 9.59E+018
7041 0 2.97E+018 9.51E+017 3.10E+018 1.81E+018 0 6.55E+017 7.76E+014 9.49E+018
7051 0 2.96E+018 9.43E+017 3.05E+018 1.80E+018 0 6.52E+017 7.62E+014 9.40E+018
7061 0 2.95E+018 9.36E+017 2.99E+018 1.79E+018 0 6.49E+017 7.49E+014 9.31E+018
7071 0 2.94E+018 9.28E+017 2.94E+018 1.77E+018 0 6.46E+017 7.37E+014 9.22E+018
7081 0 2.92E+018 9.21E+017 2.90E+018 1.76E+018 0 6.42E+017 7.25E+014 9.14E+018
7091 0 2.91E+018 9.13E+017 2.85E+018 1.74E+018 0 6.39E+017 7.14E+014 9.06E+018
7101 0 2.90E+018 9.06E+017 2.81E+018 1.73E+018 0 6.36E+017 7.03E+014 8.98E+018
7111 0 2.89E+018 8.99E+017 2.77E+018 1.72E+018 0 6.33E+017 6.93E+014 8.91E+018
7121 0 2.88E+018 8.91E+017 2.73E+018 1.70E+018 0 6.30E+017 6.82E+014 8.84E+018
7131 0 2.87E+018 8.84E+017 2.70E+018 1.69E+018 0 6.27E+017 6.73E+014 8.77E+018
7141 0 2.86E+018 8.77E+017 2.67E+018 1.67E+018 0 6.24E+017 6.64E+014 8.70E+018
7151 0 2.85E+018 8.70E+017 2.63E+018 1.66E+018 0 6.21E+017 6.55E+014 8.64E+018
7161 0 2.84E+018 8.63E+017 2.61E+018 1.65E+018 0 6.18E+017 6.48E+014 8.58E+018
7171 0 2.83E+018 8.56E+017 2.58E+018 1.63E+018 0 6.15E+017 6.40E+014 8.51E+018
7181 0 2.82E+018 8.49E+017 2.55E+018 1.62E+018 0 6.12E+017 6.33E+014 8.46E+018
7191 0 2.81E+018 8.43E+017 2.53E+018 1.61E+018 0 6.09E+017 6.26E+014 8.40E+018
7201 0 2.80E+018 8.36E+017 2.51E+018 1.60E+018 0 6.06E+017 6.20E+014 8.34E+018
7211 0 2.79E+018 8.29E+017 2.49E+018 1.58E+018 0 6.03E+017 6.14E+014 8.29E+018
7221 0 2.78E+018 8.22E+017 2.47E+018 1.57E+018 0 6.00E+017 6.08E+014 8.24E+018
7231 0 2.77E+018 8.16E+017 2.45E+018 1.56E+018 0 5.97E+017 6.03E+014 8.19E+018
7241 0 2.76E+018 8.09E+017 2.43E+018 1.55E+018 0 5.94E+017 5.99E+014 8.14E+018
7251 0 2.75E+018 8.03E+017 2.42E+018 1.53E+018 0 5.91E+017 5.95E+014 8.10E+018
7261 0 2.74E+018 7.96E+017 2.41E+018 1.52E+018 0 5.88E+017 5.91E+014 8.05E+018
7271 0 2.73E+018 7.90E+017 2.40E+018 1.51E+018 0 5.85E+017 5.88E+014 8.01E+018
7281 0 2.72E+018 7.84E+017 2.39E+018 1.50E+018 0 5.82E+017 5.85E+014 7.97E+018
7291 0 2.71E+018 7.77E+017 2.38E+018 1.48E+018 0 5.79E+017 5.83E+014 7.93E+018
7301 0 2.70E+018 7.71E+017 2.38E+018 1.47E+018 0 5.76E+017 5.82E+014 7.89E+018
7311 0 2.69E+018 7.65E+017 2.37E+018 1.46E+018 0 5.73E+017 5.81E+014 7.86E+018
7321 0 2.68E+018 7.59E+017 2.37E+018 1.45E+018 0 5.71E+017 5.80E+014 7.83E+018
7331 0 2.67E+018 7.53E+017 2.37E+018 1.44E+018 0 5.68E+017 5.80E+014 7.80E+018
7341 0 2.66E+018 7.47E+017 2.37E+018 1.43E+018 0 5.65E+017 5.81E+014 7.77E+018
7351 0 2.65E+018 7.41E+017 2.38E+018 1.41E+018 0 5.62E+017 5.83E+014 7.74E+018
7361 0 2.64E+018 7.35E+017 2.39E+018 1.40E+018 0 5.59E+017 5.86E+014 7.72E+018
7371 0 2.63E+018 7.29E+017 2.40E+018 1.39E+018 0 5.56E+017 5.89E+014 7.70E+018
7381 0 2.62E+018 7.23E+017 2.41E+018 1.38E+018 0 5.54E+017 5.94E+014 7.69E+018
7391 0 2.61E+018 7.17E+017 2.43E+018 1.37E+018 0 5.51E+017 6.00E+014 7.68E+018
7401 0 2.60E+018 7.11E+017 2.45E+018 1.36E+018 0 5.48E+017 6.07E+014 7.67E+018
7411 0 2.59E+018 7.06E+017 2.48E+018 1.35E+018 0 5.45E+017 6.16E+014 7.66E+018
7421 0 2.58E+018 7.00E+017 2.50E+018 1.34E+018 0 5.43E+017 6.25E+014 7.66E+018
7431 0 2.57E+018 6.94E+017 2.54E+018 1.33E+018 0 5.40E+017 6.36E+014 7.67E+018
7441 0 2.56E+018 6.89E+017 2.57E+018 1.32E+018 0 5.37E+017 6.47E+014 7.68E+018
7451 0 2.55E+018 6.83E+017 2.62E+018 1.31E+018 0 5.34E+017 6.59E+014 7.69E+018
7461 0 2.54E+018 6.78E+017 2.66E+018 1.30E+018 0 5.32E+017 6.73E+014 7.71E+018
7471 0 2.53E+018 6.72E+017 2.71E+018 1.29E+018 0 5.29E+017 6.89E+014 7.73E+018
7481 0 2.52E+018 6.67E+017 2.77E+018 1.27E+018 0 5.26E+017 7.08E+014 7.76E+018
7491 0 2.51E+018 6.62E+017 2.83E+018 1.26E+018 0 5.24E+017 7.30E+014 7.79E+018
7501 0 2.50E+018 6.56E+017 2.90E+018 1.25E+018 0 5.21E+017 7.53E+014 7.83E+018
7511 0 2.49E+018 6.51E+017 2.97E+018 1.24E+018 0 5.18E+017 7.76E+014 7.88E+018
7521 0 2.48E+018 6.46E+017 3.05E+018 1.23E+018 0 5.16E+017 7.98E+014 7.93E+018
7531 0 2.47E+018 6.41E+017 3.14E+018 1.22E+018 0 5.13E+017 8.19E+014 7.99E+018
7541 0 2.46E+018 6.36E+017 3.22E+018 1.21E+018 0 5.11E+017 8.41E+014 8.05E+018
7551 0 2.45E+018 6.30E+017 3.32E+018 1.21E+018 0 5.08E+017 8.65E+014 8.12E+018
7561 0 2.44E+018 6.25E+017 3.42E+018 1.20E+018 0 5.05E+017 8.94E+014 8.19E+018
7571 0 2.43E+018 6.20E+017 3.53E+018 1.19E+018 0 5.03E+017 9.27E+014 8.28E+018
7581 0 2.42E+018 6.15E+017 3.64E+018 1.18E+018 0 5.00E+017 9.61E+014 8.36E+018
7591 0 2.42E+018 6.10E+017 3.76E+018 1.17E+018 0 4.98E+017 9.98E+014 8.45E+018
7601 0 2.41E+018 6.06E+017 3.88E+018 1.16E+018 0 4.95E+017 1.03E+015 8.54E+018
7611 0 2.40E+018 6.01E+017 4.00E+018 1.15E+018 0 4.93E+017 1.06E+015 8.64E+018
7621 0 2.39E+018 5.96E+017 4.13E+018 1.14E+018 0 4.90E+017 1.08E+015 8.74E+018
7631 0 2.38E+018 5.91E+017 4.27E+018 1.13E+018 0 4.88E+017 1.10E+015 8.86E+018
7641 0 2.37E+018 5.86E+017 4.41E+018 1.12E+018 0 4.85E+017 1.12E+015 8.97E+018
7651 0 2.36E+018 5.82E+017 4.53E+018 1.11E+018 0 4.83E+017 1.14E+015 9.06E+018
7661 0 2.35E+018 5.77E+017 4.65E+018 1.10E+018 0 4.80E+017 1.15E+015 9.16E+018
7671 0 2.34E+018 5.72E+017 4.80E+018 1.09E+018 0 4.78E+017 1.18E+015 9.29E+018
7681 0 2.33E+018 5.68E+017 4.93E+018 1.09E+018 0 4.75E+017 1.21E+015 9.39E+018
7691 0 2.32E+018 5.63E+017 4.95E+018 1.08E+018 0 4.73E+017 1.20E+015 9.38E+018
7701 0 2.31E+018 5.59E+017 4.88E+018 1.07E+018 0 4.70E+017 1.16E+015 9.29E+018
7711 0 2.30E+018 5.54E+017 4.81E+018 1.06E+018 0 4.68E+017 1.11E+015 9.20E+018
7721 0 2.30E+018 5.50E+017 4.79E+018 1.05E+018 0 4.65E+017 1.07E+015 9.16E+018
7731 0 2.29E+018 5.45E+017 4.97E+018 1.04E+018 0 4.63E+017 1.05E+015 9.31E+018
7741 0 2.28E+018 5.41E+017 5.19E+018 1.03E+018 0 4.61E+017 1.03E+015 9.50E+018
7751 0 2.27E+018 5.37E+017 5.18E+018 1.03E+018 0 4.58E+017 1.01E+015 9.47E+018
7761 0 2.26E+018 5.32E+017 5.21E+018 1.02E+018 0 4.56E+017 1.00E+015 9.47E+018
7771 0 2.25E+018 5.28E+017 5.24E+018 1.01E+018 0 4.54E+017 9.95E+014 9.48E+018
7781 0 2.24E+018 5.24E+017 5.06E+018 1.00E+018 0 4.51E+017 9.61E+014 9.27E+018
7791 0 2.23E+018 5.20E+017 4.87E+018 9.94E+017 0 4.49E+017 9.31E+014 9.07E+018
7801 0 2.22E+018 5.16E+017 4.76E+018 9.86E+017 0 4.47E+017 9.11E+014 8.93E+018
7811 0 2.21E+018 5.11E+017 4.66E+018 9.78E+017 0 4.44E+017 8.89E+014 8.81E+018
7821 0 2.21E+018 5.07E+017 4.55E+018 9.71E+017 0 4.42E+017 8.56E+014 8.68E+018
7831 0 2.20E+018 5.03E+017 4.41E+018 9.63E+017 0 4.40E+017 8.15E+014 8.51E+018
7841 0 2.19E+018 4.99E+017 4.26E+018 9.55E+017 0 4.37E+017 7.81E+014 8.34E+018
7851 0 2.18E+018 4.95E+017 4.11E+018 9.47E+017 0 4.35E+017 7.55E+014 8.17E+018
7861 0 2.17E+018 4.91E+017 3.97E+018 9.40E+017 0 4.33E+017 7.33E+014 8.00E+018
7871 0 2.16E+018 4.87E+017 3.84E+018 9.32E+017 0 4.31E+017 7.09E+014 7.85E+018
7881 0 2.15E+018 4.83E+017 3.70E+018 9.25E+017 0 4.28E+017 6.85E+014 7.70E+018
7891 0 2.14E+018 4.79E+017 3.58E+018 9.18E+017 0 4.26E+017 6.61E+014 7.55E+018
7901 0 2.14E+018 4.76E+017 3.47E+018 9.10E+017 0 4.24E+017 6.40E+014 7.41E+018
7911 0 2.13E+018 4.72E+017 3.36E+018 9.03E+017 0 4.22E+017 6.22E+014 7.29E+018
7921 0 2.12E+018 4.68E+017 3.27E+018 8.96E+017 0 4.19E+017 6.07E+014 7.17E+018
7931 0 2.11E+018 4.64E+017 3.19E+018 8.89E+017 0 4.17E+017 5.94E+014 7.07E+018
7941 0 2.10E+018 4.61E+017 3.13E+018 8.82E+017 0 4.15E+017 5.83E+014 6.99E+018
7951 0 2.09E+018 4.57E+017 3.07E+018 8.74E+017 0 4.13E+017 5.74E+014 6.91E+018
7961 0 2.08E+018 4.53E+017 3.03E+018 8.68E+017 0 4.11E+017 5.66E+014 6.84E+018
7971 0 2.08E+018 4.50E+017 2.99E+018 8.61E+017 0 4.09E+017 5.59E+014 6.78E+018
7981 0 2.07E+018 4.46E+017 2.96E+018 8.54E+017 0 4.06E+017 5.54E+014 6.73E+018
7991 0 2.06E+018 4.42E+017 2.93E+018 8.47E+017 0 4.04E+017 5.49E+014 6.68E+018
8001 0 2.05E+018 4.39E+017 2.91E+018 8.40E+017 0 4.02E+017 5.45E+014 6.64E+018
8011 0 2.04E+018 4.35E+017 2.89E+018 8.33E+017 0 4.00E+017 5.41E+014 6.61E+018
8021 0 2.03E+018 4.32E+017 2.88E+018 8.27E+017 0 3.98E+017 5.38E+014 6.57E+018
8031 0 2.03E+018 4.28E+017 2.87E+018 8.20E+017 0 3.96E+017 5.35E+014 6.54E+018
8041 0 2.02E+018 4.25E+017 2.86E+018 8.14E+017 0 3.94E+017 5.31E+014 6.51E+018
8051 0 2.01E+018 4.22E+017 2.85E+018 8.07E+017 0 3.92E+017 5.28E+014 6.48E+018
8061 0 2.00E+018 4.18E+017 2.84E+018 8.01E+017 0 3.90E+017 5.25E+014 6.45E+018
8071 0 1.99E+018 4.15E+017 2.83E+018 7.94E+017 0 3.88E+017 5.22E+014 6.42E+018
8081 0 1.98E+018 4.11E+017 2.82E+018 7.88E+017 0 3.86E+017 5.19E+014 6.39E+018
8091 0 1.98E+018 4.08E+017 2.81E+018 7.82E+017 0 3.83E+017 5.17E+014 6.36E+018
8101 0 1.97E+018 4.05E+017 2.81E+018 7.75E+017 0 3.81E+017 5.14E+014 6.34E+018
8111 0 1.96E+018 4.02E+017 2.80E+018 7.69E+017 0 3.79E+017 5.12E+014 6.31E+018
8121 0 1.95E+018 3.98E+017 2.79E+018 7.63E+017 0 3.77E+017 5.09E+014 6.29E+018
8131 0 1.94E+018 3.95E+017 2.79E+018 7.57E+017 0 3.75E+017 5.07E+014 6.26E+018
8141 0 1.94E+018 3.92E+017 2.78E+018 7.51E+017 0 3.73E+017 5.04E+014 6.23E+018
8151 0 1.93E+018 3.89E+017 2.77E+018 7.45E+017 0 3.71E+017 5.01E+014 6.20E+018
8161 0 1.92E+018 3.86E+017 2.76E+018 7.39E+017 0 3.69E+017 4.98E+014 6.17E+018
8171 0 1.91E+018 3.83E+017 2.75E+018 7.33E+017 0 3.68E+017 4.95E+014 6.14E+018
8181 0 1.90E+018 3.80E+017 2.74E+018 7.27E+017 0 3.66E+017 4.92E+014 6.11E+018
8191 0 1.90E+018 3.77E+017 2.72E+018 7.21E+017 0 3.64E+017 4.88E+014 6.08E+018
8201 0 1.89E+018 3.74E+017 2.71E+018 7.16E+017 0 3.62E+017 4.85E+014 6.05E+018
8211 0 1.88E+018 3.71E+017 2.70E+018 7.10E+017 0 3.60E+017 4.82E+014 6.02E+018
8221 0 1.87E+018 3.68E+017 2.69E+018 7.04E+017 0 3.58E+017 4.79E+014 5.99E+018
8231 0 1.87E+018 3.65E+017 2.67E+018 6.99E+017 0 3.56E+017 4.75E+014 5.96E+018
8241 0 1.86E+018 3.62E+017 2.66E+018 6.93E+017 0 3.54E+017 4.71E+014 5.93E+018
8251 0 1.85E+018 3.59E+017 2.64E+018 6.88E+017 0 3.52E+017 4.68E+014 5.89E+018
8261 0 1.84E+018 3.56E+017 2.63E+018 6.82E+017 0 3.50E+017 4.64E+014 5.86E+018
8271 0 1.83E+018 3.53E+017 2.61E+018 6.77E+017 0 3.48E+017 4.59E+014 5.82E+018
8281 0 1.83E+018 3.50E+017 2.60E+018 6.71E+017 0 3.46E+017 4.55E+014 5.79E+018
8291 0 1.82E+018 3.48E+017 2.58E+018 6.66E+017 0 3.45E+017 4.51E+014 5.76E+018
8301 0 1.81E+018 3.45E+017 2.56E+018 6.61E+017 0 3.43E+017 4.46E+014 5.72E+018
8311 0 1.80E+018 3.42E+017 2.54E+018 6.55E+017 0 3.41E+017 4.42E+014 5.69E+018
8321 0 1.80E+018 3.39E+017 2.53E+018 6.50E+017 0 3.39E+017 4.38E+014 5.65E+018
8331 0 1.79E+018 3.37E+017 2.51E+018 6.45E+017 0 3.37E+017 4.34E+014 5.62E+018
8341 0 1.78E+018 3.34E+017 2.49E+018 6.40E+017 0 3.35E+017 4.29E+014 5.58E+018
8351 0 1.77E+018 3.31E+017 2.47E+018 6.35E+017 0 3.34E+017 4.25E+014 5.55E+018
8361 0 1.77E+018 3.28E+017 2.45E+018 6.30E+017 0 3.32E+017 4.20E+014 5.51E+018
8371 0 1.76E+018 3.26E+017 2.43E+018 6.25E+017 0 3.30E+017 4.16E+014 5.47E+018
8381 0 1.75E+018 3.23E+017 2.41E+018 6.20E+017 0 3.28E+017 4.11E+014 5.44E+018
8391 0 1.74E+018 3.21E+017 2.39E+018 6.15E+017 0 3.27E+017 4.07E+014 5.40E+018
8401 0 1.74E+018 3.18E+017 2.38E+018 6.10E+017 0 3.25E+017 4.03E+014 5.36E+018
8411 0 1.73E+018 3.16E+017 2.36E+018 6.05E+017 0 3.23E+017 3.98E+014 5.33E+018
8421 0 1.72E+018 3.13E+017 2.34E+018 6.00E+017 0 3.21E+017 3.94E+014 5.29E+018
8431 0 1.71E+018 3.11E+017 2.32E+018 5.95E+017 0 3.20E+017 3.90E+014 5.26E+018
8441 0 1.71E+018 3.08E+017 2.30E+018 5.91E+017 0 3.18E+017 3.86E+014 5.22E+018
8451 0 1.70E+018 3.06E+017 2.28E+018 5.86E+017 0 3.16E+017 3.81E+014 5.19E+018
8461 0 1.69E+018 3.03E+017 2.26E+018 5.81E+017 0 3.14E+017 3.77E+014 5.15E+018
8471 0 1.68E+018 3.01E+017 2.24E+018 5.76E+017 0 3.13E+017 3.73E+014 5.12E+018
8481 0 1.68E+018 2.98E+017 2.22E+018 5.72E+017 0 3.11E+017 3.69E+014 5.08E+018
8491 0 1.67E+018 2.96E+017 2.21E+018 5.67E+017 0 3.09E+017 3.65E+014 5.05E+018
8501 0 1.66E+018 2.94E+017 2.19E+018 5.63E+017 0 3.08E+017 3.61E+014 5.02E+018
8511 0 1.66E+018 2.91E+017 2.17E+018 5.58E+017 0 3.06E+017 3.57E+014 4.98E+018
8521 0 1.65E+018 2.89E+017 2.15E+018 5.54E+017 0 3.04E+017 3.53E+014 4.95E+018
8531 0 1.64E+018 2.87E+017 2.14E+018 5.49E+017 0 3.03E+017 3.50E+014 4.92E+018
8541 0 1.63E+018 2.84E+017 2.12E+018 5.45E+017 0 3.01E+017 3.46E+014 4.88E+018
8551 0 1.63E+018 2.82E+017 2.10E+018 5.41E+017 0 2.99E+017 3.42E+014 4.85E+018
8561 0 1.62E+018 2.80E+017 2.09E+018 5.36E+017 0 2.98E+017 3.39E+014 4.82E+018
8571 0 1.61E+018 2.77E+017 2.07E+018 5.32E+017 0 2.96E+017 3.35E+014 4.79E+018
8581 0 1.61E+018 2.75E+017 2.05E+018 5.28E+017 0 2.94E+017 3.32E+014 4.76E+018
8591 0 1.60E+018 2.73E+017 2.04E+018 5.24E+017 0 2.93E+017 3.28E+014 4.73E+018
8601 0 1.59E+018 2.71E+017 2.02E+018 5.19E+017 0 2.91E+017 3.25E+014 4.70E+018
8611 0 1.59E+018 2.69E+017 2.01E+018 5.15E+017 0 2.90E+017 3.22E+014 4.67E+018
8621 0 1.58E+018 2.67E+017 1.99E+018 5.11E+017 0 2.88E+017 3.19E+014 4.64E+018
8631 0 1.57E+018 2.64E+017 1.98E+018 5.07E+017 0 2.87E+017 3.16E+014 4.61E+018
8641 0 1.57E+018 2.62E+017 1.96E+018 5.03E+017 0 2.85E+017 3.13E+014 4.58E+018
8651 0 1.56E+018 2.60E+017 1.95E+018 4.99E+017 0 2.83E+017 3.10E+014 4.55E+018
8661 0 1.55E+018 2.58E+017 1.93E+018 4.95E+017 0 2.82E+017 3.07E+014 4.52E+018
8671 0 1.55E+018 2.56E+017 1.92E+018 4.91E+017 0 2.80E+017 3.04E+014 4.49E+018
8681 0 1.54E+018 2.54E+017 1.91E+018 4.87E+017 0 2.79E+017 3.01E+014 4.46E+018
8691 0 1.53E+018 2.52E+017 1.89E+018 4.83E+017 0 2.77E+017 2.98E+014 4.44E+018
8701 0 1.53E+018 2.50E+017 1.88E+018 4.80E+017 0 2.76E+017 2.96E+014 4.41E+018
8711 0 1.52E+018 2.48E+017 1.87E+018 4.76E+017 0 2.74E+017 2.93E+014 4.38E+018
8721 0 1.51E+018 2.46E+017 1.85E+018 4.72E+017 0 2.73E+017 2.90E+014 4.36E+018
8731 0 1.51E+018 2.44E+017 1.84E+018 4.68E+017 0 2.71E+017 2.88E+014 4.33E+018
8741 0 1.50E+018 2.42E+017 1.83E+018 4.64E+017 0 2.70E+017 2.85E+014 4.30E+018
8751 0 1.49E+018 2.40E+017 1.82E+018 4.61E+017 0 2.68E+017 2.83E+014 4.28E+018
8761 0 1.49E+018 2.38E+017 1.81E+018 4.57E+017 0 2.67E+017 2.81E+014 4.25E+018
8771 0 1.48E+018 2.36E+017 1.80E+018 4.53E+017 0 2.65E+017 2.78E+014 4.23E+018
8781 0 1.47E+018 2.34E+017 1.78E+018 4.50E+017 0 2.64E+017 2.76E+014 4.20E+018
8791 0 1.47E+018 2.32E+017 1.77E+018 4.46E+017 0 2.62E+017 2.74E+014 4.18E+018
8801 0 1.46E+018 2.31E+017 1.76E+018 4.43E+017 0 2.61E+017 2.71E+014 4.16E+018
8811 0 1.45E+018 2.29E+017 1.75E+018 4.39E+017 0 2.59E+017 2.69E+014 4.13E+018
8821 0 1.45E+018 2.27E+017 1.74E+018 4.36E+017 0 2.58E+017 2.67E+014 4.11E+018
8831 0 1.44E+018 2.25E+017 1.73E+018 4.32E+017 0 2.57E+017 2.64E+014 4.09E+018
8841 0 1.43E+018 2.23E+017 1.72E+018 4.29E+017 0 2.55E+017 2.62E+014 4.06E+018
8851 0 1.43E+018 2.22E+017 1.71E+018 4.25E+017 0 2.54E+017 2.60E+014 4.04E+018
8861 0 1.42E+018 2.20E+017 1.70E+018 4.22E+017 0 2.52E+017 2.58E+014 4.02E+018
8871 0 1.42E+018 2.18E+017 1.69E+018 4.19E+017 0 2.51E+017 2.56E+014 4.00E+018
8881 0 1.41E+018 2.16E+017 1.68E+018 4.15E+017 0 2.50E+017 2.54E+014 3.97E+018
8891 0 1.40E+018 2.15E+017 1.67E+018 4.12E+017 0 2.48E+017 2.52E+014 3.95E+018
8901 0 1.40E+018 2.13E+017 1.66E+018 4.09E+017 0 2.47E+017 2.49E+014 3.93E+018
8911 0 1.39E+018 2.11E+017 1.65E+018 4.05E+017 0 2.45E+017 2.47E+014 3.90E+018
8921 0 1.38E+018 2.09E+017 1.64E+018 4.02E+017 0 2.44E+017 2.44E+014 3.88E+018
8931 0 1.38E+018 2.08E+017 1.63E+018 3.99E+017 0 2.43E+017 2.42E+014 3.86E+018
8941 0 1.37E+018 2.06E+017 1.62E+018 3.96E+017 0 2.41E+017 2.39E+014 3.83E+018
8951 0 1.37E+018 2.04E+017 1.61E+018 3.93E+017 0 2.40E+017 2.37E+014 3.81E+018
8961 0 1.36E+018 2.03E+017 1.60E+018 3.89E+017 0 2.39E+017 2.35E+014 3.79E+018
8971 0 1.35E+018 2.01E+017 1.59E+018 3.86E+017 0 2.37E+017 2.32E+014 3.77E+018
8981 0 1.35E+018 2.00E+017 1.58E+018 3.83E+017 0 2.36E+017 2.30E+014 3.74E+018
8991 0 1.34E+018 1.98E+017 1.56E+018 3.80E+017 0 2.35E+017 2.27E+014 3.72E+018
9001 0 1.34E+018 1.96E+017 1.55E+018 3.77E+017 0 2.33E+017 2.24E+014 3.69E+018
9011 0 1.33E+018 1.95E+017 1.54E+018 3.74E+017 0 2.32E+017 2.22E+014 3.67E+018
9021 0 1.32E+018 1.93E+017 1.53E+018 3.71E+017 0 2.31E+017 2.19E+014 3.64E+018
9031 0 1.32E+018 1.92E+017 1.51E+018 3.68E+017 0 2.30E+017 2.16E+014 3.62E+018
9041 0 1.31E+018 1.90E+017 1.50E+018 3.65E+017 0 2.28E+017 2.14E+014 3.60E+018
9051 0 1.31E+018 1.89E+017 1.49E+018 3.62E+017 0 2.27E+017 2.11E+014 3.57E+018
9061 0 1.30E+018 1.87E+017 1.48E+018 3.59E+017 0 2.26E+017 2.09E+014 3.55E+018
9071 0 1.29E+018 1.86E+017 1.47E+018 3.57E+017 0 2.24E+017 2.07E+014 3.53E+018
9081 0 1.29E+018 1.84E+017 1.46E+018 3.54E+017 0 2.23E+017 2.05E+014 3.51E+018
9091 0 1.28E+018 1.83E+017 1.45E+018 3.51E+017 0 2.22E+017 2.03E+014 3.49E+018
9101 0 1.28E+018 1.81E+017 1.44E+018 3.48E+017 0 2.21E+017 2.01E+014 3.46E+018
9111 0 1.27E+018 1.80E+017 1.43E+018 3.45E+017 0 2.19E+017 1.99E+014 3.44E+018
9121 0 1.26E+018 1.78E+017 1.42E+018 3.43E+017 0 2.18E+017 1.96E+014 3.42E+018
9131 0 1.26E+018 1.77E+017 1.40E+018 3.40E+017 0 2.17E+017 1.94E+014 3.40E+018
9141 0 1.25E+018 1.75E+017 1.39E+018 3.37E+017 0 2.16E+017 1.92E+014 3.37E+018
9151 0 1.25E+018 1.74E+017 1.38E+018 3.35E+017 0 2.15E+017 1.90E+014 3.35E+018
9161 0 1.24E+018 1.73E+017 1.37E+018 3.32E+017 0 2.13E+017 1.88E+014 3.33E+018
9171 0 1.24E+018 1.71E+017 1.35E+018 3.29E+017 0 2.12E+017 1.86E+014 3.30E+018
9181 0 1.23E+018 1.70E+017 1.34E+018 3.27E+017 0 2.11E+017 1.84E+014 3.28E+018
9191 0 1.23E+018 1.69E+017 1.33E+018 3.24E+017 0 2.10E+017 1.82E+014 3.26E+018
9201 0 1.22E+018 1.67E+017 1.32E+018 3.21E+017 0 2.09E+017 1.80E+014 3.23E+018
9211 0 1.21E+018 1.66E+017 1.31E+018 3.19E+017 0 2.07E+017 1.78E+014 3.21E+018
9221 0 1.21E+018 1.65E+017 1.29E+018 3.16E+017 0 2.06E+017 1.76E+014 3.19E+018
9231 0 1.20E+018 1.63E+017 1.28E+018 3.14E+017 0 2.05E+017 1.74E+014 3.17E+018
9241 0 1.20E+018 1.62E+017 1.27E+018 3.11E+017 0 2.04E+017 1.72E+014 3.15E+018
9251 0 1.19E+018 1.61E+017 1.26E+018 3.09E+017 0 2.03E+017 1.71E+014 3.13E+018
9261 0 1.19E+018 1.59E+017 1.25E+018 3.06E+017 0 2.02E+017 1.69E+014 3.11E+018
9271 0 1.18E+018 1.58E+017 1.24E+018 3.04E+017 0 2.01E+017 1.67E+014 3.09E+018
9281 0 1.18E+018 1.57E+017 1.23E+018 3.01E+017 0 1.99E+017 1.66E+014 3.07E+018
9291 0 1.17E+018 1.56E+017 1.23E+018 2.99E+017 0 1.98E+017 1.64E+014 3.05E+018
9301 0 1.17E+018 1.54E+017 1.22E+018 2.97E+017 0 1.97E+017 1.63E+014 3.03E+018
9311 0 1.16E+018 1.53E+017 1.21E+018 2.94E+017 0 1.96E+017 1.61E+014 3.01E+018
9321 0 1.15E+018 1.52E+017 1.20E+018 2.92E+017 0 1.95E+017 1.59E+014 2.99E+018
9331 0 1.15E+018 1.51E+017 1.19E+018 2.90E+017 0 1.94E+017 1.58E+014 2.97E+018
9341 0 1.14E+018 1.49E+017 1.18E+018 2.87E+017 0 1.93E+017 1.56E+014 2.96E+018
9351 0 1.14E+018 1.48E+017 1.17E+018 2.85E+017 0 1.92E+017 1.55E+014 2.94E+018
9361 0 1.13E+018 1.47E+017 1.16E+018 2.83E+017 0 1.91E+017 1.53E+014 2.92E+018
9371 0 1.13E+018 1.46E+017 1.16E+018 2.81E+017 0 1.89E+017 1.52E+014 2.90E+018
9381 0 1.12E+018 1.45E+017 1.15E+018 2.78E+017 0 1.88E+017 1.51E+014 2.88E+018
9391 0 1.12E+018 1.44E+017 1.14E+018 2.76E+017 0 1.87E+017 1.49E+014 2.87E+018
9401 0 1.11E+018 1.42E+017 1.13E+018 2.74E+017 0 1.86E+017 1.48E+014 2.85E+018
9411 0 1.11E+018 1.41E+017 1.12E+018 2.72E+017 0 1.85E+017 1.46E+014 2.83E+018
9421 0 1.10E+018 1.40E+017 1.12E+018 2.70E+017 0 1.84E+017 1.45E+014 2.81E+018
9431 0 1.10E+018 1.39E+017 1.11E+018 2.67E+017 0 1.83E+017 1.43E+014 2.80E+018
9441 0 1.09E+018 1.38E+017 1.10E+018 2.65E+017 0 1.82E+017 1.42E+014 2.78E+018
9451 0 1.09E+018 1.37E+017 1.09E+018 2.63E+017 0 1.81E+017 1.41E+014 2.76E+018
9461 0 1.08E+018 1.36E+017 1.08E+018 2.61E+017 0 1.80E+017 1.39E+014 2.74E+018
9471 0 1.08E+018 1.35E+017 1.08E+018 2.59E+017 0 1.79E+017 1.38E+014 2.73E+018
9481 0 1.07E+018 1.34E+017 1.07E+018 2.57E+017 0 1.78E+017 1.37E+014 2.71E+018
9491 0 1.07E+018 1.32E+017 1.06E+018 2.55E+017 0 1.77E+017 1.35E+014 2.69E+018
9501 0 1.06E+018 1.31E+017 1.05E+018 2.53E+017 0 1.76E+017 1.34E+014 2.68E+018
9511 0 1.06E+018 1.30E+017 1.05E+018 2.51E+017 0 1.75E+017 1.33E+014 2.66E+018
9521 0 1.05E+018 1.29E+017 1.04E+018 2.49E+017 0 1.74E+017 1.31E+014 2.64E+018
9531 0 1.05E+018 1.28E+017 1.03E+018 2.47E+017 0 1.73E+017 1.30E+014 2.63E+018
9541 0 1.04E+018 1.27E+017 1.02E+018 2.45E+017 0 1.72E+017 1.29E+014 2.61E+018
9551 0 1.04E+018 1.26E+017 1.02E+018 2.43E+017 0 1.71E+017 1.28E+014 2.59E+018
9561 0 1.03E+018 1.25E+017 1.01E+018 2.41E+017 0 1.70E+017 1.26E+014 2.58E+018
9571 0 1.03E+018 1.24E+017 1.00E+018 2.39E+017 0 1.69E+017 1.25E+014 2.56E+018
9581 0 1.02E+018 1.23E+017 9.95E+017 2.37E+017 0 1.68E+017 1.24E+014 2.55E+018
9591 0 1.02E+018 1.22E+017 9.87E+017 2.35E+017 0 1.67E+017 1.23E+014 2.53E+018
9601 0 1.01E+018 1.21E+017 9.80E+017 2.33E+017 0 1.66E+017 1.22E+014 2.52E+018
9611 0 1.01E+018 1.20E+017 9.73E+017 2.32E+017 0 1.65E+017 1.20E+014 2.50E+018
9621 0 1.00E+018 1.19E+017 9.66E+017 2.30E+017 0 1.64E+017 1.19E+014 2.48E+018
9631 0 1.00E+018 1.18E+017 9.59E+017 2.28E+017 0 1.63E+017 1.18E+014 2.47E+018
9641 0 9.95E+017 1.17E+017 9.51E+017 2.26E+017 0 1.62E+017 1.17E+014 2.45E+018
9651 0 9.91E+017 1.17E+017 9.44E+017 2.24E+017 0 1.61E+017 1.16E+014 2.44E+018
9661 0 9.86E+017 1.16E+017 9.37E+017 2.22E+017 0 1.60E+017 1.14E+014 2.42E+018
9671 0 9.81E+017 1.15E+017 9.30E+017 2.21E+017 0 1.60E+017 1.13E+014 2.41E+018
9681 0 9.77E+017 1.14E+017 9.23E+017 2.19E+017 0 1.59E+017 1.12E+014 2.39E+018
9691 0 9.72E+017 1.13E+017 9.16E+017 2.17E+017 0 1.58E+017 1.11E+014 2.38E+018
9701 0 9.67E+017 1.12E+017 9.10E+017 2.16E+017 0 1.57E+017 1.10E+014 2.36E+018
9711 0 9.63E+017 1.11E+017 9.03E+017 2.14E+017 0 1.56E+017 1.09E+014 2.35E+018
9721 0 9.58E+017 1.10E+017 8.96E+017 2.12E+017 0 1.55E+017 1.08E+014 2.33E+018
9731 0 9.54E+017 1.09E+017 8.89E+017 2.10E+017 0 1.54E+017 1.07E+014 2.32E+018
9741 0 9.49E+017 1.08E+017 8.83E+017 2.09E+017 0 1.53E+017 1.06E+014 2.30E+018
9751 0 9.45E+017 1.08E+017 8.76E+017 2.07E+017 0 1.52E+017 1.05E+014 2.29E+018
9761 0 9.40E+017 1.07E+017 8.70E+017 2.05E+017 0 1.51E+017 1.04E+014 2.27E+018
9771 0 9.36E+017 1.06E+017 8.63E+017 2.04E+017 0 1.51E+017 1.03E+014 2.26E+018
9781 0 9.32E+017 1.05E+017 8.57E+017 2.02E+017 0 1.50E+017 1.02E+014 2.24E+018
9791 0 9.27E+017 1.04E+017 8.50E+017 2.01E+017 0 1.49E+017 1.00E+014 2.23E+018
9801 0 9.23E+017 1.03E+017 8.44E+017 1.99E+017 0 1.48E+017 9.95E+013 2.22E+018
9811 0 9.18E+017 1.02E+017 8.37E+017 1.97E+017 0 1.47E+017 9.85E+013 2.20E+018
9821 0 9.14E+017 1.02E+017 8.31E+017 1.96E+017 0 1.46E+017 9.75E+013 2.19E+018
9831 0 9.10E+017 1.01E+017 8.25E+017 1.94E+017 0 1.45E+017 9.66E+013 2.17E+018
9841 0 9.05E+017 1.00E+017 8.18E+017 1.93E+017 0 1.45E+017 9.56E+013 2.16E+018
9851 0 9.01E+017 9.93E+016 8.12E+017 1.91E+017 0 1.44E+017 9.46E+013 2.15E+018
9861 0 8.97E+017 9.85E+016 8.06E+017 1.90E+017 0 1.43E+017 9.37E+013 2.13E+018
9871 0 8.93E+017 9.77E+016 8.00E+017 1.88E+017 0 1.42E+017 9.28E+013 2.12E+018
9881 0 8.88E+017 9.69E+016 7.94E+017 1.87E+017 0 1.41E+017 9.18E+013 2.11E+018
9891 0 8.84E+017 9.61E+016 7.88E+017 1.85E+017 0 1.40E+017 9.09E+013 2.09E+018
9901 0 8.80E+017 9.54E+016 7.82E+017 1.84E+017 0 1.40E+017 9.00E+013 2.08E+018
9911 0 8.76E+017 9.46E+016 7.76E+017 1.82E+017 0 1.39E+017 8.91E+013 2.07E+018
9921 0 8.72E+017 9.38E+016 7.70E+017 1.81E+017 0 1.38E+017 8.83E+013 2.05E+018
9931 0 8.67E+017 9.31E+016 7.64E+017 1.79E+017 0 1.37E+017 8.74E+013 2.04E+018
9941 0 8.63E+017 9.24E+016 7.59E+017 1.78E+017 0 1.36E+017 8.65E+013 2.03E+018
9951 0 8.59E+017 9.16E+016 7.53E+017 1.76E+017 0 1.36E+017 8.57E+013 2.02E+018
9961 0 8.55E+017 9.09E+016 7.47E+017 1.75E+017 0 1.35E+017 8.48E+013 2.00E+018
9971 0 8.51E+017 9.02E+016 7.41E+017 1.74E+017 0 1.34E+017 8.40E+013 1.99E+018
9981 0 8.47E+017 8.94E+016 7.36E+017 1.72E+017 0 1.33E+017 8.31E+013 1.98E+018
9991 0 8.43E+017 8.87E+016 7.30E+017 1.71E+017 0 1.33E+017 8.23E+013 1.97E+018
10001 0 8.39E+017 8.80E+016 7.25E+017 1.70E+017 0 1.32E+017 8.15E+013 1.95E+018
10011 0 8.35E+017 8.73E+016 7.19E+017 1.68E+017 0 1.31E+017 8.07E+013 1.94E+018
10021 0 8.31E+017 8.66E+016 7.14E+017 1.67E+017 0 1.30E+017 7.99E+013 1.93E+018
10031 0 8.27E+017 8.59E+016 7.08E+017 1.66E+017 0 1.29E+017 7.91E+013 1.92E+018
10041 0 8.23E+017 8.52E+016 7.03E+017 1.64E+017 0 1.29E+017 7.83E+013 1.90E+018
10051 0 8.19E+017 8.46E+016 6.98E+017 1.63E+017 0 1.28E+017 7.75E+013 1.89E+018
10061 0 8.15E+017 8.39E+016 6.92E+017 1.62E+017 0 1.27E+017 7.68E+013 1.88E+018
10071 0 8.11E+017 8.32E+016 6.87E+017 1.60E+017 0 1.26E+017 7.60E+013 1.87E+018
10081 0 8.07E+017 8.25E+016 6.82E+017 1.59E+017 0 1.26E+017 7.52E+013 1.86E+018
10091 0 8.03E+017 8.19E+016 6.77E+017 1.58E+017 0 1.25E+017 7.45E+013 1.84E+018
10101 0 7.99E+017 8.12E+016 6.72E+017 1.57E+017 0 1.24E+017 7.38E+013 1.83E+018
10111 0 7.95E+017 8.06E+016 6.67E+017 1.55E+017 0 1.24E+017 7.30E+013 1.82E+018
10121 0 7.92E+017 7.99E+016 6.62E+017 1.54E+017 0 1.23E+017 7.23E+013 1.81E+018
10131 0 7.88E+017 7.93E+016 6.57E+017 1.53E+017 0 1.22E+017 7.16E+013 1.80E+018
10141 0 7.84E+017 7.87E+016 6.52E+017 1.52E+017 0 1.21E+017 7.09E+013 1.79E+018
10151 0 7.80E+017 7.80E+016 6.47E+017 1.50E+017 0 1.21E+017 7.02E+013 1.78E+018
10161 0 7.76E+017 7.74E+016 6.42E+017 1.49E+017 0 1.20E+017 6.95E+013 1.76E+018
10171 0 7.73E+017 7.68E+016 6.37E+017 1.48E+017 0 1.19E+017 6.88E+013 1.75E+018
10181 0 7.69E+017 7.62E+016 6.32E+017 1.47E+017 0 1.19E+017 6.81E+013 1.74E+018
10191 0 7.65E+017 7.56E+016 6.27E+017 1.46E+017 0 1.18E+017 6.74E+013 1.73E+018
10201 0 7.62E+017 7.50E+016 6.23E+017 1.45E+017 0 1.17E+017 6.68E+013 1.72E+018
10211 0 7.58E+017 7.44E+016 6.18E+017 1.43E+017 0 1.16E+017 6.61E+013 1.71E+018
10221 0 7.54E+017 7.38E+016 6.13E+017 1.42E+017 0 1.16E+017 6.55E+013 1.70E+018
10231 0 7.50E+017 7.32E+016 6.09E+017 1.41E+017 0 1.15E+017 6.48E+013 1.69E+018
10241 0 7.47E+017 7.26E+016 6.04E+017 1.40E+017 0 1.14E+017 6.42E+013 1.68E+018
10251 0 7.43E+017 7.20E+016 6.00E+017 1.39E+017 0 1.14E+017 6.36E+013 1.67E+018
10261 0 7.40E+017 7.15E+016 5.95E+017 1.38E+017 0 1.13E+017 6.29E+013 1.66E+018
10271 0 7.36E+017 7.09E+016 5.91E+017 1.37E+017 0 1.12E+017 6.23E+013 1.65E+018
10281 0 7.32E+017 7.03E+016 5.86E+017 1.36E+017 0 1.12E+017 6.17E+013 1.64E+018
10291 0 7.29E+017 6.98E+016 5.82E+017 1.35E+017 0 1.11E+017 6.11E+013 1.63E+018
10301 0 7.25E+017 6.92E+016 5.77E+017 1.33E+017 0 1.10E+017 6.05E+013 1.62E+018
10311 0 7.22E+017 6.87E+016 5.73E+017 1.32E+017 0 1.10E+017 5.99E+013 1.61E+018
10321 0 7.18E+017 6.81E+016 5.69E+017 1.31E+017 0 1.09E+017 5.93E+013 1.60E+018
10331 0 7.15E+017 6.76E+016 5.65E+017 1.30E+017 0 1.09E+017 5.87E+013 1.59E+018
10341 0 7.11E+017 6.70E+016 5.60E+017 1.29E+017 0 1.08E+017 5.82E+013 1.58E+018
10351 0 7.08E+017 6.65E+016 5.56E+017 1.28E+017 0 1.07E+017 5.76E+013 1.57E+018
10361 0 7.04E+017 6.60E+016 5.52E+017 1.27E+017 0 1.07E+017 5.70E+013 1.56E+018
10371 0 7.01E+017 6.54E+016 5.48E+017 1.26E+017 0 1.06E+017 5.65E+013 1.55E+018
10381 0 6.97E+017 6.49E+016 5.43E+017 1.25E+017 0 1.05E+017 5.59E+013 1.54E+018
10391 0 6.94E+017 6.44E+016 5.39E+017 1.24E+017 0 1.05E+017 5.54E+013 1.53E+018
10401 0 6.91E+017 6.39E+016 5.35E+017 1.23E+017 0 1.04E+017 5.48E+013 1.52E+018
10411 0 6.87E+017 6.34E+016 5.31E+017 1.22E+017 0 1.04E+017 5.43E+013 1.51E+018
10421 0 6.84E+017 6.29E+016 5.27E+017 1.21E+017 0 1.03E+017 5.37E+013 1.50E+018
10431 0 6.80E+017 6.24E+016 5.23E+017 1.20E+017 0 1.02E+017 5.32E+013 1.49E+018
10441 0 6.77E+017 6.19E+016 5.19E+017 1.19E+017 0 1.02E+017 5.27E+013 1.48E+018
10451 0 6.74E+017 6.14E+016 5.15E+017 1.18E+017 0 1.01E+017 5.22E+013 1.47E+018
10461 0 6.71E+017 6.09E+016 5.12E+017 1.17E+017 0 1.00E+017 5.17E+013 1.46E+018
10471 0 6.67E+017 6.04E+016 5.08E+017 1.17E+017 0 9.99E+016 5.12E+013 1.45E+018
10481 0 6.64E+017 5.99E+016 5.04E+017 1.16E+017 0 9.93E+016 5.07E+013 1.44E+018
10491 0 6.61E+017 5.94E+016 5.00E+017 1.15E+017 0 9.87E+016 5.02E+013 1.43E+018
10501 0 6.57E+017 5.90E+016 4.96E+017 1.14E+017 0 9.81E+016 4.97E+013 1.42E+018
10511 0 6.54E+017 5.85E+016 4.93E+017 1.13E+017 0 9.76E+016 4.92E+013 1.42E+018
10521 0 6.51E+017 5.80E+016 4.89E+017 1.12E+017 0 9.70E+016 4.87E+013 1.41E+018
10531 0 6.48E+017 5.76E+016 4.85E+017 1.11E+017 0 9.64E+016 4.82E+013 1.40E+018
10541 0 6.45E+017 5.71E+016 4.82E+017 1.10E+017 0 9.58E+016 4.78E+013 1.39E+018
10551 0 6.41E+017 5.67E+016 4.78E+017 1.09E+017 0 9.53E+016 4.73E+013 1.38E+018
10561 0 6.38E+017 5.62E+016 4.74E+017 1.08E+017 0 9.47E+016 4.68E+013 1.37E+018
10571 0 6.35E+017 5.58E+016 4.71E+017 1.08E+017 0 9.41E+016 4.64E+013 1.36E+018
10581 0 6.32E+017 5.53E+016 4.67E+017 1.07E+017 0 9.36E+016 4.59E+013 1.35E+018
10591 0 6.29E+017 5.49E+016 4.64E+017 1.06E+017 0 9.30E+016 4.55E+013 1.35E+018
10601 0 6.26E+017 5.44E+016 4.60E+017 1.05E+017 0 9.25E+016 4.50E+013 1.34E+018
10611 0 6.23E+017 5.40E+016 4.57E+017 1.04E+017 0 9.19E+016 4.46E+013 1.33E+018
10621 0 6.19E+017 5.36E+016 4.53E+017 1.03E+017 0 9.14E+016 4.42E+013 1.32E+018
10631 0 6.16E+017 5.31E+016 4.50E+017 1.03E+017 0 9.08E+016 4.37E+013 1.31E+018
10641 0 6.13E+017 5.27E+016 4.47E+017 1.02E+017 0 9.03E+016 4.33E+013 1.30E+018
10651 0 6.10E+017 5.23E+016 4.43E+017 1.01E+017 0 8.97E+016 4.29E+013 1.30E+018
10661 0 6.07E+017 5.19E+016 4.40E+017 1.00E+017 0 8.92E+016 4.25E+013 1.29E+018
10671 0 6.04E+017 5.15E+016 4.37E+017 9.94E+016 0 8.87E+016 4.21E+013 1.28E+018
10681 0 6.01E+017 5.11E+016 4.33E+017 9.86E+016 0 8.82E+016 4.17E+013 1.27E+018
10691 0 5.98E+017 5.06E+016 4.30E+017 9.78E+016 0 8.76E+016 4.13E+013 1.26E+018
10701 0 5.95E+017 5.02E+016 4.27E+017 9.70E+016 0 8.71E+016 4.09E+013 1.26E+018
10711 0 5.92E+017 4.98E+016 4.24E+017 9.62E+016 0 8.66E+016 4.05E+013 1.25E+018
10721 0 5.89E+017 4.94E+016 4.21E+017 9.55E+016 0 8.61E+016 4.01E+013 1.24E+018
10731 0 5.86E+017 4.91E+016 4.17E+017 9.47E+016 0 8.56E+016 3.97E+013 1.23E+018
10741 0 5.84E+017 4.87E+016 4.14E+017 9.40E+016 0 8.50E+016 3.93E+013 1.23E+018
10751 0 5.81E+017 4.83E+016 4.11E+017 9.32E+016 0 8.45E+016 3.89E+013 1.22E+018
10761 0 5.78E+017 4.79E+016 4.08E+017 9.25E+016 0 8.40E+016 3.85E+013 1.21E+018
10771 0 5.75E+017 4.75E+016 4.05E+017 9.17E+016 0 8.35E+016 3.82E+013 1.20E+018
10781 0 5.72E+017 4.71E+016 4.02E+017 9.10E+016 0 8.30E+016 3.78E+013 1.20E+018
10791 0 5.69E+017 4.68E+016 3.99E+017 9.03E+016 0 8.25E+016 3.74E+013 1.19E+018
10801 0 5.66E+017 4.64E+016 3.96E+017 8.96E+016 0 8.20E+016 3.71E+013 1.18E+018
10811 0 5.63E+017 4.60E+016 3.93E+017 8.89E+016 0 8.15E+016 3.67E+013 1.17E+018
10821 0 5.61E+017 4.56E+016 3.90E+017 8.82E+016 0 8.11E+016 3.63E+013 1.17E+018
10831 0 5.58E+017 4.53E+016 3.87E+017 8.75E+016 0 8.06E+016 3.60E+013 1.16E+018
10841 0 5.55E+017 4.49E+016 3.84E+017 8.68E+016 0 8.01E+016 3.56E+013 1.15E+018
10851 0 5.52E+017 4.46E+016 3.81E+017 8.61E+016 0 7.96E+016 3.53E+013 1.14E+018
10861 0 5.49E+017 4.42E+016 3.79E+017 8.54E+016 0 7.91E+016 3.50E+013 1.14E+018
10871 0 5.47E+017 4.39E+016 3.76E+017 8.47E+016 0 7.87E+016 3.46E+013 1.13E+018
10881 0 5.44E+017 4.35E+016 3.73E+017 8.40E+016 0 7.82E+016 3.42E+013 1.12E+018
10891 0 5.41E+017 4.32E+016 3.70E+017 8.34E+016 0 7.77E+016 3.39E+013 1.12E+018
10901 0 5.38E+017 4.28E+016 3.67E+017 8.27E+016 0 7.73E+016 3.36E+013 1.11E+018
10911 0 5.36E+017 4.25E+016 3.65E+017 8.21E+016 0 7.68E+016 3.32E+013 1.10E+018
10921 0 5.33E+017 4.21E+016 3.62E+017 8.14E+016 0 7.63E+016 3.29E+013 1.09E+018
10931 0 5.30E+017 4.18E+016 3.59E+017 8.08E+016 0 7.59E+016 3.26E+013 1.09E+018
10941 0 5.28E+017 4.15E+016 3.56E+017 8.01E+016 0 7.54E+016 3.23E+013 1.08E+018
10951 0 5.25E+017 4.11E+016 3.54E+017 7.95E+016 0 7.50E+016 3.20E+013 1.07E+018
10961 0 5.22E+017 4.08E+016 3.51E+017 7.89E+016 0 7.45E+016 3.17E+013 1.07E+018
10971 0 5.20E+017 4.05E+016 3.48E+017 7.82E+016 0 7.41E+016 3.14E+013 1.06E+018
10981 0 5.17E+017 4.02E+016 3.46E+017 7.76E+016 0 7.36E+016 3.11E+013 1.05E+018
10991 0 5.15E+017 3.98E+016 3.43E+017 7.70E+016 0 7.32E+016 3.08E+013 1.05E+018
11001 0 5.12E+017 3.95E+016 3.41E+017 7.64E+016 0 7.27E+016 3.05E+013 1.04E+018
11011 0 5.09E+017 3.92E+016 3.38E+017 7.58E+016 0 7.23E+016 3.02E+013 1.03E+018
11021 0 5.07E+017 3.89E+016 3.36E+017 7.52E+016 0 7.19E+016 2.99E+013 1.03E+018
11031 0 5.04E+017 3.86E+016 3.33E+017 7.46E+016 0 7.14E+016 2.96E+013 1.02E+018
11041 0 5.02E+017 3.83E+016 3.31E+017 7.40E+016 0 7.10E+016 2.93E+013 1.02E+018
11051 0 4.99E+017 3.80E+016 3.28E+017 7.34E+016 0 7.06E+016 2.90E+013 1.01E+018
11061 0 4.97E+017 3.77E+016 3.26E+017 7.28E+016 0 7.01E+016 2.87E+013 1.00E+018
11071 0 4.94E+017 3.74E+016 3.23E+017 7.22E+016 0 6.97E+016 2.85E+013 9.97E+017
11081 0 4.92E+017 3.71E+016 3.21E+017 7.17E+016 0 6.93E+016 2.82E+013 9.90E+017
11091 0 4.89E+017 3.68E+016 3.18E+017 7.11E+016 0 6.89E+016 2.79E+013 9.84E+017
11101 0 4.87E+017 3.65E+016 3.16E+017 7.05E+016 0 6.85E+016 2.77E+013 9.78E+017
11111 0 4.84E+017 3.62E+016 3.14E+017 7.00E+016 0 6.81E+016 2.74E+013 9.72E+017
11121 0 4.82E+017 3.59E+016 3.11E+017 6.94E+016 0 6.76E+016 2.71E+013 9.66E+017
11131 0 4.79E+017 3.56E+016 3.09E+017 6.89E+016 0 6.72E+016 2.69E+013 9.60E+017
11141 0 4.77E+017 3.53E+016 3.07E+017 6.83E+016 0 6.68E+016 2.66E+013 9.54E+017
11151 0 4.74E+017 3.51E+016 3.04E+017 6.78E+016 0 6.64E+016 2.64E+013 9.48E+017
11161 0 4.72E+017 3.48E+016 3.02E+017 6.72E+016 0 6.60E+016 2.61E+013 9.42E+017
11171 0 4.70E+017 3.45E+016 3.00E+017 6.67E+016 0 6.56E+016 2.58E+013 9.36E+017
11181 0 4.67E+017 3.42E+016 2.98E+017 6.62E+016 0 6.52E+016 2.56E+013 9.30E+017
11191 0 4.65E+017 3.40E+016 2.95E+017 6.57E+016 0 6.48E+016 2.54E+013 9.25E+017
11201 0 4.62E+017 3.37E+016 2.93E+017 6.51E+016 0 6.44E+016 2.51E+013 9.19E+017
11211 0 4.60E+017 3.34E+016 2.91E+017 6.46E+016 0 6.41E+016 2.49E+013 9.13E+017
11221 0 4.58E+017 3.32E+016 2.89E+017 6.41E+016 0 6.37E+016 2.46E+013 9.07E+017
11231 0 4.55E+017 3.29E+016 2.87E+017 6.36E+016 0 6.33E+016 2.44E+013 9.02E+017
11241 0 4.53E+017 3.26E+016 2.84E+017 6.31E+016 0 6.29E+016 2.42E+013 8.96E+017
11251 0 4.51E+017 3.24E+016 2.82E+017 6.26E+016 0 6.25E+016 2.39E+013 8.91E+017
11261 0 4.48E+017 3.21E+016 2.80E+017 6.21E+016 0 6.21E+016 2.37E+013 8.85E+017
11271 0 4.46E+017 3.19E+016 2.78E+017 6.16E+016 0 6.18E+016 2.35E+013 8.79E+017
11281 0 4.44E+017 3.16E+016 2.76E+017 6.11E+016 0 6.14E+016 2.32E+013 8.74E+017
11291 0 4.42E+017 3.13E+016 2.74E+017 6.06E+016 0 6.10E+016 2.30E+013 8.69E+017
11301 0 4.39E+017 3.11E+016 2.72E+017 6.02E+016 0 6.06E+016 2.28E+013 8.63E+017
11311 0 4.37E+017 3.09E+016 2.70E+017 5.97E+016 0 6.03E+016 2.26E+013 8.58E+017
11321 0 4.35E+017 3.06E+016 2.68E+017 5.92E+016 0 5.99E+016 2.24E+013 8.52E+017
11331 0 4.33E+017 3.04E+016 2.66E+017 5.87E+016 0 5.95E+016 2.22E+013 8.47E+017
11341 0 4.30E+017 3.01E+016 2.64E+017 5.83E+016 0 5.92E+016 2.19E+013 8.42E+017
11351 0 4.28E+017 2.99E+016 2.62E+017 5.78E+016 0 5.88E+016 2.17E+013 8.37E+017
11361 0 4.26E+017 2.96E+016 2.60E+017 5.73E+016 0 5.85E+016 2.15E+013 8.31E+017
11371 0 4.24E+017 2.94E+016 2.58E+017 5.69E+016 0 5.81E+016 2.13E+013 8.26E+017
11381 0 4.22E+017 2.92E+016 2.56E+017 5.64E+016 0 5.78E+016 2.11E+013 8.21E+017
11391 0 4.20E+017 2.89E+016 2.54E+017 5.60E+016 0 5.74E+016 2.09E+013 8.16E+017
11401 0 4.17E+017 2.87E+016 2.52E+017 5.55E+016 0 5.71E+016 2.07E+013 8.11E+017
11411 0 4.15E+017 2.85E+016 2.50E+017 5.51E+016 0 5.67E+016 2.05E+013 8.06E+017
11421 0 4.13E+017 2.83E+016 2.48E+017 5.47E+016 0 5.64E+016 2.03E+013 8.01E+017
11431 0 4.11E+017 2.80E+016 2.46E+017 5.42E+016 0 5.60E+016 2.01E+013 7.96E+017
11441 0 4.09E+017 2.78E+016 2.45E+017 5.38E+016 0 5.57E+016 1.99E+013 7.91E+017
11451 0 4.07E+017 2.76E+016 2.43E+017 5.34E+016 0 5.53E+016 1.97E+013 7.86E+017
11461 0 4.05E+017 2.74E+016 2.41E+017 5.30E+016 0 5.50E+016 1.95E+013 7.81E+017
11471 0 4.03E+017 2.71E+016 2.39E+017 5.25E+016 0 5.47E+016 1.94E+013 7.76E+017
11481 0 4.01E+017 2.69E+016 2.37E+017 5.21E+016 0 5.43E+016 1.92E+013 7.71E+017
11491 0 3.98E+017 2.67E+016 2.36E+017 5.17E+016 0 5.40E+016 1.90E+013 7.66E+017
11501 0 3.96E+017 2.65E+016 2.34E+017 5.13E+016 0 5.37E+016 1.88E+013 7.62E+017
11511 0 3.94E+017 2.63E+016 2.32E+017 5.09E+016 0 5.33E+016 1.86E+013 7.57E+017
11521 0 3.92E+017 2.61E+016 2.30E+017 5.05E+016 0 5.30E+016 1.84E+013 7.52E+017
11531 0 3.90E+017 2.59E+016 2.29E+017 5.01E+016 0 5.27E+016 1.83E+013 7.47E+017
11541 0 3.88E+017 2.57E+016 2.27E+017 4.97E+016 0 5.24E+016 1.81E+013 7.43E+017
11551 0 3.86E+017 2.55E+016 2.25E+017 4.93E+016 0 5.21E+016 1.79E+013 7.38E+017
11561 0 3.84E+017 2.53E+016 2.23E+017 4.89E+016 0 5.17E+016 1.77E+013 7.34E+017
11571 0 3.82E+017 2.51E+016 2.22E+017 4.85E+016 0 5.14E+016 1.76E+013 7.29E+017
11581 0 3.80E+017 2.49E+016 2.20E+017 4.81E+016 0 5.11E+016 1.74E+013 7.24E+017
11591 0 3.78E+017 2.47E+016 2.18E+017 4.78E+016 0 5.08E+016 1.72E+013 7.20E+017
11601 0 3.76E+017 2.45E+016 2.17E+017 4.74E+016 0 5.05E+016 1.71E+013 7.15E+017
11611 0 3.74E+017 2.43E+016 2.15E+017 4.70E+016 0 5.02E+016 1.69E+013 7.11E+017
11621 0 3.72E+017 2.41E+016 2.14E+017 4.66E+016 0 4.99E+016 1.68E+013 7.07E+017
11631 0 3.71E+017 2.39E+016 2.12E+017 4.63E+016 0 4.96E+016 1.66E+013 7.02E+017
11641 0 3.69E+017 2.37E+016 2.10E+017 4.59E+016 0 4.93E+016 1.64E+013 6.98E+017
11651 0 3.67E+017 2.35E+016 2.09E+017 4.55E+016 0 4.90E+016 1.63E+013 6.94E+017
11661 0 3.65E+017 2.33E+016 2.07E+017 4.52E+016 0 4.87E+016 1.61E+013 6.89E+017
11671 0 3.63E+017 2.31E+016 2.06E+017 4.48E+016 0 4.84E+016 1.60E+013 6.85E+017
11681 0 3.61E+017 2.30E+016 2.04E+017 4.45E+016 0 4.81E+016 1.58E+013 6.81E+017
11691 0 3.59E+017 2.28E+016 2.03E+017 4.41E+016 0 4.78E+016 1.57E+013 6.76E+017
11701 0 3.57E+017 2.26E+016 2.01E+017 4.38E+016 0 4.75E+016 1.55E+013 6.72E+017
11711 0 3.55E+017 2.24E+016 2.00E+017 4.34E+016 0 4.72E+016 1.54E+013 6.68E+017
11721 0 3.54E+017 2.22E+016 1.98E+017 4.31E+016 0 4.69E+016 1.52E+013 6.64E+017
11731 0 3.52E+017 2.21E+016 1.97E+017 4.27E+016 0 4.66E+016 1.51E+013 6.60E+017
11741 0 3.50E+017 2.19E+016 1.95E+017 4.24E+016 0 4.63E+016 1.49E+013 6.56E+017
11751 0 3.48E+017 2.17E+016 1.94E+017 4.20E+016 0 4.60E+016 1.48E+013 6.52E+017
11761 0 3.46E+017 2.15E+016 1.92E+017 4.17E+016 0 4.58E+016 1.47E+013 6.48E+017
11771 0 3.44E+017 2.14E+016 1.91E+017 4.14E+016 0 4.55E+016 1.45E+013 6.44E+017
11781 0 3.43E+017 2.12E+016 1.89E+017 4.11E+016 0 4.52E+016 1.44E+013 6.40E+017
11791 0 3.41E+017 2.10E+016 1.88E+017 4.07E+016 0 4.49E+016 1.42E+013 6.36E+017
11801 0 3.39E+017 2.09E+016 1.87E+017 4.04E+016 0 4.46E+016 1.41E+013 6.32E+017
11811 0 3.37E+017 2.07E+016 1.85E+017 4.01E+016 0 4.44E+016 1.40E+013 6.28E+017
11821 0 3.36E+017 2.05E+016 1.84E+017 3.98E+016 0 4.41E+016 1.38E+013 6.24E+017
11831 0 3.34E+017 2.04E+016 1.82E+017 3.95E+016 0 4.38E+016 1.37E+013 6.20E+017
11841 0 3.32E+017 2.02E+016 1.81E+017 3.91E+016 0 4.36E+016 1.36E+013 6.16E+017
11851 0 3.30E+017 2.00E+016 1.80E+017 3.88E+016 0 4.33E+016 1.34E+013 6.12E+017
11861 0 3.29E+017 1.99E+016 1.78E+017 3.85E+016 0 4.30E+016 1.33E+013 6.08E+017
11871 0 3.27E+017 1.97E+016 1.77E+017 3.82E+016 0 4.28E+016 1.32E+013 6.05E+017
11881 0 3.25E+017 1.96E+016 1.76E+017 3.79E+016 0 4.25E+016 1.31E+013 6.01E+017
11891 0 3.23E+017 1.94E+016 1.74E+017 3.76E+016 0 4.22E+016 1.29E+013 5.97E+017
11901 0 3.22E+017 1.93E+016 1.73E+017 3.73E+016 0 4.20E+016 1.28E+013 5.93E+017
11911 0 3.20E+017 1.91E+016 1.72E+017 3.70E+016 0 4.17E+016 1.27E+013 5.90E+017
11921 0 3.18E+017 1.90E+016 1.70E+017 3.67E+016 0 4.15E+016 1.26E+013 5.86E+017
11931 0 3.17E+017 1.88E+016 1.69E+017 3.64E+016 0 4.12E+016 1.25E+013 5.82E+017
11941 0 3.15E+017 1.87E+016 1.68E+017 3.62E+016 0 4.09E+016 1.23E+013 5.79E+017
11951 0 3.13E+017 1.85E+016 1.67E+017 3.59E+016 0 4.07E+016 1.22E+013 5.75E+017
11961 0 3.12E+017 1.84E+016 1.65E+017 3.56E+016 0 4.04E+016 1.21E+013 5.72E+017
11971 0 3.10E+017 1.82E+016 1.64E+017 3.53E+016 0 4.02E+016 1.20E+013 5.68E+017
11981 0 3.08E+017 1.81E+016 1.63E+017 3.50E+016 0 3.99E+016 1.19E+013 5.65E+017
11991 0 3.07E+017 1.79E+016 1.62E+017 3.47E+016 0 3.97E+016 1.18E+013 5.61E+017
12001 0 3.05E+017 1.78E+016 1.61E+017 3.45E+016 0 3.94E+016 1.17E+013 5.58E+017
12011 0 3.04E+017 1.76E+016 1.59E+017 3.42E+016 0 3.92E+016 1.15E+013 5.54E+017
12021 0 3.02E+017 1.75E+016 1.58E+017 3.39E+016 0 3.90E+016 1.14E+013 5.51E+017
12031 0 3.00E+017 1.74E+016 1.57E+017 3.37E+016 0 3.87E+016 1.13E+013 5.47E+017
12041 0 2.99E+017 1.72E+016 1.56E+017 3.34E+016 0 3.85E+016 1.12E+013 5.44E+017
12051 0 2.97E+017 1.71E+016 1.55E+017 3.31E+016 0 3.82E+016 1.11E+013 5.40E+017
12061 0 2.96E+017 1.70E+016 1.53E+017 3.29E+016 0 3.80E+016 1.10E+013 5.37E+017
12071 0 2.94E+017 1.68E+016 1.52E+017 3.26E+016 0 3.78E+016 1.09E+013 5.34E+017
12081 0 2.93E+017 1.67E+016 1.51E+017 3.23E+016 0 3.75E+016 1.08E+013 5.30E+017
12091 0 2.91E+017 1.66E+016 1.50E+017 3.21E+016 0 3.73E+016 1.07E+013 5.27E+017
12101 0 2.90E+017 1.64E+016 1.49E+017 3.18E+016 0 3.71E+016 1.06E+013 5.24E+017
12111 0 2.88E+017 1.63E+016 1.48E+017 3.16E+016 0 3.68E+016 1.05E+013 5.21E+017
12121 0 2.86E+017 1.62E+016 1.47E+017 3.13E+016 0 3.66E+016 1.04E+013 5.17E+017
12131 0 2.85E+017 1.60E+016 1.46E+017 3.11E+016 0 3.64E+016 1.03E+013 5.14E+017
12141 0 2.83E+017 1.59E+016 1.44E+017 3.08E+016 0 3.62E+016 1.02E+013 5.11E+017
12151 0 2.82E+017 1.58E+016 1.43E+017 3.06E+016 0 3.59E+016 1.01E+013 5.08E+017
12161 0 2.80E+017 1.57E+016 1.42E+017 3.04E+016 0 3.57E+016 1.00E+013 5.05E+017
12171 0 2.79E+017 1.55E+016 1.41E+017 3.01E+016 0 3.55E+016 9.92E+012 5.01E+017
12181 0 2.78E+017 1.54E+016 1.40E+017 2.99E+016 0 3.53E+016 9.82E+012 4.98E+017
12191 0 2.76E+017 1.53E+016 1.39E+017 2.96E+016 0 3.51E+016 9.73E+012 4.95E+017
12201 0 2.75E+017 1.52E+016 1.38E+017 2.94E+016 0 3.48E+016 9.62E+012 4.92E+017
12211 0 2.73E+017 1.50E+016 1.37E+017 2.92E+016 0 3.46E+016 9.49E+012 4.89E+017
12221 0 2.72E+017 1.49E+016 1.36E+017 2.89E+016 0 3.44E+016 9.40E+012 4.86E+017
12231 0 2.70E+017 1.48E+016 1.35E+017 2.87E+016 0 3.42E+016 9.31E+012 4.83E+017
12241 0 2.69E+017 1.47E+016 1.34E+017 2.85E+016 0 3.40E+016 9.23E+012 4.80E+017
12251 0 2.67E+017 1.46E+016 1.33E+017 2.83E+016 0 3.38E+016 9.14E+012 4.77E+017
12261 0 2.66E+017 1.45E+016 1.32E+017 2.80E+016 0 3.36E+016 9.05E+012 4.74E+017
12271 0 2.65E+017 1.43E+016 1.31E+017 2.78E+016 0 3.34E+016 8.97E+012 4.71E+017
12281 0 2.63E+017 1.42E+016 1.30E+017 2.76E+016 0 3.31E+016 8.88E+012 4.68E+017
12291 0 2.62E+017 1.41E+016 1.29E+017 2.74E+016 0 3.29E+016 8.80E+012 4.65E+017
12301 0 2.60E+017 1.40E+016 1.28E+017 2.72E+016 0 3.27E+016 8.72E+012 4.62E+017
12311 0 2.59E+017 1.39E+016 1.27E+017 2.69E+016 0 3.25E+016 8.64E+012 4.59E+017
12321 0 2.58E+017 1.38E+016 1.26E+017 2.67E+016 0 3.23E+016 8.56E+012 4.57E+017
12331 0 2.56E+017 1.37E+016 1.25E+017 2.65E+016 0 3.21E+016 8.47E+012 4.54E+017
12341 0 2.55E+017 1.36E+016 1.24E+017 2.63E+016 0 3.19E+016 8.39E+012 4.51E+017
12351 0 2.53E+017 1.35E+016 1.23E+017 2.61E+016 0 3.17E+016 8.32E+012 4.48E+017
12361 0 2.52E+017 1.33E+016 1.22E+017 2.59E+016 0 3.15E+016 8.24E+012 4.45E+017
12371 0 2.51E+017 1.32E+016 1.22E+017 2.57E+016 0 3.13E+016 8.16E+012 4.43E+017
12381 0 2.49E+017 1.31E+016 1.21E+017 2.55E+016 0 3.11E+016 8.08E+012 4.40E+017
12391 0 2.48E+017 1.30E+016 1.20E+017 2.53E+016 0 3.09E+016 8.01E+012 4.37E+017
12401 0 2.47E+017 1.29E+016 1.19E+017 2.51E+016 0 3.08E+016 7.93E+012 4.34E+017
12411 0 2.45E+017 1.28E+016 1.18E+017 2.49E+016 0 3.06E+016 7.86E+012 4.32E+017
12421 0 2.44E+017 1.27E+016 1.17E+017 2.47E+016 0 3.04E+016 7.78E+012 4.29E+017
12431 0 2.43E+017 1.26E+016 1.16E+017 2.45E+016 0 3.02E+016 7.71E+012 4.26E+017
12441 0 2.42E+017 1.25E+016 1.15E+017 2.43E+016 0 3.00E+016 7.64E+012 4.24E+017
12451 0 2.40E+017 1.24E+016 1.14E+017 2.41E+016 0 2.98E+016 7.57E+012 4.21E+017
12461 0 2.39E+017 1.23E+016 1.14E+017 2.39E+016 0 2.96E+016 7.50E+012 4.18E+017
12471 0 2.38E+017 1.22E+016 1.13E+017 2.37E+016 0 2.94E+016 7.43E+012 4.16E+017
12481 0 2.36E+017 1.21E+016 1.12E+017 2.35E+016 0 2.93E+016 7.36E+012 4.13E+017
12491 0 2.35E+017 1.20E+016 1.11E+017 2.34E+016 0 2.91E+016 7.29E+012 4.11E+017
12501 0 2.34E+017 1.19E+016 1.10E+017 2.32E+016 0 2.89E+016 7.22E+012 4.08E+017
12511 0 2.33E+017 1.18E+016 1.09E+017 2.30E+016 0 2.87E+016 7.15E+012 4.06E+017
12521 0 2.31E+017 1.17E+016 1.09E+017 2.28E+016 0 2.85E+016 7.09E+012 4.03E+017
12531 0 2.30E+017 1.17E+016 1.08E+017 2.26E+016 0 2.84E+016 7.02E+012 4.01E+017
12541 0 2.29E+017 1.16E+016 1.07E+017 2.24E+016 0 2.82E+016 6.95E+012 3.98E+017
12551 0 2.28E+017 1.15E+016 1.06E+017 2.23E+016 0 2.80E+016 6.89E+012 3.96E+017
12561 0 2.27E+017 1.14E+016 1.05E+017 2.21E+016 0 2.78E+016 6.82E+012 3.93E+017
12571 0 2.25E+017 1.13E+016 1.05E+017 2.19E+016 0 2.76E+016 6.76E+012 3.91E+017
12581 0 2.24E+017 1.12E+016 1.04E+017 2.17E+016 0 2.75E+016 6.70E+012 3.88E+017
12591 0 2.23E+017 1.11E+016 1.03E+017 2.16E+016 0 2.73E+016 6.63E+012 3.86E+017
12601 0 2.22E+017 1.10E+016 1.02E+017 2.14E+016 0 2.71E+016 6.57E+012 3.83E+017
12611 0 2.20E+017 1.09E+016 1.01E+017 2.12E+016 0 2.70E+016 6.51E+012 3.81E+017
12621 0 2.19E+017 1.08E+016 1.01E+017 2.11E+016 0 2.68E+016 6.45E+012 3.79E+017
12631 0 2.18E+017 1.08E+016 9.99E+016 2.09E+016 0 2.66E+016 6.39E+012 3.76E+017
12641 0 2.17E+017 1.07E+016 9.92E+016 2.07E+016 0 2.65E+016 6.33E+012 3.74E+017
12651 0 2.16E+017 1.06E+016 9.85E+016 2.06E+016 0 2.63E+016 6.27E+012 3.72E+017
12661 0 2.15E+017 1.05E+016 9.77E+016 2.04E+016 0 2.61E+016 6.21E+012 3.69E+017
12671 0 2.13E+017 1.04E+016 9.70E+016 2.02E+016 0 2.60E+016 6.15E+012 3.67E+017
12681 0 2.12E+017 1.03E+016 9.63E+016 2.01E+016 0 2.58E+016 6.10E+012 3.65E+017
12691 0 2.11E+017 1.03E+016 9.55E+016 1.99E+016 0 2.56E+016 6.04E+012 3.63E+017
12701 0 2.10E+017 1.02E+016 9.48E+016 1.98E+016 0 2.55E+016 5.98E+012 3.60E+017
12711 0 2.09E+017 1.01E+016 9.41E+016 1.96E+016 0 2.53E+016 5.93E+012 3.58E+017
12721 0 2.08E+017 1.00E+016 9.34E+016 1.95E+016 0 2.52E+016 5.87E+012 3.56E+017
12731 0 2.07E+017 9.94E+015 9.27E+016 1.93E+016 0 2.50E+016 5.82E+012 3.54E+017
12741 0 2.06E+017 9.86E+015 9.20E+016 1.91E+016 0 2.48E+016 5.76E+012 3.51E+017
12751 0 2.04E+017 9.78E+015 9.13E+016 1.90E+016 0 2.47E+016 5.71E+012 3.49E+017
12761 0 2.03E+017 9.71E+015 9.06E+016 1.88E+016 0 2.45E+016 5.66E+012 3.47E+017
12771 0 2.02E+017 9.63E+015 9.00E+016 1.87E+016 0 2.44E+016 5.60E+012 3.45E+017
12781 0 2.01E+017 9.55E+015 8.93E+016 1.86E+016 0 2.42E+016 5.55E+012 3.43E+017
12791 0 2.00E+017 9.48E+015 8.86E+016 1.84E+016 0 2.41E+016 5.50E+012 3.41E+017
12801 0 1.99E+017 9.40E+015 8.80E+016 1.83E+016 0 2.39E+016 5.45E+012 3.39E+017
12811 0 1.98E+017 9.33E+015 8.73E+016 1.81E+016 0 2.38E+016 5.40E+012 3.36E+017
12821 0 1.97E+017 9.25E+015 8.66E+016 1.80E+016 0 2.36E+016 5.35E+012 3.34E+017
12831 0 1.96E+017 9.18E+015 8.60E+016 1.78E+016 0 2.35E+016 5.29E+012 3.32E+017
12841 0 1.95E+017 9.11E+015 8.53E+016 1.77E+016 0 2.33E+016 5.25E+012 3.30E+017
12851 0 1.94E+017 9.03E+015 8.47E+016 1.75E+016 0 2.32E+016 5.20E+012 3.28E+017
12861 0 1.93E+017 8.96E+015 8.40E+016 1.74E+016 0 2.30E+016 5.15E+012 3.26E+017
12871 0 1.92E+017 8.89E+015 8.34E+016 1.73E+016 0 2.29E+016 5.10E+012 3.24E+017
12881 0 1.91E+017 8.82E+015 8.28E+016 1.71E+016 0 2.27E+016 5.05E+012 3.22E+017
12891 0 1.89E+017 8.75E+015 8.22E+016 1.70E+016 0 2.26E+016 5.00E+012 3.20E+017
12901 0 1.88E+017 8.68E+015 8.16E+016 1.69E+016 0 2.25E+016 4.96E+012 3.18E+017
12911 0 1.87E+017 8.61E+015 8.09E+016 1.67E+016 0 2.23E+016 4.91E+012 3.16E+017
12921 0 1.86E+017 8.54E+015 8.03E+016 1.66E+016 0 2.22E+016 4.87E+012 3.14E+017
12931 0 1.85E+017 8.48E+015 7.97E+016 1.65E+016 0 2.20E+016 4.82E+012 3.12E+017
12941 0 1.84E+017 8.41E+015 7.91E+016 1.63E+016 0 2.19E+016 4.78E+012 3.10E+017
12951 0 1.83E+017 8.34E+015 7.86E+016 1.62E+016 0 2.18E+016 4.73E+012 3.08E+017
12961 0 1.82E+017 8.28E+015 7.80E+016 1.61E+016 0 2.16E+016 4.69E+012 3.06E+017
12971 0 1.81E+017 8.21E+015 7.74E+016 1.60E+016 0 2.15E+016 4.64E+012 3.04E+017
12981 0 1.80E+017 8.15E+015 7.68E+016 1.58E+016 0 2.14E+016 4.60E+012 3.03E+017
12991 0 1.79E+017 8.08E+015 7.62E+016 1.57E+016 0 2.12E+016 4.56E+012 3.01E+017
13001 0 1.78E+017 8.02E+015 7.57E+016 1.56E+016 0 2.11E+016 4.52E+012 2.99E+017
13011 0 1.78E+017 7.95E+015 7.51E+016 1.55E+016 0 2.10E+016 4.47E+012 2.97E+017
13021 0 1.77E+017 7.89E+015 7.45E+016 1.53E+016 0 2.08E+016 4.43E+012 2.95E+017
13031 0 1.76E+017 7.83E+015 7.40E+016 1.52E+016 0 2.07E+016 4.39E+012 2.93E+017
13041 0 1.75E+017 7.77E+015 7.34E+016 1.51E+016 0 2.06E+016 4.35E+012 2.91E+017
13051 0 1.74E+017 7.71E+015 7.29E+016 1.50E+016 0 2.04E+016 4.31E+012 2.90E+017
13061 0 1.73E+017 7.64E+015 7.23E+016 1.49E+016 0 2.03E+016 4.27E+012 2.88E+017
13071 0 1.72E+017 7.58E+015 7.18E+016 1.47E+016 0 2.02E+016 4.23E+012 2.86E+017
13081 0 1.71E+017 7.52E+015 7.13E+016 1.46E+016 0 2.00E+016 4.19E+012 2.84E+017
13091 0 1.70E+017 7.46E+015 7.07E+016 1.45E+016 0 1.99E+016 4.15E+012 2.83E+017
13101 0 1.69E+017 7.40E+015 7.02E+016 1.44E+016 0 1.98E+016 4.11E+012 2.81E+017
13111 0 1.68E+017 7.35E+015 6.97E+016 1.43E+016 0 1.97E+016 4.08E+012 2.79E+017
13121 0 1.67E+017 7.29E+015 6.92E+016 1.42E+016 0 1.95E+016 4.04E+012 2.77E+017
13131 0 1.66E+017 7.23E+015 6.86E+016 1.41E+016 0 1.94E+016 4.00E+012 2.76E+017
13141 0 1.65E+017 7.17E+015 6.81E+016 1.39E+016 0 1.93E+016 3.96E+012 2.74E+017
13151 0 1.64E+017 7.12E+015 6.76E+016 1.38E+016 0 1.92E+016 3.93E+012 2.72E+017
13161 0 1.64E+017 7.06E+015 6.71E+016 1.37E+016 0 1.91E+016 3.89E+012 2.70E+017
13171 0 1.63E+017 7.00E+015 6.66E+016 1.36E+016 0 1.89E+016 3.85E+012 2.69E+017
13181 0 1.62E+017 6.95E+015 6.61E+016 1.35E+016 0 1.88E+016 3.82E+012 2.67E+017
13191 0 1.61E+017 6.89E+015 6.56E+016 1.34E+016 0 1.87E+016 3.78E+012 2.65E+017
13201 0 1.60E+017 6.84E+015 6.51E+016 1.33E+016 0 1.86E+016 3.75E+012 2.64E+017
13211 0 1.59E+017 6.78E+015 6.46E+016 1.32E+016 0 1.85E+016 3.71E+012 2.62E+017
13221 0 1.58E+017 6.73E+015 6.41E+016 1.31E+016 0 1.83E+016 3.68E+012 2.61E+017
13231 0 1.57E+017 6.68E+015 6.37E+016 1.30E+016 0 1.82E+016 3.64E+012 2.59E+017
13241 0 1.57E+017 6.62E+015 6.32E+016 1.29E+016 0 1.81E+016 3.61E+012 2.57E+017
13251 0 1.56E+017 6.57E+015 6.27E+016 1.28E+016 0 1.80E+016 3.57E+012 2.56E+017
13261 0 1.55E+017 6.52E+015 6.22E+016 1.27E+016 0 1.79E+016 3.54E+012 2.54E+017
13271 0 1.54E+017 6.47E+015 6.18E+016 1.26E+016 0 1.78E+016 3.51E+012 2.53E+017
13281 0 1.53E+017 6.42E+015 6.13E+016 1.25E+016 0 1.77E+016 3.48E+012 2.51E+017
13291 0 1.52E+017 6.37E+015 6.09E+016 1.24E+016 0 1.75E+016 3.44E+012 2.49E+017
13301 0 1.51E+017 6.32E+015 6.04E+016 1.23E+016 0 1.74E+016 3.41E+012 2.48E+017
13311 0 1.51E+017 6.27E+015 5.99E+016 1.22E+016 0 1.73E+016 3.38E+012 2.46E+017
13321 0 1.50E+017 6.22E+015 5.95E+016 1.21E+016 0 1.72E+016 3.35E+012 2.45E+017
13331 0 1.49E+017 6.17E+015 5.90E+016 1.20E+016 0 1.71E+016 3.32E+012 2.43E+017
13341 0 1.48E+017 6.12E+015 5.86E+016 1.19E+016 0 1.70E+016 3.29E+012 2.42E+017
13351 0 1.47E+017 6.07E+015 5.82E+016 1.18E+016 0 1.69E+016 3.26E+012 2.40E+017
13361 0 1.47E+017 6.02E+015 5.77E+016 1.17E+016 0 1.68E+016 3.23E+012 2.39E+017
13371 0 1.46E+017 5.97E+015 5.73E+016 1.16E+016 0 1.67E+016 3.20E+012 2.37E+017
13381 0 1.45E+017 5.93E+015 5.69E+016 1.15E+016 0 1.66E+016 3.17E+012 2.36E+017
13391 0 1.44E+017 5.88E+015 5.64E+016 1.14E+016 0 1.65E+016 3.14E+012 2.34E+017
13401 0 1.43E+017 5.83E+015 5.60E+016 1.13E+016 0 1.64E+016 3.11E+012 2.33E+017
13411 0 1.43E+017 5.79E+015 5.56E+016 1.13E+016 0 1.63E+016 3.08E+012 2.31E+017
13421 0 1.42E+017 5.74E+015 5.52E+016 1.12E+016 0 1.62E+016 3.05E+012 2.30E+017
13431 0 1.41E+017 5.70E+015 5.48E+016 1.11E+016 0 1.60E+016 3.02E+012 2.29E+017
13441 0 1.40E+017 5.65E+015 5.44E+016 1.10E+016 0 1.59E+016 2.99E+012 2.27E+017
13451 0 1.39E+017 5.61E+015 5.40E+016 1.09E+016 0 1.58E+016 2.97E+012 2.26E+017
13461 0 1.39E+017 5.56E+015 5.36E+016 1.08E+016 0 1.57E+016 2.94E+012 2.24E+017
13471 0 1.38E+017 5.52E+015 5.32E+016 1.07E+016 0 1.56E+016 2.91E+012 2.23E+017
13481 0 1.37E+017 5.47E+015 5.28E+016 1.06E+016 0 1.55E+016 2.89E+012 2.22E+017
13491 0 1.36E+017 5.43E+015 5.24E+016 1.06E+016 0 1.54E+016 2.86E+012 2.20E+017
13501 0 1.36E+017 5.39E+015 5.20E+016 1.05E+016 0 1.53E+016 2.83E+012 2.19E+017
13511 0 1.35E+017 5.34E+015 5.15E+016 1.04E+016 0 1.52E+016 2.81E+012 2.17E+017
13521 0 1.34E+017 5.30E+015 5.11E+016 1.03E+016 0 1.52E+016 2.78E+012 2.16E+017
13531 0 1.33E+017 5.26E+015 5.08E+016 1.02E+016 0 1.51E+016 2.75E+012 2.15E+017
13541 0 1.33E+017 5.22E+015 5.04E+016 1.02E+016 0 1.50E+016 2.73E+012 2.13E+017
13551 0 1.32E+017 5.18E+015 5.00E+016 1.01E+016 0 1.49E+016 2.70E+012 2.12E+017
13561 0 1.31E+017 5.14E+015 4.96E+016 1.00E+016 0 1.48E+016 2.68E+012 2.11E+017
13571 0 1.30E+017 5.10E+015 4.93E+016 9.92E+015 0 1.47E+016 2.65E+012 2.09E+017
13581 0 1.30E+017 5.06E+015 4.89E+016 9.84E+015 0 1.46E+016 2.63E+012 2.08E+017
13591 0 1.29E+017 5.02E+015 4.85E+016 9.76E+015 0 1.45E+016 2.60E+012 2.07E+017
13601 0 1.28E+017 4.98E+015 4.82E+016 9.68E+015 0 1.44E+016 2.58E+012 2.06E+017
13611 0 1.28E+017 4.94E+015 4.78E+016 9.61E+015 0 1.43E+016 2.56E+012 2.04E+017
13621 0 1.27E+017 4.90E+015 4.74E+016 9.53E+015 0 1.42E+016 2.53E+012 2.03E+017
13631 0 1.26E+017 4.86E+015 4.71E+016 9.46E+015 0 1.41E+016 2.51E+012 2.02E+017
13641 0 1.25E+017 4.82E+015 4.67E+016 9.38E+015 0 1.40E+016 2.49E+012 2.00E+017
13651 0 1.25E+017 4.78E+015 4.64E+016 9.31E+015 0 1.39E+016 2.46E+012 1.99E+017
13661 0 1.24E+017 4.74E+015 4.60E+016 9.23E+015 0 1.39E+016 2.44E+012 1.98E+017
13671 0 1.23E+017 4.71E+015 4.57E+016 9.16E+015 0 1.38E+016 2.42E+012 1.97E+017
13681 0 1.23E+017 4.67E+015 4.54E+016 9.09E+015 0 1.37E+016 2.40E+012 1.96E+017
13691 0 1.22E+017 4.63E+015 4.50E+016 9.02E+015 0 1.36E+016 2.37E+012 1.94E+017
13701 0 1.21E+017 4.60E+015 4.47E+016 8.95E+015 0 1.35E+016 2.32E+012 1.93E+017
13711 0 1.21E+017 4.56E+015 4.43E+016 8.88E+015 0 1.34E+016 2.29E+012 1.92E+017
13721 0 1.20E+017 4.52E+015 4.40E+016 8.81E+015 0 1.33E+016 2.27E+012 1.91E+017
13731 0 1.19E+017 4.49E+015 4.37E+016 8.74E+015 0 1.32E+016 2.25E+012 1.89E+017
13741 0 1.19E+017 4.45E+015 4.33E+016 8.67E+015 0 1.32E+016 2.23E+012 1.88E+017
13751 0 1.18E+017 4.42E+015 4.30E+016 8.60E+015 0 1.31E+016 2.21E+012 1.87E+017
13761 0 1.17E+017 4.38E+015 4.27E+016 8.53E+015 0 1.30E+016 2.19E+012 1.86E+017
13771 0 1.17E+017 4.35E+015 4.24E+016 8.46E+015 0 1.29E+016 2.17E+012 1.85E+017
13781 0 1.16E+017 4.31E+015 4.21E+016 8.40E+015 0 1.28E+016 2.15E+012 1.84E+017
13791 0 1.15E+017 4.28E+015 4.17E+016 8.33E+015 0 1.27E+016 2.13E+012 1.83E+017
13801 0 1.15E+017 4.24E+015 4.14E+016 8.27E+015 0 1.27E+016 2.11E+012 1.81E+017
13811 0 1.14E+017 4.21E+015 4.11E+016 8.20E+015 0 1.26E+016 2.09E+012 1.80E+017
13821 0 1.14E+017 4.18E+015 4.08E+016 8.14E+015 0 1.25E+016 2.07E+012 1.79E+017
13831 0 1.13E+017 4.14E+015 4.05E+016 8.07E+015 0 1.24E+016 2.05E+012 1.78E+017
13841 0 1.12E+017 4.11E+015 4.02E+016 8.01E+015 0 1.23E+016 2.04E+012 1.77E+017
13851 0 1.12E+017 4.08E+015 3.99E+016 7.94E+015 0 1.23E+016 2.02E+012 1.76E+017
13861 0 1.11E+017 4.05E+015 3.96E+016 7.88E+015 0 1.22E+016 2.00E+012 1.75E+017
13871 0 1.10E+017 4.02E+015 3.93E+016 7.82E+015 0 1.21E+016 1.98E+012 1.74E+017
13881 0 1.10E+017 3.98E+015 3.90E+016 7.76E+015 0 1.20E+016 1.96E+012 1.73E+017
13891 0 1.09E+017 3.95E+015 3.87E+016 7.70E+015 0 1.20E+016 1.94E+012 1.71E+017
13901 0 1.09E+017 3.92E+015 3.84E+016 7.64E+015 0 1.19E+016 1.93E+012 1.70E+017
13911 0 1.08E+017 3.89E+015 3.81E+016 7.58E+015 0 1.18E+016 1.91E+012 1.69E+017
13921 0 1.07E+017 3.86E+015 3.78E+016 7.52E+015 0 1.17E+016 1.89E+012 1.68E+017
13931 0 1.07E+017 3.83E+015 3.76E+016 7.46E+015 0 1.17E+016 1.87E+012 1.67E+017
13941 0 1.06E+017 3.80E+015 3.73E+016 7.40E+015 0 1.16E+016 1.86E+012 1.66E+017
13951 0 1.06E+017 3.77E+015 3.70E+016 7.34E+015 0 1.15E+016 1.84E+012 1.65E+017
13961 0 1.05E+017 3.74E+015 3.67E+016 7.28E+015 0 1.14E+016 1.82E+012 1.64E+017
13971 0 1.04E+017 3.71E+015 3.64E+016 7.22E+015 0 1.14E+016 1.81E+012 1.63E+017
13981 0 1.04E+017 3.68E+015 3.62E+016 7.17E+015 0 1.13E+016 1.79E+012 1.62E+017
13991 0 1.03E+017 3.65E+015 3.59E+016 7.11E+015 0 1.12E+016 1.77E+012 1.61E+017
14001 0 1.03E+017 3.62E+015 3.56E+016 7.05E+015 0 1.11E+016 1.76E+012 1.60E+017
14011 0 1.02E+017 3.59E+015 3.54E+016 7.00E+015 0 1.11E+016 1.74E+012 1.59E+017
14021 0 1.01E+017 3.56E+015 3.51E+016 6.94E+015 0 1.10E+016 1.73E+012 1.58E+017
14031 0 1.01E+017 3.54E+015 3.48E+016 6.89E+015 0 1.09E+016 1.71E+012 1.57E+017
14041 0 1.00E+017 3.51E+015 3.46E+016 6.84E+015 0 1.09E+016 1.69E+012 1.56E+017
14051 0 9.98E+016 3.48E+015 3.43E+016 6.78E+015 0 1.08E+016 1.68E+012 1.55E+017
14061 0 9.92E+016 3.45E+015 3.41E+016 6.73E+015 0 1.07E+016 1.66E+012 1.54E+017
14071 0 9.87E+016 3.43E+015 3.38E+016 6.67E+015 0 1.06E+016 1.65E+012 1.53E+017
14081 0 9.81E+016 3.40E+015 3.36E+016 6.62E+015 0 1.06E+016 1.63E+012 1.52E+017
14091 0 9.76E+016 3.37E+015 3.33E+016 6.57E+015 0 1.05E+016 1.62E+012 1.51E+017
14101 0 9.70E+016 3.35E+015 3.31E+016 6.52E+015 0 1.04E+016 1.60E+012 1.50E+017
14111 0 9.65E+016 3.32E+015 3.28E+016 6.47E+015 0 1.04E+016 1.59E+012 1.49E+017
14121 0 9.59E+016 3.29E+015 3.26E+016 6.42E+015 0 1.03E+016 1.57E+012 1.49E+017
14131 0 9.54E+016 3.27E+015 3.23E+016 6.37E+015 0 1.02E+016 1.56E+012 1.48E+017
14141 0 9.49E+016 3.24E+015 3.20E+016 6.32E+015 0 1.02E+016 1.54E+012 1.47E+017
14151 0 9.43E+016 3.21E+015 3.18E+016 6.27E+015 0 1.01E+016 1.53E+012 1.46E+017
14161 0 9.38E+016 3.19E+015 3.15E+016 6.22E+015 0 1.00E+016 1.51E+012 1.45E+017
14171 0 9.33E+016 3.16E+015 3.12E+016 6.17E+015 0 9.98E+015 1.50E+012 1.44E+017
14181 0 9.28E+016 3.14E+015 3.10E+016 6.12E+015 0 9.92E+015 1.49E+012 1.43E+017
14191 0 9.22E+016 3.11E+015 3.08E+016 6.07E+015 0 9.85E+015 1.47E+012 1.42E+017
14201 0 9.17E+016 3.09E+015 3.05E+016 6.02E+015 0 9.79E+015 1.46E+012 1.41E+017
14211 0 9.12E+016 3.07E+015 3.03E+016 5.97E+015 0 9.73E+015 1.45E+012 1.40E+017
14221 0 9.07E+016 3.04E+015 3.01E+016 5.93E+015 0 9.67E+015 1.43E+012 1.39E+017
14231 0 9.02E+016 3.02E+015 2.99E+016 5.88E+015 0 9.60E+015 1.42E+012 1.39E+017
14241 0 8.97E+016 2.99E+015 2.96E+016 5.83E+015 0 9.54E+015 1.41E+012 1.38E+017
14251 0 8.92E+016 2.97E+015 2.94E+016 5.79E+015 0 9.48E+015 1.39E+012 1.37E+017
14261 0 8.87E+016 2.95E+015 2.92E+016 5.74E+015 0 9.42E+015 1.38E+012 1.36E+017
14271 0 8.82E+016 2.92E+015 2.90E+016 5.70E+015 0 9.36E+015 1.37E+012 1.35E+017
14281 0 8.77E+016 2.90E+015 2.88E+016 5.65E+015 0 9.30E+015 1.35E+012 1.34E+017
14291 0 8.72E+016 2.88E+015 2.86E+016 5.61E+015 0 9.24E+015 1.34E+012 1.33E+017
14301 0 8.67E+016 2.85E+015 2.83E+016 5.56E+015 0 9.18E+015 1.33E+012 1.33E+017
14311 0 8.62E+016 2.83E+015 2.81E+016 5.52E+015 0 9.12E+015 1.32E+012 1.32E+017
14321 8.32E-203 8.57E+016 2.81E+015 2.79E+016 5.48E+015 0 9.06E+015 1.31E+012 1.31E+017
14331 3.62E-148 8.52E+016 2.79E+015 2.77E+016 5.43E+015 0 9.00E+015 1.29E+012 1.30E+017
14341 7.96E-102 8.48E+016 2.77E+015 2.75E+016 5.39E+015 0 8.94E+015 1.28E+012 1.29E+017
14351 9.07E-064 8.43E+016 2.74E+015 2.73E+016 5.35E+015 0 8.89E+015 1.27E+012 1.29E+017
14361 5.61E-034 8.38E+016 2.72E+015 2.71E+016 5.31E+015 0 8.83E+015 1.26E+012 1.28E+017
14371 2.01E-012 8.33E+016 2.70E+015 2.69E+016 5.26E+015 0 8.77E+015 1.25E+012 1.27E+017
14381 44.228957 8.29E+016 2.68E+015 2.67E+016 5.22E+015 0 8.72E+015 1.24E+012 1.26E+017
14391 3.26E+006 8.24E+016 2.66E+015 2.65E+016 5.18E+015 0 8.66E+015 1.23E+012 1.25E+017
14401 2.06E+007 8.19E+016 2.64E+015 2.63E+016 5.14E+015 0 8.60E+015 1.21E+012 1.25E+017
14411 1221.7445 8.15E+016 2.62E+015 2.61E+016 5.10E+015 0 8.55E+015 1.20E+012 1.24E+017
14421 2.18E-010 8.10E+016 2.60E+015 2.59E+016 5.06E+015 0 8.49E+015 1.19E+012 1.23E+017
14431 2.36E-031 8.05E+016 2.57E+015 2.57E+016 5.02E+015 0 8.44E+015 1.18E+012 1.22E+017
14441 1.49E-060 8.01E+016 2.55E+015 2.55E+016 4.98E+015 0 8.38E+015 1.17E+012 1.22E+017
14451 5.14E-098 7.96E+016 2.53E+015 2.53E+016 4.94E+015 0 8.33E+015 1.16E+012 1.21E+017
14461 9.22E-144 7.92E+016 2.51E+015 2.51E+016 4.90E+015 0 8.28E+015 1.15E+012 1.20E+017
14471 8.36E-198 7.87E+016 2.49E+015 2.49E+016 4.86E+015 0 8.22E+015 1.14E+012 1.19E+017
14481 3.25E-260 7.83E+016 2.47E+015 2.48E+016 4.83E+015 0 8.17E+015 1.13E+012 1.19E+017
14491 0 7.79E+016 2.45E+015 2.46E+016 4.79E+015 0 8.12E+015 1.12E+012 1.18E+017
14501 0 7.74E+016 2.44E+015 2.44E+016 4.75E+015 0 8.06E+015 1.11E+012 1.17E+017
14511 0 7.70E+016 2.42E+015 2.42E+016 4.71E+015 0 8.01E+015 1.10E+012 1.16E+017
14521 0 7.65E+016 2.40E+015 2.40E+016 4.68E+015 0 7.96E+015 1.09E+012 1.16E+017
14531 0 7.61E+016 2.38E+015 2.38E+016 4.64E+015 0 7.91E+015 1.08E+012 1.15E+017
14541 0 7.57E+016 2.36E+015 2.37E+016 4.60E+015 0 7.86E+015 1.07E+012 1.14E+017
14551 0 7.52E+016 2.34E+015 2.35E+016 4.57E+015 0 7.81E+015 1.06E+012 1.13E+017
14561 0 7.48E+016 2.32E+015 2.33E+016 4.53E+015 0 7.76E+015 1.05E+012 1.13E+017
14571 0 7.44E+016 2.30E+015 2.31E+016 4.49E+015 0 7.71E+015 1.04E+012 1.12E+017
14581 0 7.40E+016 2.29E+015 2.30E+016 4.46E+015 0 7.66E+015 1.03E+012 1.11E+017
14591 0 7.36E+016 2.27E+015 2.28E+016 4.42E+015 0 7.61E+015 1.02E+012 1.11E+017
14601 0 7.31E+016 2.25E+015 2.26E+016 4.39E+015 0 7.56E+015 1.01E+012 1.10E+017
14611 0 7.27E+016 2.23E+015 2.25E+016 4.35E+015 0 7.51E+015 1.00E+012 1.09E+017
14621 0 7.23E+016 2.21E+015 2.23E+016 4.32E+015 0 7.46E+015 9.94E+011 1.09E+017
14631 0 7.19E+016 2.20E+015 2.21E+016 4.29E+015 0 7.41E+015 9.85E+011 1.08E+017
14641 0 7.15E+016 2.18E+015 2.20E+016 4.25E+015 0 7.36E+015 9.76E+011 1.07E+017
14651 0 7.11E+016 2.16E+015 2.18E+016 4.22E+015 0 7.32E+015 9.67E+011 1.07E+017
14661 0 7.07E+016 2.15E+015 2.16E+016 4.19E+015 0 7.27E+015 9.58E+011 1.06E+017
14671 0 7.03E+016 2.13E+015 2.15E+016 4.15E+015 0 7.22E+015 9.49E+011 1.05E+017
14681 0 6.99E+016 2.11E+015 2.13E+016 4.12E+015 0 7.17E+015 9.41E+011 1.05E+017
14691 0 6.95E+016 2.09E+015 2.11E+016 4.09E+015 0 7.13E+015 9.32E+011 1.04E+017
14701 0 6.91E+016 2.08E+015 2.10E+016 4.06E+015 0 7.08E+015 9.24E+011 1.03E+017
14711 0 6.87E+016 2.06E+015 2.08E+016 4.02E+015 0 7.04E+015 9.15E+011 1.03E+017
14721 0 6.83E+016 2.05E+015 2.07E+016 3.99E+015 0 6.99E+015 9.07E+011 1.02E+017
14731 0 6.79E+016 2.03E+015 2.05E+016 3.96E+015 0 6.94E+015 8.99E+011 1.01E+017
14741 0 6.75E+016 2.01E+015 2.04E+016 3.93E+015 0 6.90E+015 8.90E+011 1.01E+017
14751 0 6.71E+016 2.00E+015 2.02E+016 3.90E+015 0 6.85E+015 8.82E+011 1.00E+017
14761 0 6.68E+016 1.98E+015 2.01E+016 3.87E+015 0 6.81E+015 8.74E+011 9.95E+016
14771 0 6.64E+016 1.97E+015 1.99E+016 3.84E+015 0 6.77E+015 8.66E+011 9.89E+016
14781 0 6.60E+016 1.95E+015 1.98E+016 3.81E+015 0 6.72E+015 8.59E+011 9.82E+016
14791 0 6.56E+016 1.94E+015 1.96E+016 3.78E+015 0 6.68E+015 8.51E+011 9.76E+016
14801 0 6.53E+016 1.92E+015 1.95E+016 3.75E+015 0 6.64E+015 8.43E+011 9.70E+016
14811 0 6.49E+016 1.90E+015 1.93E+016 3.72E+015 0 6.59E+015 8.36E+011 9.64E+016
14821 0 6.45E+016 1.89E+015 1.92E+016 3.69E+015 0 6.55E+015 8.28E+011 9.58E+016
14831 0 6.41E+016 1.87E+015 1.90E+016 3.66E+015 0 6.51E+015 8.20E+011 9.52E+016
14841 0 6.38E+016 1.86E+015 1.89E+016 3.63E+015 0 6.46E+015 8.13E+011 9.46E+016
14851 0 6.34E+016 1.85E+015 1.87E+016 3.60E+015 0 6.42E+015 8.06E+011 9.40E+016
14861 0 6.31E+016 1.83E+015 1.86E+016 3.57E+015 0 6.38E+015 7.98E+011 9.35E+016
14871 0 6.27E+016 1.82E+015 1.85E+016 3.55E+015 0 6.34E+015 7.91E+011 9.29E+016
14881 0 6.23E+016 1.80E+015 1.83E+016 3.52E+015 0 6.30E+015 7.84E+011 9.23E+016
14891 0 6.20E+016 1.79E+015 1.82E+016 3.49E+015 0 6.26E+015 7.77E+011 9.17E+016
14901 0 6.16E+016 1.77E+015 1.81E+016 3.46E+015 0 6.22E+015 7.70E+011 9.11E+016
14911 0 6.13E+016 1.76E+015 1.79E+016 3.44E+015 0 6.18E+015 7.63E+011 9.06E+016
14921 0 6.09E+016 1.75E+015 1.78E+016 3.41E+015 0 6.14E+015 7.56E+011 9.00E+016
14931 0 6.06E+016 1.73E+015 1.77E+016 3.38E+015 0 6.10E+015 7.49E+011 8.95E+016
14941 0 6.02E+016 1.72E+015 1.75E+016 3.36E+015 0 6.06E+015 7.42E+011 8.89E+016
14951 0 5.99E+016 1.70E+015 1.74E+016 3.33E+015 0 6.02E+015 7.36E+011 8.83E+016
14961 0 5.95E+016 1.69E+015 1.73E+016 3.30E+015 0 5.98E+015 7.29E+011 8.78E+016
14971 0 5.92E+016 1.68E+015 1.71E+016 3.28E+015 0 5.94E+015 7.22E+011 8.72E+016
14981 0 5.89E+016 1.66E+015 1.70E+016 3.25E+015 0 5.90E+015 7.16E+011 8.67E+016
14991 0 5.85E+016 1.65E+015 1.69E+016 3.23E+015 0 5.86E+015 7.09E+011 8.62E+016
15001 0 5.82E+016 1.64E+015 1.68E+016 3.20E+015 0 5.82E+015 7.03E+011 8.56E+016


==> background_rate_crGold.csv <==
"Energy" "LnL" "LnL_err" "Scint" "Scint_Err" "FADC" "FADC_Err" "Septem" "Septem_Err" "Line" "Line_Err"
-0.1 0 0 0 0 0 0 0 0 0 0
0 4.573912 0.89701794 4.573912 0.89701794 2.4628757 0.65823122 2.9906348 0.72533547 2.9906348 0.72533547
0.2 2.4628757 0.65823122 2.286956 0.63428747 1.4073575 0.49757603 1.9351166 0.58345961 1.0555182 0.43091348
0.4 5.9812695 1.0257793 5.9812695 1.0257793 5.9812695 1.0257793 2.4628757 0.65823122 1.5832772 0.52775908
0.6 6.5090286 1.0700777 6.5090286 1.0700777 6.1571892 1.0407549 2.286956 0.63428747 1.5832772 0.52775908
0.8 5.8053499 1.0105817 5.8053499 1.0105817 5.6294302 0.99515206 1.5832772 0.52775908 1.4073575 0.49757603
1 5.8053499 1.0105817 5.8053499 1.0105817 4.9257514 0.93087951 0.87959846 0.39336839 0.17591969 0.17591969
1.2 3.3424742 0.76681616 3.3424742 0.76681616 2.4628757 0.65823122 0.87959846 0.39336839 0.87959846 0.39336839
1.4 2.9906348 0.72533547 2.8147151 0.70367877 2.4628757 0.65823122 1.2314378 0.46543976 0.52775908 0.30470185
1.6 2.9906348 0.72533547 2.9906348 0.72533547 1.9351166 0.58345961 0.70367877 0.35183938 0.87959846 0.39336839
1.8 3.3424742 0.76681616 3.3424742 0.76681616 2.6387954 0.68133404 1.9351166 0.58345961 1.7591969 0.55630691
2 1.5832772 0.52775908 1.4073575 0.49757603 1.0555182 0.43091348 1.0555182 0.43091348 1.0555182 0.43091348
2.2 1.7591969 0.55630691 1.5832772 0.52775908 1.0555182 0.43091348 1.2314378 0.46543976 1.0555182 0.43091348
2.4 0.87959846 0.39336839 0.70367877 0.35183938 0.35183938 0.24878801 0.35183938 0.24878801 0.35183938 0.24878801
2.6 1.7591969 0.55630691 1.7591969 0.55630691 1.2314378 0.46543976 1.0555182 0.43091348 1.0555182 0.43091348
2.8 2.286956 0.63428747 1.4073575 0.49757603 1.4073575 0.49757603 1.9351166 0.58345961 1.9351166 0.58345961
3 5.4535105 0.97947939 4.7498317 0.91410554 4.7498317 0.91410554 5.1016711 0.94735654 4.9257514 0.93087951
3.2 4.573912 0.89701794 4.0461529 0.84368121 3.3424742 0.76681616 4.2220726 0.86182696 4.2220726 0.86182696
3.4 4.3979923 0.87959846 3.8702332 0.8251365 3.3424742 0.76681616 3.6943135 0.80616531 3.3424742 0.76681616
3.6 2.9906348 0.72533547 2.1110363 0.60940369 2.8147151 0.70367877 2.9906348 0.72533547 2.6387954 0.68133404
3.8 1.9351166 0.58345961 1.7591969 0.55630691 1.7591969 0.55630691 1.7591969 0.55630691 1.7591969 0.55630691
4 0.52775908 0.30470185 0.52775908 0.30470185 0.35183938 0.24878801 0.52775908 0.30470185 0.52775908 0.30470185
4.2 0.87959846 0.39336839 0.70367877 0.35183938 0.52775908 0.30470185 0.35183938 0.24878801 0.35183938 0.24878801
4.4 0.35183938 0.24878801 0.35183938 0.24878801 0 0 0.17591969 0.17591969 0 0
4.6 0 0 0 0 0 0 0 0 0 0
4.8 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
5 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0 0 0 0
5.2 0.35183938 0.24878801 0.35183938 0.24878801 0.17591969 0.17591969 0.35183938 0.24878801 0.35183938 0.24878801
5.4 0.87959846 0.39336839 0.52775908 0.30470185 0.52775908 0.30470185 0.87959846 0.39336839 0.87959846 0.39336839
5.6 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185 0.70367877 0.35183938 0.52775908 0.30470185
5.8 1.7591969 0.55630691 1.5832772 0.52775908 1.5832772 0.52775908 1.2314378 0.46543976 1.0555182 0.43091348
6 0.52775908 0.30470185 0.35183938 0.24878801 0.52775908 0.30470185 0.52775908 0.30470185 0.35183938 0.24878801
6.2 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839 0.87959846 0.39336839
6.4 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185 0.70367877 0.35183938 0.70367877 0.35183938
6.6 0.87959846 0.39336839 0.87959846 0.39336839 0.52775908 0.30470185 0.87959846 0.39336839 0.87959846 0.39336839
6.8 0.70367877 0.35183938 0.52775908 0.30470185 0.35183938 0.24878801 0.52775908 0.30470185 0.52775908 0.30470185
7 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
7.2 0.52775908 0.30470185 0.52775908 0.30470185 0.35183938 0.24878801 0.52775908 0.30470185 0.52775908 0.30470185
7.4 0.70367877 0.35183938 0.70367877 0.35183938 0.35183938 0.24878801 0.52775908 0.30470185 0.52775908 0.30470185
7.6 0.35183938 0.24878801 0.35183938 0.24878801 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
7.8 0.87959846 0.39336839 0.70367877 0.35183938 0.70367877 0.35183938 0.87959846 0.39336839 0.70367877 0.35183938
8 0.70367877 0.35183938 0.70367877 0.35183938 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
8.2 2.6387954 0.68133404 1.9351166 0.58345961 2.1110363 0.60940369 2.6387954 0.68133404 2.4628757 0.65823122
8.4 2.1110363 0.60940369 1.9351166 0.58345961 1.5832772 0.52775908 1.9351166 0.58345961 1.9351166 0.58345961
8.6 2.286956 0.63428747 2.1110363 0.60940369 2.286956 0.63428747 2.1110363 0.60940369 2.1110363 0.60940369
8.8 3.3424742 0.76681616 2.9906348 0.72533547 3.1665545 0.74636404 3.3424742 0.76681616 2.8147151 0.70367877
9 3.6943135 0.80616531 3.5183938 0.78673678 3.6943135 0.80616531 3.6943135 0.80616531 3.3424742 0.76681616
9.2 4.2220726 0.86182696 3.3424742 0.76681616 3.6943135 0.80616531 4.2220726 0.86182696 4.2220726 0.86182696
9.4 2.9906348 0.72533547 2.6387954 0.68133404 2.8147151 0.70367877 2.9906348 0.72533547 2.9906348 0.72533547
9.6 2.286956 0.63428747 2.286956 0.63428747 2.286956 0.63428747 2.1110363 0.60940369 2.1110363 0.60940369
9.8 2.6387954 0.68133404 2.4628757 0.65823122 2.6387954 0.68133404 2.4628757 0.65823122 2.286956 0.63428747
10 1.5832772 0.52775908 1.4073575 0.49757603 1.4073575 0.49757603 1.5832772 0.52775908 1.5832772 0.52775908
10.2 1.2314378 0.46543976 0.87959846 0.39336839 1.2314378 0.46543976 1.2314378 0.46543976 1.2314378 0.46543976
10.4 0.70367877 0.35183938 0.52775908 0.30470185 0.70367877 0.35183938 0.70367877 0.35183938 0.70367877 0.35183938
10.6 1.0555182 0.43091348 1.0555182 0.43091348 0.87959846 0.39336839 1.0555182 0.43091348 0.87959846 0.39336839
10.8 0.52775908 0.30470185 0.35183938 0.24878801 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
11 1.0555182 0.43091348 1.0555182 0.43091348 0.70367877 0.35183938 1.0555182 0.43091348 1.0555182 0.43091348
11.2 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185 0.52775908 0.30470185
11.4 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
11.6 0.52775908 0.30470185 0.35183938 0.24878801 0.17591969 0.17591969 0.52775908 0.30470185 0.52775908 0.30470185
11.8 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969 0.17591969
12 0 0 0 0 0 0 0 0 0 0


==> background_rate_crGold_run3.csv <==
"Energy" "LnL" "LnL_Err" "Scint" "Scint_Err" "FADC" "FADC_Err" "Septem" "Septem_Err" "Line" "Line_Err"
-0.1 0 0 0 0 0 0 0 0 0 0
0 4.3891781 1.5518088 4.3891781 1.5518088 2.7432363 1.2268126 3.2918836 1.3439059 2.7432363 1.2268126
0.2 1.0972945 0.77590441 0.54864727 0.54864727 0.54864727 0.54864727 1.0972945 0.77590441 0 0
0.4 7.1324145 1.9781759 7.1324145 1.9781759 7.1324145 1.9781759 2.1945891 1.0972945 2.1945891 1.0972945
0.6 4.3891781 1.5518088 4.3891781 1.5518088 4.3891781 1.5518088 1.0972945 0.77590441 1.6459418 0.95028494
0.8 6.03512 1.8196571 6.03512 1.8196571 6.03512 1.8196571 1.6459418 0.95028494 1.0972945 0.77590441
1 4.9378254 1.6459418 4.9378254 1.6459418 4.9378254 1.6459418 1.0972945 0.77590441 0 0
1.2 2.7432363 1.2268126 2.7432363 1.2268126 2.7432363 1.2268126 0.54864727 0.54864727 0.54864727 0.54864727
1.4 3.8405309 1.4515842 3.2918836 1.3439059 3.2918836 1.3439059 1.6459418 0.95028494 1.6459418 0.95028494
1.6 2.1945891 1.0972945 2.1945891 1.0972945 1.6459418 0.95028494 1.0972945 0.77590441 1.0972945 0.77590441
1.8 2.1945891 1.0972945 2.1945891 1.0972945 2.1945891 1.0972945 1.6459418 0.95028494 1.0972945 0.77590441
2 1.0972945 0.77590441 0.54864727 0.54864727 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441
2.2 1.6459418 0.95028494 1.0972945 0.77590441 0 0 1.0972945 0.77590441 1.0972945 0.77590441
2.4 1.0972945 0.77590441 0.54864727 0.54864727 0 0 0 0 0 0
2.6 2.1945891 1.0972945 2.1945891 1.0972945 2.1945891 1.0972945 1.6459418 0.95028494 1.6459418 0.95028494
2.8 3.8405309 1.4515842 1.0972945 0.77590441 2.7432363 1.2268126 3.2918836 1.3439059 3.2918836 1.3439059
3 7.1324145 1.9781759 4.9378254 1.6459418 5.4864727 1.734975 7.1324145 1.9781759 7.1324145 1.9781759
3.2 5.4864727 1.734975 3.8405309 1.4515842 4.9378254 1.6459418 4.9378254 1.6459418 4.9378254 1.6459418
3.4 4.9378254 1.6459418 3.2918836 1.3439059 3.8405309 1.4515842 3.8405309 1.4515842 3.2918836 1.3439059
3.6 3.2918836 1.3439059 0.54864727 0.54864727 3.2918836 1.3439059 3.2918836 1.3439059 3.2918836 1.3439059
3.8 1.0972945 0.77590441 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441 1.0972945 0.77590441
4 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
4.2 1.0972945 0.77590441 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
4.4 0 0 0 0 0 0 0 0 0 0
4.6 0 0 0 0 0 0 0 0 0 0
4.8 1.0972945 0.77590441 1.0972945 0.77590441 1.0972945 0.77590441 1.0972945 0.77590441 1.0972945 0.77590441
5 0 0 0 0 0 0 0 0 0 0
5.2 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
5.4 1.0972945 0.77590441 0 0 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441
5.6 0 0 0 0 0 0 0 0 0 0
5.8 1.6459418 0.95028494 1.0972945 0.77590441 1.6459418 0.95028494 1.0972945 0.77590441 1.0972945 0.77590441
6 1.0972945 0.77590441 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441 0.54864727 0.54864727
6.2 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
6.4 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
6.6 1.0972945 0.77590441 1.0972945 0.77590441 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441
6.8 0.54864727 0.54864727 0 0 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
7 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
7.2 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
7.4 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
7.6 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
7.8 1.6459418 0.95028494 1.0972945 0.77590441 1.0972945 0.77590441 1.6459418 0.95028494 1.6459418 0.95028494
8 0 0 0 0 0 0 0 0 0 0
8.2 3.8405309 1.4515842 1.6459418 0.95028494 3.8405309 1.4515842 3.8405309 1.4515842 3.2918836 1.3439059
8.4 2.7432363 1.2268126 2.1945891 1.0972945 2.7432363 1.2268126 2.1945891 1.0972945 2.1945891 1.0972945
8.6 4.3891781 1.5518088 3.8405309 1.4515842 4.3891781 1.5518088 4.3891781 1.5518088 4.3891781 1.5518088
8.8 3.8405309 1.4515842 2.7432363 1.2268126 3.8405309 1.4515842 3.8405309 1.4515842 3.2918836 1.3439059
9 5.4864727 1.734975 4.9378254 1.6459418 5.4864727 1.734975 5.4864727 1.734975 4.9378254 1.6459418
9.2 3.2918836 1.3439059 1.0972945 0.77590441 2.7432363 1.2268126 3.2918836 1.3439059 3.2918836 1.3439059
9.4 2.1945891 1.0972945 1.6459418 0.95028494 2.1945891 1.0972945 2.1945891 1.0972945 2.1945891 1.0972945
9.6 2.1945891 1.0972945 2.1945891 1.0972945 2.1945891 1.0972945 1.6459418 0.95028494 1.6459418 0.95028494
9.8 2.1945891 1.0972945 1.6459418 0.95028494 2.1945891 1.0972945 2.1945891 1.0972945 2.1945891 1.0972945
10 1.0972945 0.77590441 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441 1.0972945 0.77590441
10.2 1.6459418 0.95028494 0.54864727 0.54864727 1.6459418 0.95028494 1.6459418 0.95028494 1.6459418 0.95028494
10.4 1.0972945 0.77590441 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441 1.0972945 0.77590441
10.6 0 0 0 0 0 0 0 0 0 0
10.8 0.54864727 0.54864727 0 0 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
11 0.54864727 0.54864727 0.54864727 0.54864727 0 0 0.54864727 0.54864727 0.54864727 0.54864727
11.2 0 0 0 0 0 0 0 0 0 0
11.4 0 0 0 0 0 0 0 0 0 0
11.6 1.0972945 0.77590441 0.54864727 0.54864727 0.54864727 0.54864727 1.0972945 0.77590441 1.0972945 0.77590441
11.8 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727 0.54864727
12 0 0 0 0 0 0 0 0 0 0


==> energyresoplot-2019.csv <==
Type,Energy,Resolution,ResErr
Pixels,8.04,0.055953961,0.0016650049
Pixels,8.04,0.068304749,0.001830064
Pixels,8.04,0.075317743,0.0012520246
Pixels,5.89,0.12006072,0.0035322191
Pixels,5.89,0.070501476,0.0011398882
Pixels,5.89,0.071886581,0.0012533807
Pixels,4.51,0.077395266,0.0037099994
Pixels,4.51,0.076563948,0.0019621233
Pixels,4.51,0.07982651,0.0031637666
Pixels,2.98,0.094231877,0.0020766609
Pixels,2.98,0.1022247,0.0010770142
Pixels,2.98,0.10622951,0.0015327483
Pixels,1.49,0.10626626,0.0019708593
Pixels,1.49,0.12673435,0.0017876455
Pixels,0.93,0.17788538,0.0141409
Pixels,0.93,0.26392598,0.013018368
Pixels,0.93,0.28106448,0.010134399
Pixels,0.525,0.24878093,0.0181061
Pixels,0.525,0.25768862,0.0063713324
Pixels,0.277,0.23386184,0.00524608
Pixels,0.277,0.29222107,0.0030310177


==> fadc_data_kde_riseTime_run3.csv <==
"BackriseTime" "BackDensity " "Fe55riseTime" "Fe55Density"
0 0.0004079932 21 2.27E-006
0.5005005 0.000421125 21.457457 2.08E-006
1.001001 0.0004339593 21.914915 1.61E-006
1.5015015 0.0004468824 22.372372 1.04E-006
2.002002 0.0004594923 22.82983 5.68E-007
2.5025025 0.0004721716 23.287287 2.61E-007
3.003003 0.0004844545 23.744745 1.01E-007
3.5035035 0.0004968106 24.202202 3.27E-008
4.004004 0.0005086705 24.65966 0
4.5045045 0.0005206608 25.117117 0
5.005005 0.0005320148 25.574575 0
5.5055055 0.0005436372 26.032032 0
6.006006 0.0005544227 26.489489 0
6.5065065 0.0005656093 26.946947 0
7.007007 0.0005757773 27.404404 0
7.5075075 0.0005866213 27.861862 0
8.008008 0.0005961582 28.319319 0
8.5085085 0.000606683 28.776777 0
9.009009 0.0006156026 29.234234 0
9.5095095 0.0006260835 29.691692 0
10.01001 0.0006344607 30.149149 0
10.510511 0.000644889 30.606607 0
11.011011 0.0006528246 31.064064 0
11.511512 0.00066339 31.521522 0
12.012012 0.0006710347 31.978979 0
12.512513 0.0006814417 32.436436 0
13.013013 0.0006889324 32.893894 0
13.513514 0.0006995654 33.351351 0
14.014014 0.0007071055 33.808809 3.37E-008
14.514515 0.0007182931 34.266266 1.03E-007
15.015015 0.0007261444 34.723724 4.01E-007
15.515516 0.0007381357 35.181181 1.00E-006
16.016016 0.0007466054 35.638639 2.19E-006
16.516517 0.000759511 36.096096 4.64E-006
17.017017 0.0007689289 36.553554 8.20E-006
17.517518 0.0007831973 37.011011 1.50E-005
18.018018 0.0007939515 37.468468 2.40E-005
18.518519 0.0008099574 37.925926 4.09E-005
19.019019 0.0008224795 38.383383 6.59E-005
19.51952 0.0008406526 38.840841 0.0001136492
20.02002 0.0008554174 39.298298 0.000184947
20.520521 0.0008761225 39.755756 0.0003109426
21.021021 0.0008936313 40.213213 0.000495067
21.521522 0.0009173671 40.670671 0.0007613002
22.022022 0.0009381551 41.128128 0.0012268018
22.522523 0.0009655886 41.585586 0.0018278552
23.023023 0.000990237 42.043043 0.002748942
23.523524 0.0010215609 42.500501 0.0038908787
24.024024 0.0010506268 42.957958 0.0054220877
24.524525 0.001086755 43.415415 0.0071839225
25.025025 0.0011208502 43.872873 0.0092722027
25.525526 0.0011621758 44.33033 0.011463259
26.026026 0.0012018923 44.787788 0.013808242
26.526527 0.0012490922 45.245245 0.016093705
27.027027 0.0012950263 45.702703 0.018391319
27.527528 0.0013485883 46.16016 0.020580057
28.028028 0.0014013063 46.617618 0.022637983
28.528529 0.0014616646 47.075075 0.024852937
29.029029 0.0015216855 47.532533 0.026811043
29.52953 0.0015896004 47.98999 0.028901608
30.03003 0.0016574275 48.447447 0.030715284
30.530531 0.0017334229 48.904905 0.032682434
31.031031 0.0018095087 49.362362 0.034379516
31.531532 0.0018936812 49.81982 0.036296794
32.032032 0.001978367 50.277277 0.038069336
32.532533 0.0020710713 50.734735 0.039962749
33.033033 0.0021646133 51.192192 0.04189732
33.533534 0.0022662359 51.64965 0.043760264
34.034034 0.0023688082 52.107107 0.046118808
34.534535 0.0024793594 52.564565 0.048112625
35.035035 0.0025910089 53.022022 0.050493393
35.535536 0.002710544 53.479479 0.052454314
36.036036 0.0028311997 53.936937 0.05478433
36.536537 0.0029593361 54.394394 0.056711867
37.037037 0.0030886409 54.851852 0.058995041
37.537538 0.003225289 55.309309 0.060763696
38.038038 0.0033626415 55.766767 0.062754158
38.538539 0.0035074466 56.224224 0.064194344
39.039039 0.0036528627 56.681682 0.064981095
39.53954 0.0038050514 57.139139 0.065789036
40.04004 0.0039580226 57.596597 0.065662503
40.540541 0.004117005 58.054054 0.065522504
41.041041 0.004276376 58.511512 0.064561509
41.541542 0.0044413169 58.968969 0.063605408
42.042042 0.0046061439 59.426426 0.061817388
42.542543 0.0047758926 59.883884 0.060012963
43.043043 0.0049451607 60.341341 0.057339952
43.543544 0.0051187929 60.798799 0.054759287
44.044044 0.0052912902 61.256256 0.051686367
44.544545 0.0054674668 61.713714 0.048306891
45.045045 0.005641926 62.171171 0.044852164
45.545546 0.0058192272 62.628629 0.041089977
46.046046 0.0059942455 63.086086 0.037525108
46.546547 0.0061714024 63.543544 0.033723234
47.047047 0.0063455361 64.001001 0.030279151
47.547548 0.006521181 64.458458 0.026759538
48.048048 0.0066929222 64.915916 0.02371356
48.548549 0.0068654162 65.373373 0.020650765
49.049049 0.0070334662 65.830831 0.018091283
49.54955 0.0072014901 66.288288 0.015672211
50.05005 0.0073643765 66.745746 0.013432505
50.550551 0.007526398 67.203203 0.011493693
51.051051 0.007682671 67.660661 0.0097118531
51.551552 0.0078373933 68.118118 0.0082315754
52.052052 0.0079856622 68.575576 0.0068742367
52.552553 0.0081317284 69.033033 0.0057813691
53.053053 0.0082707982 69.49049 0.0047976175
53.553554 0.0084071457 69.947948 0.0040458011
54.054054 0.008535862 70.405405 0.0033744126
54.554555 0.0086611992 70.862863 0.0028743414
55.055055 0.0087784794 71.32032 0.0024092106
55.555556 0.008891876 71.777778 0.0020644421
56.056056 0.0089969032 72.235235 0.0017615063
56.556557 0.0090977187 72.692693 0.0014993874
57.057057 0.0091897967 73.15015 0.0012968608
57.557558 0.0092774171 73.607608 0.0011165659
58.058058 0.0093560003 74.065065 0.0009735141
58.558559 0.0094298966 74.522523 0.0008394331
59.059059 0.009494658 74.97998 0.0007334282
59.55956 0.0095545552 75.437437 0.0006354736
60.06006 0.0096053233 75.894895 0.0005619338
60.560561 0.0096510931 76.352352 0.0004945359
61.061061 0.0096878354 76.80981 0.0004456329
61.561562 0.0097196837 77.267267 0.0004020862
62.062062 0.0097425284 77.724725 0.0003635095
62.562563 0.0097605217 78.182182 0.0003315316
63.063063 0.009769853 78.63964 0.0003014139
63.563564 0.0097746818 79.097097 0.0002767417
64.064064 0.0097709964 79.554555 0.0002522599
64.564565 0.0097630379 80.012012 0.0002327339
65.065065 0.0097468648 80.469469 0.0002138972
65.565566 0.0097266913 80.926927 0.0001994296
66.066066 0.0096988335 81.384384 0.0001843116
66.566567 0.0096672881 81.841842 0.0001720501
67.067067 0.0096285647 82.299299 0.0001598004
67.567568 0.0095866484 82.756757 0.000149512
68.068068 0.0095379699 83.214214 0.0001428243
68.568569 0.009486518 83.671672 0.0001399895
69.069069 0.0094288775 84.129129 0.0001434311
69.56957 0.0093690008 84.586587 0.0001493332
70.07007 0.0093034325 85.044044 0.0001576631
70.570571 0.0092360731 85.501502 0.0001629087
71.071071 0.0091635587 85.958959 0.0001648584
71.571572 0.0090898229 86.416416 0.0001610279
72.072072 0.0090115427 86.873874 0.000154296
72.572573 0.0089322757 87.331331 0.0001444254
73.073073 0.0088493868 87.788789 0.0001347184
73.573574 0.0087657304 88.246246 0.0001249572
74.074074 0.0086790846 88.703704 0.0001162723
74.574575 0.0085923216 89.161161 0.0001096468
75.075075 0.0085029117 89.618619 0.0001042185
75.575576 0.0084137993 90.076076 0.0001010419
76.076076 0.008322562 90.533534 9.72E-005
76.576577 0.008231965 90.990991 9.44E-005
77.077077 0.0081397734 91.448448 9.13E-005
77.577578 0.0080484928 91.905906 9.05E-005
78.078078 0.0079561549 92.363363 9.08E-005
78.578579 0.0078650027 92.820821 9.29E-005
79.079079 0.0077732705 93.278278 9.40E-005
79.57958 0.0076829284 93.735736 9.35E-005
80.08008 0.007592465 94.193193 9.19E-005
80.580581 0.00750335 94.650651 9.03E-005
81.081081 0.00741474 95.108108 9.08E-005
81.581582 0.0073274388 95.565566 9.21E-005
82.082082 0.0072411892 96.023023 9.37E-005
82.582583 0.0071557552 96.48048 9.25E-005
83.083083 0.0070722935 96.937938 8.95E-005
83.583584 0.006989329 97.395395 8.43E-005
84.084084 0.0069089937 97.852853 7.98E-005
84.584585 0.0068287909 98.31031 7.57E-005
85.085085 0.0067518539 98.767768 7.31E-005
85.585586 0.006675068 99.225225 7.09E-005
86.086086 0.0066016675 99.682683 6.84E-005
86.586587 0.0065280981 100.14014 6.68E-005
87.087087 0.0064583283 100.5976 6.50E-005
87.587588 0.0063880576 101.05506 6.42E-005
88.088088 0.006321979 101.51251 6.33E-005
88.588589 0.0062548989 101.96997 6.28E-005
89.089089 0.0061924917 102.42743 6.06E-005
89.58959 0.0061288819 102.88488 5.78E-005
90.09009 0.0060700656 103.34234 5.40E-005
90.590591 0.0060097714 103.7998 5.18E-005
91.091091 0.0059544469 104.25726 5.18E-005
91.591592 0.0058973119 104.71471 5.47E-005
92.092092 0.005845337 105.17217 5.97E-005
92.592593 0.0057911833 105.62963 6.52E-005
93.093093 0.0057423831 106.08709 7.04E-005
93.593594 0.0056913496 106.54454 7.32E-005
94.094094 0.0056455413 107.002 7.35E-005
94.594595 0.0055972183 107.45946 7.06E-005
95.095095 0.0055541802 107.91692 6.55E-005
95.595596 0.0055084069 108.37437 5.92E-005
96.096096 0.005467947 108.83183 5.39E-005
96.596597 0.0054249024 109.28929 4.99E-005
97.097097 0.0053867796 109.74675 4.78E-005
97.597598 0.0053458633 110.2042 4.76E-005
98.098098 0.0053098851 110.66166 4.86E-005
98.598599 0.0052711243 111.11912 5.02E-005
99.099099 0.0052370772 111.57658 5.04E-005
99.5996 0.0052001537 112.03403 4.86E-005
100.1001 0.0051678423 112.49149 4.42E-005
100.6006 0.0051327766 112.94895 3.89E-005
101.1011 0.0051020184 113.40641 3.39E-005
101.6016 0.0050687886 113.86386 3.15E-005
102.1021 0.0050394087 114.32132 3.10E-005
102.6026 0.0050073683 114.77878 3.25E-005
103.1031 0.0049792123 115.23624 3.46E-005
103.6036 0.0049482258 115.69369 3.70E-005
104.1041 0.0049211595 116.15115 4.00E-005
104.6046 0.0048915632 116.60861 4.23E-005
105.10511 0.0048654426 117.06607 4.42E-005
105.60561 0.0048369498 117.52352 4.44E-005
106.10611 0.0048116435 117.98098 4.40E-005
106.60661 0.0047839723 118.43844 4.33E-005
107.10711 0.0047593846 118.8959 4.35E-005
107.60761 0.0047325044 119.35335 4.39E-005
108.10811 0.0047085299 119.81081 4.43E-005
108.60861 0.0046823656 120.26827 4.37E-005
109.10911 0.0046589278 120.72573 4.23E-005
109.60961 0.0046334812 121.18318 4.06E-005
110.11011 0.0046104641 121.64064 3.93E-005
110.61061 0.0045855448 122.0981 3.90E-005
111.11111 0.004562881 122.55556 3.88E-005
111.61161 0.0045383176 123.01301 3.87E-005
112.11211 0.0045159413 123.47047 3.75E-005
112.61261 0.0044920103 123.92793 3.62E-005
113.11311 0.0044698622 124.38539 3.45E-005
113.61361 0.0044461071 124.84284 3.36E-005
114.11411 0.0044241358 125.3003 3.35E-005
114.61461 0.0044005446 125.75776 3.44E-005
115.11512 0.0043787121 126.21522 3.58E-005
115.61562 0.0043554062 126.67267 3.69E-005
116.11612 0.0043336607 127.13013 3.72E-005
116.61662 0.0043102881 127.58759 3.57E-005
117.11712 0.0042885988 128.04505 3.27E-005
117.61762 0.0042653981 128.5025 2.85E-005
118.11812 0.0042437415 128.95996 2.50E-005
118.61862 0.0042207137 129.41742 2.30E-005
119.11912 0.0041990553 129.87487 2.38E-005
119.61962 0.0041760785 130.33233 2.63E-005
120.12012 0.0041544142 130.78979 3.01E-005
120.62062 0.004131397 131.24725 3.34E-005
121.12112 0.0041097345 131.7047 3.55E-005
121.62162 0.0040868293 132.16216 3.67E-005
122.12212 0.0040651538 132.61962 3.73E-005
122.62262 0.0040422694 133.07708 3.81E-005
123.12312 0.0040206047 133.53453 3.87E-005
123.62362 0.0039977249 133.99199 3.91E-005
124.12412 0.0039760733 134.44945 3.86E-005
124.62462 0.0039532933 134.90691 3.79E-005
125.12513 0.0039316953 135.36436 3.68E-005
125.62563 0.0039089511 135.82182 3.61E-005
126.12613 0.0038874251 136.27928 3.52E-005
126.62663 0.0038647007 136.73674 3.39E-005
127.12713 0.0038432975 137.19419 3.22E-005
127.62763 0.0038208063 137.65165 3.01E-005
128.12813 0.0037995447 138.10911 2.91E-005
128.62863 0.0037772674 138.56657 2.90E-005
129.12913 0.0037561683 139.02402 3.06E-005
129.62963 0.003734023 139.48148 3.29E-005
130.13013 0.0037131318 139.93894 3.50E-005
130.63063 0.0036912087 140.3964 3.54E-005
131.13113 0.0036705734 140.85385 3.40E-005
131.63163 0.0036488949 141.31131 3.09E-005
132.13213 0.0036285354 141.76877 2.75E-005
132.63263 0.0036072608 142.22623 2.45E-005
133.13313 0.0035872108 142.68368 2.25E-005
133.63363 0.0035662874 143.14114 2.15E-005
134.13413 0.0035465608 143.5986 2.08E-005
134.63463 0.0035259383 144.05606 2.03E-005
135.13514 0.0035065675 144.51351 1.91E-005
135.63564 0.003486376 144.97097 1.79E-005
136.13614 0.0034673541 145.42843 1.68E-005
136.63664 0.0034473501 145.88589 1.68E-005
137.13714 0.0034287075 146.34334 1.79E-005
137.63764 0.0034091292 146.8008 2.01E-005
138.13814 0.0033908692 147.25826 2.22E-005
138.63864 0.0033717217 147.71572 2.37E-005
139.13914 0.0033538183 148.17317 2.40E-005
139.63964 0.00333509 148.63063 2.35E-005
140.14014 0.0033175328 149.08809 2.27E-005
140.64064 0.0032991054 149.54555 2.22E-005
141.14114 0.0032818979 150.003 2.23E-005
141.64164 0.0032639147 150.46046 2.24E-005
142.14214 0.0032470444 150.91792 2.23E-005
142.64264 0.0032292843 151.37538 2.15E-005
143.14314 0.0032127378 151.83283 2.06E-005
143.64364 0.0031953157 152.29029 1.95E-005
144.14414 0.0031790669 152.74775 1.86E-005
144.64464 0.0031619858 153.20521 1.79E-005
145.14515 0.0031460229 153.66266 1.77E-005
145.64565 0.0031292952 154.12012 1.82E-005
146.14615 0.0031136091 154.57758 1.90E-005
146.64665 0.0030972602 155.03504 2.00E-005
147.14715 0.0030818353 155.49249 2.07E-005
147.64765 0.0030656322 155.94995 2.12E-005
148.14815 0.0030504746 156.40741 2.14E-005
148.64865 0.0030345266 156.86486 2.16E-005
149.14915 0.0030196224 157.32232 2.13E-005
149.64965 0.0030039652 157.77978 2.11E-005
150.15015 0.0029893032 158.23724 2.09E-005
150.65065 0.0029738941 158.69469 2.09E-005
151.15115 0.0029594644 159.15215 2.08E-005
151.65165 0.0029442184 159.60961 2.00E-005
152.15215 0.0029300295 160.06707 1.83E-005
152.65265 0.0029149498 160.52452 1.60E-005
153.15315 0.0029009988 160.98198 1.38E-005
153.65365 0.002886181 161.43944 1.20E-005
154.15415 0.0028724593 161.8969 1.11E-005
154.65465 0.0028578259 162.35435 1.09E-005
155.15516 0.0028443334 162.81181 1.17E-005
155.65566 0.0028300839 163.26927 1.32E-005
156.15616 0.0028168054 163.72673 1.51E-005
156.65666 0.002802754 164.18418 1.68E-005
157.15716 0.0027896833 164.64164 1.77E-005
157.65766 0.0027758032 165.0991 1.76E-005
158.15816 0.0027629441 165.55656 1.64E-005
158.65866 0.002749207 166.01401 1.48E-005
159.15916 0.0027365481 166.47147 1.33E-005
159.65966 0.0027231272 166.92893 1.26E-005
160.16016 0.0027106582 167.38639 1.24E-005
160.66066 0.0026973377 167.84384 1.25E-005
161.16116 0.0026850508 168.3013 1.21E-005
161.66166 0.0026720319 168.75876 1.12E-005
162.16216 0.0026599014 169.21622 9.91E-006
162.66266 0.0026470254 169.67367 8.69E-006
163.16316 0.0026350352 170.13113 8.30E-006
163.66366 0.002622333 170.58859 8.66E-006
164.16416 0.0026104803 171.04605 9.72E-006
164.66466 0.0025978492 171.5035 1.08E-005
165.16517 0.0025861002 171.96096 1.19E-005
165.66567 0.0025736686 172.41842 1.27E-005
166.16617 0.0025619978 172.87588 1.34E-005
166.66667 0.002549618 173.33333 1.39E-005
167.16717 0.0025380315 173.79079 1.42E-005
167.66767 0.0025258211 174.24825 1.45E-005
168.16817 0.0025142828 174.70571 1.53E-005
168.66867 0.0025020586 175.16316 1.70E-005
169.16917 0.0024905576 175.62062 1.97E-005
169.66967 0.0024783838 176.07808 2.32E-005
170.17017 0.0024669137 176.53554 2.65E-005
170.67067 0.0024548373 176.99299 2.89E-005
171.17117 0.0024433953 177.45045 2.94E-005
171.67167 0.0024313589 177.90791 2.78E-005
172.17217 0.0024199388 178.36537 2.41E-005
172.67267 0.0024078493 178.82282 1.94E-005
173.17317 0.0023964301 179.28028 1.51E-005
173.67367 0.002384336 179.73774 1.21E-005
174.17417 0.0023729318 180.1952 1.10E-005
174.67467 0.0023607551 180.65265 1.14E-005
175.17518 0.0023493784 181.11011 1.29E-005
175.67568 0.0023373496 181.56757 1.50E-005
176.17618 0.0023259889 182.02503 1.73E-005
176.67668 0.0023140741 182.48248 1.88E-005
177.17718 0.0023027337 182.93994 1.91E-005
177.67768 0.0022906719 183.3974 1.80E-005
178.17818 0.0022793608 183.85485 1.63E-005
178.67868 0.0022673954 184.31231 1.50E-005
179.17918 0.0022561271 184.76977 1.46E-005
179.67968 0.0022441256 185.22723 1.46E-005
180.18018 0.0022329009 185.68468 1.44E-005
180.68068 0.0022210381 186.14214 1.37E-005
181.18118 0.0022098678 186.5996 1.24E-005
181.68168 0.0021979755 187.05706 1.09E-005
182.18218 0.002186871 187.51451 9.46E-006
182.68268 0.0021751441 187.97197 8.18E-006
183.18318 0.0021641 188.42943 7.03E-006
183.68368 0.0021524242 188.88689 6.57E-006
184.18418 0.0021414499 189.34434 6.84E-006
184.68468 0.0021299364 189.8018 8.26E-006
185.18519 0.0021190364 190.25926 1.04E-005
185.68569 0.0021074662 190.71672 1.26E-005
186.18619 0.0020966562 191.17417 1.44E-005
186.68669 0.0020852912 191.63163 1.53E-005
187.18719 0.0020745656 192.08909 1.52E-005
187.68769 0.0020632373 192.54655 1.42E-005
188.18819 0.002052586 193.004 1.29E-005
188.68869 0.0020413229 193.46146 1.16E-005
189.18919 0.0020307391 193.91892 1.08E-005
189.68969 0.0020196969 194.37638 1.04E-005
190.19019 0.0020091724 194.83383 1.05E-005
190.69069 0.001998149 195.29129 1.07E-005
191.19119 0.0019876888 195.74875 1.07E-005
191.69169 0.0019767446 196.20621 1.05E-005
192.19219 0.0019663442 196.66366 1.04E-005
192.69269 0.0019554239 197.12112 1.07E-005
193.19319 0.0019450823 197.57858 1.15E-005
193.69369 0.0019341753 198.03604 1.26E-005
194.19419 0.0019238851 198.49349 1.38E-005
194.69469 0.0019131287 198.95095 1.46E-005
195.1952 0.0019028909 199.40841 1.50E-005
195.6957 0.001892094 199.86587 1.51E-005
196.1962 0.0018819081 200.32332 1.49E-005
196.6967 0.0018712629 200.78078 1.46E-005
197.1972 0.0018611221 201.23824 1.43E-005
197.6977 0.0018504238 201.6957 1.40E-005
198.1982 0.0018403414 202.15315 1.39E-005
198.6987 0.0018297687 202.61061 1.35E-005
199.1992 0.0018197408 203.06807 1.28E-005
199.6997 0.0018092106 203.52553 1.17E-005
200.2002 0.0017992504 203.98298 1.05E-005
200.7007 0.0017887883 204.44044 9.69E-006
201.2012 0.0017788992 204.8979 9.47E-006
201.7017 0.0017684992 205.35536 9.30E-006
202.2022 0.0017586788 205.81281 8.97E-006
202.7027 0.0017483472 206.27027 8.37E-006
203.2032 0.0017386054 206.72773 7.83E-006
203.7037 0.0017283037 207.18519 7.78E-006
204.2042 0.0017186546 207.64264 8.16E-006
204.7047 0.0017084928 208.1001 8.79E-006
205.20521 0.0016989354 208.55756 9.06E-006
205.70571 0.0016888035 209.01502 9.00E-006
206.20621 0.0016793549 209.47247 8.74E-006
206.70671 0.0016693577 209.92993 8.86E-006
207.20721 0.0016600175 210.38739 9.35E-006
207.70771 0.0016501322 210.84484 1.01E-005
208.20821 0.001640911 211.3023 1.05E-005
208.70871 0.0016312182 211.75976 1.08E-005
209.20921 0.0016221143 212.21722 1.10E-005
209.70971 0.0016125878 212.67467 1.13E-005
210.21021 0.001603609 213.13213 1.18E-005
210.71071 0.0015941589 213.58959 1.24E-005
211.21121 0.0015853066 214.04705 1.29E-005
211.71171 0.0015760473 214.5045 1.29E-005
212.21221 0.0015673108 214.96196 1.25E-005
212.71271 0.001558185 215.41942 1.19E-005
213.21321 0.0015495663 215.87688 1.17E-005
213.71371 0.0015405939 216.33433 1.19E-005
214.21421 0.0015320997 216.79179 1.24E-005
214.71471 0.0015231656 217.24925 1.29E-005
215.21522 0.0015147905 217.70671 1.34E-005
215.71572 0.001506082 218.16416 1.38E-005
216.21622 0.0014978188 218.62162 1.38E-005
216.71672 0.0014892472 219.07908 1.30E-005
217.21722 0.0014810865 219.53654 1.13E-005
217.71772 0.0014725321 219.99399 9.22E-006
218.21822 0.0014644668 220.45145 7.74E-006
218.71872 0.0014559932 220.90891 7.79E-006
219.21922 0.0014480266 221.36637 9.14E-006
219.71972 0.0014395856 221.82382 1.11E-005
220.22022 0.0014317099 222.28128 1.25E-005
220.72072 0.0014233885 222.73874 1.29E-005
221.22122 0.0014156001 223.1962 1.24E-005
221.72172 0.0014073889 223.65365 1.16E-005
222.22222 0.001399679 224.11111 1.13E-005
222.72272 0.0013915751 224.56857 1.15E-005
223.22322 0.001383944 225.02603 1.22E-005
223.72372 0.0013758855 225.48348 1.27E-005
224.22422 0.0013683224 225.94094 1.28E-005
224.72472 0.0013603957 226.3984 1.24E-005
225.22523 0.0013529105 226.85586 1.18E-005
225.72573 0.0013450631 227.31331 1.13E-005
226.22623 0.0013376505 227.77077 1.10E-005
226.72673 0.0013298616 228.22823 1.07E-005
227.22723 0.0013225215 228.68569 1.03E-005
227.72773 0.0013147799 229.14314 9.45E-006
228.22823 0.0013075111 229.6006 8.15E-006
228.72873 0.0012998843 230.05806 6.89E-006
229.22923 0.0012927032 230.51552 5.95E-006
229.72973 0.001285151 230.97297 5.62E-006
230.23023 0.0012780552 231.43043 5.64E-006
230.73073 0.0012706021 231.88789 5.87E-006
231.23123 0.0012636014 232.34535 5.99E-006
231.73173 0.0012562808 232.8028 6.16E-006
232.23223 0.0012493735 233.26026 6.22E-006
232.73273 0.001242108 233.71772 6.27E-006
233.23323 0.0012353072 234.17518 6.33E-006
233.73373 0.0012281789 234.63263 6.45E-006
234.23423 0.0012214839 235.09009 6.75E-006
234.73473 0.0012144285 235.54755 7.17E-006
235.23524 0.0012078404 236.00501 7.81E-006
235.73574 0.0012009648 236.46246 8.40E-006
236.23624 0.0011944893 236.91992 8.98E-006
236.73674 0.0011876889 237.37738 9.39E-006
237.23724 0.0011813367 237.83483 9.90E-006
237.73774 0.0011747255 238.29229 1.06E-005
238.23824 0.0011684801 238.74975 1.15E-005
238.73874 0.0011619658 239.20721 1.24E-005
239.23924 0.0011558278 239.66466 1.28E-005
239.73974 0.0011494016 240.12212 1.27E-005
240.24024 0.0011433824 240.57958 1.22E-005
240.74074 0.0011370473 241.03704 1.15E-005
241.24124 0.0011311298 241.49449 1.10E-005
241.74174 0.0011249731 241.95195 1.06E-005
242.24224 0.0011191559 242.40941 1.01E-005
242.74274 0.0011130476 242.86687 9.40E-006
243.24324 0.0011073266 243.32432 8.56E-006
243.74374 0.0011013014 243.78178 8.28E-006
244.24424 0.0010956823 244.23924 8.76E-006
244.74474 0.0010897641 244.6967 1.01E-005
245.24525 0.0010842423 245.15415 1.20E-005
245.74575 0.00107849 245.61161 1.38E-005
246.24625 0.0010730444 246.06907 1.50E-005
246.74675 0.0010673321 246.52653 1.49E-005
247.24725 0.0010619686 246.98398 1.39E-005
247.74775 0.0010563505 247.44144 1.20E-005
248.24825 0.001051068 247.8989 9.95E-006
248.74875 0.0010454792 248.35636 8.37E-006
249.24925 0.0010402707 248.81381 7.88E-006
249.74975 0.0010347763 249.27127 8.28E-006
250.25025 0.0010296502 249.72873 9.09E-006
250.75075 0.0010243155 250.18619 9.69E-006
251.25125 0.0010192614 250.64364 9.76E-006
251.75175 0.0010139415 251.1011 9.58E-006
252.25225 0.0010089663 251.55856 9.46E-006
252.75275 0.0010038072 252.01602 9.58E-006
253.25325 0.000998906 252.47347 9.60E-006
253.75375 0.0009937531 252.93093 9.06E-006
254.25425 0.0009889331 253.38839 7.63E-006
254.75475 0.000983891 253.84585 5.70E-006
255.25526 0.0009791502 254.3033 3.63E-006
255.75576 0.0009742038 254.76076 1.99E-006
256.25626 0.0009695461 255.21822 9.22E-007
256.75676 0.0009646596 255.67568 3.53E-007
257.25726 0.0009600845 256.13313 1.18E-007
257.75776 0.0009552746 256.59059 0
258.25826 0.0009507909 257.04805 0
258.75876 0.0009460812 257.50551 0
259.25926 0.0009416847 257.96296 5.01E-008
259.75976 0.0009370157 258.42042 1.45E-007
260.26026 0.0009327062 258.87788 4.74E-007
260.76076 0.0009281889 259.33534 1.08E-006
261.26126 0.0009239556 259.79279 2.15E-006
261.76176 0.0009195772 260.25025 3.72E-006
262.26226 0.0009154196 260.70771 5.63E-006
262.76276 0.0009110726 261.16517 7.43E-006
263.26326 0.0009069944 261.62262 8.57E-006
263.76376 0.0009027137 262.08008 8.88E-006
264.26426 0.0008987099 262.53754 8.39E-006
264.76476 0.0008945201 262.99499 7.74E-006
265.26527 0.0008905877 263.45245 7.57E-006
265.76577 0.0008864946 263.90991 8.04E-006
266.26627 0.00088263 264.36737 8.71E-006
266.76677 0.0008786056 264.82482 9.00E-006
267.26727 0.0008747968 265.28228 8.48E-006
267.76777 0.0008708196 265.73974 7.28E-006
268.26827 0.0008670769 266.1972 5.90E-006
268.76877 0.0008631931 266.65465 4.71E-006
269.26927 0.000859507 267.11211 3.89E-006
269.76977 0.0008556881 267.56957 3.40E-006
270.27027 0.0008520642 268.02703 3.21E-006
270.77077 0.0008482724 268.48448 3.11E-006
271.27127 0.0008447052 268.94194 3.23E-006
271.77177 0.0008409851 269.3994 3.40E-006
272.27227 0.0008374792 269.85686 3.79E-006
272.77277 0.0008338036 270.31431 4.50E-006
273.27327 0.0008303646 270.77177 5.59E-006
273.77377 0.0008267096 271.22923 6.78E-006
274.27427 0.0008233317 271.68669 7.70E-006
274.77477 0.0008198315 272.14414 8.24E-006
275.27528 0.0008165191 272.6016 8.25E-006
275.77578 0.000813071 273.05906 8.11E-006
276.27628 0.0008098293 273.51652 8.01E-006
276.77678 0.0008065202 273.97397 8.12E-006
277.27728 0.000803363 274.43143 8.26E-006
277.77778 0.0008001044 274.88889 8.30E-006
278.27828 0.0007970322 275.34635 7.89E-006
278.77878 0.0007938223 275.8038 7.38E-006
279.27928 0.0007908378 276.26126 7.01E-006
279.77978 0.0007877437 276.71872 7.26E-006
280.28028 0.0007848523 277.17618 8.24E-006
280.78078 0.0007818624 277.63363 9.55E-006
281.28128 0.0007790745 278.09109 1.06E-005
281.78178 0.0007761512 278.54855 1.07E-005
282.28228 0.0007734678 279.00601 9.95E-006
282.78278 0.0007706393 279.46346 8.67E-006
283.28328 0.0007680681 279.92092 7.53E-006
283.78378 0.0007653682 280.37838 6.73E-006
284.28428 0.0007629029 280.83584 6.22E-006
284.78478 0.000760333 281.29329 5.76E-006
285.28529 0.0007579712 281.75075 5.29E-006
285.78579 0.0007555534 282.20821 4.99E-006
286.28629 0.000753301 282.66567 4.93E-006
286.78679 0.0007509588 283.12312 5.14E-006
287.28729 0.0007488182 283.58058 5.36E-006
287.78779 0.0007465675 284.03804 5.43E-006
288.28829 0.000744518 284.4955 5.16E-006
288.78879 0.0007423276 284.95295 4.70E-006
289.28929 0.0007403668 285.41041 4.12E-006
289.78979 0.0007382564 285.86787 3.69E-006
290.29029 0.0007363707 286.32533 3.46E-006
290.79079 0.0007344359 286.78278 3.55E-006
291.29129 0.000732615 287.24024 3.89E-006
291.79179 0.0007307195 287.6977 4.47E-006
292.29229 0.000728958 288.15516 5.44E-006
292.79279 0.000727156 288.61261 6.49E-006
293.29329 0.0007254401 289.07007 7.47E-006
293.79379 0.0007236539 289.52753 8.13E-006
294.29429 0.0007219772 289.98498 8.38E-006
294.79479 0.0007202038 290.44244 8.15E-006
295.2953 0.0007185533 290.8999 7.53E-006
295.7958 0.0007167647 291.35736 6.56E-006
296.2963 0.0007151324 291.81481 5.50E-006
296.7968 0.000713427 292.27227 4.57E-006
297.2973 0.0007118006 292.72973 3.92E-006
297.7978 0.0007100423 293.18719 3.57E-006
298.2983 0.0007084241 293.64464 3.45E-006
298.7988 0.0007066741 294.1021 3.67E-006
299.2993 0.0007050512 294.55956 4.08E-006
299.7998 0.0007033317 295.01702 4.66E-006
300.3003 0.0007016995 295.47447 5.14E-006
300.8008 0.0006999839 295.93193 5.38E-006
301.3013 0.0006983341 296.38939 5.23E-006
301.8018 0.0006965233 296.84685 4.86E-006
302.3023 0.0006948606 297.3043 4.36E-006
302.8028 0.0006930943 297.76176 4.03E-006
303.3033 0.0006914158 298.21922 4.02E-006
303.8038 0.0006896104 298.67668 4.34E-006
304.3043 0.000687919 299.13413 4.84E-006
304.8048 0.0006860762 299.59159 5.22E-006
305.30531 0.0006843672 300.04905 5.32E-006
305.80581 0.0006825009 300.50651 4.98E-006
306.30631 0.0006807764 300.96396 4.32E-006
306.80681 0.0006788789 301.42142 3.44E-006
307.30731 0.0006771365 301.87888 2.64E-006
307.80781 0.0006752853 302.33634 2.17E-006
308.30831 0.0006735276 302.79379 2.30E-006
308.80881 0.0006716574 303.25125 2.95E-006
309.30931 0.0006698962 303.70871 3.96E-006
309.80981 0.0006679477 304.16617 5.11E-006
310.31031 0.0006661777 304.62362 6.14E-006
310.81081 0.0006642746 305.08108 7.00E-006
311.31131 0.0006624935 305.53854 7.39E-006
311.81181 0.000660617 305.996 7.40E-006
312.31231 0.0006588278 306.45345 7.15E-006
312.81281 0.0006569469 306.91091 7.03E-006
313.31331 0.0006551582 307.36837 7.18E-006
313.81381 0.0006532939 307.82583 7.63E-006
314.31431 0.0006514911 308.28328 8.12E-006
314.81481 0.000649586 308.74074 8.38E-006
315.31532 0.0006477747 309.1982 8.28E-006
315.81582 0.0006458687 309.65566 7.68E-006
316.31632 0.0006440407 310.11311 6.59E-006
316.81682 0.000642108 310.57057 5.08E-006
317.31732 0.0006402668 311.02803 3.45E-006
317.81782 0.0006383293 311.48549 2.00E-006
318.31832 0.0006364732 311.94294 1.02E-006
318.81882 0.0006345546 312.4004 4.19E-007
319.31932 0.0006326771 312.85786 1.93E-007
319.81982 0.0006307069 313.31532 1.15E-007
320.32032 0.0006288051 313.77277 2.92E-007
320.82082 0.0006267778 314.23023 6.22E-007
321.32132 0.0006248474 314.68769 1.11E-006
321.82182 0.0006228646 315.14515 1.76E-006
322.32232 0.0006209019 315.6026 2.34E-006
322.82282 0.0006188672 316.06006 2.81E-006
323.32332 0.0006168804 316.51752 3.12E-006
323.82382 0.0006148076 316.97497 3.47E-006
324.32432 0.0006127945 317.43243 3.93E-006
324.82482 0.0006106849 317.88989 4.50E-006
325.32533 0.000608643 318.34735 5.03E-006
325.82583 0.0006065137 318.8048 5.35E-006
326.32633 0.0006044488 319.26226 5.32E-006
326.82683 0.0006022799 319.71972 5.04E-006
327.32733 0.000600189 320.17718 4.67E-006
327.82783 0.0005979781 320.63463 4.52E-006
328.32833 0.000595862 321.09209 4.99E-006
328.82883 0.0005936399 321.54955 6.12E-006
329.32933 0.0005915072 322.00701 7.83E-006
329.82983 0.000589291 322.46446 9.48E-006
330.33033 0.0005871443 322.92192 1.06E-005
330.83083 0.0005848609 323.37938 1.09E-005
331.33133 0.0005827048 323.83684 1.05E-005
331.83183 0.0005804301 324.29429 9.54E-006
332.33233 0.0005782686 324.75175 8.26E-006
332.83283 0.0005760289 325.20921 6.72E-006
333.33333 0.0005738674 325.66667 5.09E-006
333.83383 0.0005716246 326.12412 3.69E-006
334.33433 0.0005694679 326.58158 2.75E-006
334.83483 0.0005672049 327.03904 2.41E-006
335.33534 0.0005650623 327.4965 2.39E-006
335.83584 0.0005628094 327.95395 2.39E-006
336.33634 0.0005606842 328.41141 2.12E-006
336.83684 0.0005584852 328.86887 1.70E-006
337.33734 0.0005563823 329.32633 1.21E-006
337.83784 0.0005541996 329.78378 9.70E-007
338.33834 0.0005521242 330.24124 1.11E-006
338.83884 0.0005499704 330.6987 1.75E-006
339.33934 0.0005479281 331.15616 2.84E-006
339.83984 0.0005458219 331.61361 4.18E-006
340.34034 0.0005438086 332.07107 5.57E-006
340.84084 0.0005416714 332.52853 6.52E-006
341.34134 0.0005396912 332.98599 6.96E-006
341.84184 0.0005376488 333.44344 6.96E-006
342.34234 0.0005357054 333.9009 6.87E-006
342.84284 0.0005336847 334.35836 6.92E-006
343.34334 0.0005317825 334.81582 6.99E-006
343.84384 0.0005297999 335.27327 6.79E-006
344.34434 0.0005279289 335.73073 6.10E-006
344.84484 0.0005259881 336.18819 5.01E-006
345.34535 0.0005241528 336.64565 3.85E-006
345.84585 0.0005222576 337.1031 3.13E-006
346.34635 0.0005204589 337.56056 3.06E-006
346.84685 0.0005186213 338.01802 3.63E-006
347.34735 0.0005168477 338.47548 4.39E-006
347.84785 0.0005149663 338.93293 5.03E-006
348.34835 0.0005132185 339.39039 5.17E-006
348.84885 0.000511424 339.84785 5.02E-006
349.34935 0.0005097039 340.30531 4.79E-006
349.84985 0.0005078523 340.76276 4.71E-006
350.35035 0.0005061604 341.22022 4.67E-006
350.85085 0.0005043997 341.67768 4.53E-006
351.35135 0.0005027298 342.13514 4.28E-006
351.85185 0.0005010195 342.59259 3.96E-006
352.35235 0.0004993655 343.05005 3.87E-006
352.85285 0.0004976312 343.50751 4.01E-006
353.35335 0.0004959891 343.96496 4.24E-006
353.85385 0.0004942365 344.42242 4.28E-006
354.35435 0.0004926054 344.87988 4.02E-006
354.85485 0.0004909141 345.33734 3.37E-006
355.35536 0.0004892908 345.79479 2.65E-006
355.85586 0.0004875584 346.25225 2.11E-006
356.35636 0.0004859389 346.70971 1.95E-006
356.85686 0.0004842179 347.16717 2.15E-006
357.35736 0.0004825966 347.62462 2.49E-006
357.85786 0.0004808972 348.08208 2.87E-006
358.35836 0.0004792759 348.53954 3.14E-006
358.85886 0.0004775438 348.997 3.54E-006
359.35936 0.0004759288 349.45445 4.11E-006
359.85986 0.0004741533 349.91191 4.90E-006
360.36036 0.0004725368 350.36937 5.80E-006
360.86086 0.0004708269 350.82683 6.60E-006
361.36136 0.0004691993 351.28428 7.04E-006
361.86186 0.0004674981 351.74174 6.87E-006
362.36236 0.0004658617 352.1992 6.02E-006
362.86286 0.0004641497 352.65666 4.65E-006
363.36336 0.0004624989 353.11411 3.12E-006
363.86386 0.0004607254 353.57157 1.78E-006
364.36436 0.0004590641 354.02903 8.79E-007
364.86486 0.0004572813 354.48649 3.52E-007
365.36537 0.0004556082 354.94394 1.26E-007
365.86587 0.0004537794 355.4014 0
366.36637 0.0004520886 355.85886 7.68E-008
366.86687 0.0004503032 356.31632 2.31E-007
367.36737 0.0004485996 356.77377 5.85E-007
367.86787 0.0004468005 357.23123 1.24E-006
368.36837 0.0004450779 357.68869 2.23E-006
368.86887 0.0004432573 358.14615 3.36E-006
369.36937 0.0004415123 358.6036 4.25E-006
369.86987 0.0004396668 359.06106 4.59E-006
370.37037 0.0004379033 359.51852 4.24E-006
370.87087 0.0004360251 359.97598 3.48E-006
371.37137 0.0004342431 360.43343 2.76E-006
371.87187 0.0004323678 360.89089 2.40E-006
372.37237 0.0004305648 361.34835 2.37E-006
372.87287 0.0004286428 361.80581 2.41E-006
373.37337 0.0004268204 362.26326 2.26E-006
373.87387 0.00042491 362.72072 1.86E-006
374.37437 0.0004230692 363.17818 1.36E-006
374.87487 0.0004211584 363.63564 9.76E-007
375.37538 0.0004192998 364.09309 8.76E-007
375.87588 0.0004173292 364.55055 1.11E-006
376.37638 0.0004154545 365.00801 1.62E-006
376.87688 0.00041347 365.46547 2.18E-006
377.37738 0.0004115799 365.92292 2.64E-006
377.87788 0.0004096398 366.38038 2.90E-006
378.37838 0.0004077358 366.83784 3.00E-006
378.87888 0.0004057698 367.2953 2.98E-006
379.37938 0.0004038535 367.75275 2.88E-006
379.87988 0.0004018649 368.21021 2.62E-006
380.38038 0.000399933 368.66767 2.25E-006
380.88088 0.0003979028 369.12513 1.91E-006
381.38138 0.0003959617 369.58258 1.79E-006
381.88188 0.0003939099 370.04004 2.02E-006
382.38238 0.000391967 370.4975 2.39E-006
382.88288 0.0003899541 370.95495 2.73E-006
383.38338 0.0003880023 371.41241 2.91E-006
383.88388 0.0003859987 371.86987 3.00E-006
384.38438 0.0003840462 372.32733 2.98E-006
384.88488 0.0003819769 372.78478 2.83E-006
385.38539 0.0003800238 373.24224 2.50E-006
385.88589 0.0003779465 373.6997 1.96E-006
386.38639 0.0003759997 374.15716 1.34E-006
386.88689 0.0003739931 374.61461 7.72E-007
387.38739 0.0003720507 375.07207 3.85E-007
387.88789 0.0003700613 375.52953 1.61E-007
388.38839 0.0003681295 375.98699 5.68E-008
388.88889 0.0003661519 376.44444 0
389.38939 0.0003642289 376.9019 4.29E-008
389.88989 0.0003622666 377.35936 1.27E-007
390.39039 0.0003603598 377.81682 3.16E-007
390.89089 0.0003583713 378.27427 6.62E-007
391.39139 0.0003564801 378.73173 1.17E-006
391.89189 0.0003545223 379.18919 1.73E-006
392.39239 0.0003526511 379.64665 2.15E-006
392.89289 0.0003507389 380.1041 2.26E-006
393.39339 0.0003488897 380.56156 1.99E-006
393.89389 0.000347013 381.01902 1.48E-006
394.39439 0.0003451861 381.47648 9.21E-007
394.89489 0.000343306 381.93393 4.83E-007
395.3954 0.0003415089 382.39139 2.13E-007
395.8959 0.000339669 382.84885 1.54E-007
396.3964 0.0003379117 383.30631 2.26E-007
396.8969 0.0003360832 383.76376 5.74E-007
397.3974 0.0003343627 384.22122 1.23E-006
397.8979 0.000332572 384.67868 2.20E-006
398.3984 0.0003308885 385.13614 3.33E-006
398.8989 0.0003291427 385.59359 4.24E-006
399.3994 0.0003275051 386.05105 4.53E-006
399.8999 0.0003257896 386.50851 4.08E-006
400.4004 0.0003241929 386.96597 3.19E-006
400.9009 0.0003225585 387.42342 2.26E-006
401.4014 0.0003210069 387.88088 1.76E-006
401.9019 0.0003193869 388.33834 1.92E-006
402.4024 0.0003178853 388.7958 2.67E-006
402.9029 0.0003163348 389.25325 3.66E-006
403.4034 0.000314888 389.71071 4.43E-006
403.9039 0.0003134018 390.16817 4.65E-006
404.4044 0.0003120064 390.62563 4.30E-006
404.9049 0.0003105794 391.08308 3.79E-006
405.40541 0.0003092388 391.54054 3.58E-006
405.90591 0.0003078507 391.998 3.87E-006
406.40641 0.0003065674 392.45546 4.39E-006
406.90691 0.0003052685 392.91291 4.70E-006
407.40741 0.000304044 393.37037 4.42E-006
407.90791 0.0003027762 393.82783 3.74E-006
408.40841 0.0003016068 394.28529 2.96E-006
408.90891 0.0003003971 394.74274 2.47E-006
409.40941 0.0002992792 395.2002 2.35E-006
409.90991 0.0002981231 395.65766 2.41E-006
410.41041 0.0002970582 396.11512 2.34E-006
410.91091 0.000295953 396.57257 1.98E-006
411.41141 0.0002949372 397.03003 1.46E-006
411.91191 0.0002938663 397.48749 9.09E-007
412.41241 0.0002928952 397.94494 4.75E-007
412.91291 0.0002919357 398.4024 2.09E-007
413.41341 0.0002910084 398.85986 7.72E-008
413.91391 0.0002900747 399.31732 0
414.41441 0.0002891808 399.77477 0
414.91491 0.0002882268 400.23223 0
415.41542 0.0002873644 400.68969 0
415.91592 0.0002864539 401.14715 0
416.41642 0.0002856203 401.6046 0
416.91692 0.000284752 402.06206 0
417.41742 0.0002839354 402.51952 0
417.91792 0.0002830768 402.97698 0
418.41842 0.0002822773 403.43443 0
418.91892 0.0002813999 403.89189 0
419.41942 0.0002806113 404.34935 0
419.91992 0.0002797742 404.80681 0
420.42042 0.0002789891 405.26426 0
420.92092 0.0002781808 405.72172 0
421.42142 0.000277394 406.17918 0
421.92192 0.0002765589 406.63664 0
422.42242 0.0002757755 407.09409 0
422.92292 0.000274939 407.55155 0
423.42342 0.0002741504 408.00901 0
423.92392 0.0002732963 408.46647 0
424.42442 0.0002725039 408.92392 0
424.92492 0.0002716534 409.38138 0
425.42543 0.0002708571 409.83884 0
425.92593 0.0002699993 410.2963 0
426.42643 0.0002691929 410.75375 0
426.92693 0.0002683299 411.21121 0
427.42743 0.0002675131 411.66867 0
427.92793 0.0002666372 412.12613 0
428.42843 0.0002658884 412.58358 0
428.92893 0.000264956 413.04104 0
429.42943 0.0002642003 413.4985 0
429.92993 0.0002632668 413.95596 9.85E-008
430.43043 0.0002625022 414.41341 2.86E-007
430.93093 0.0002615401 414.87087 6.97E-007
431.43143 0.0002607786 415.32833 1.43E-006
431.93193 0.0002598029 415.78579 2.50E-006
432.43243 0.000259031 416.24324 3.68E-006
432.93293 0.0002580953 416.7007 4.65E-006
433.43343 0.0002573365 417.15816 5.13E-006
433.93393 0.0002563977 417.61562 5.12E-006
434.43443 0.0002556637 418.07307 4.96E-006
434.93493 0.0002547128 418.53053 4.91E-006
435.43544 0.0002539523 418.98799 5.07E-006
435.93594 0.000253026 419.44545 5.31E-006
436.43644 0.000252297 419.9029 5.44E-006
436.93694 0.0002513843 420.36036 5.25E-006
437.43744 0.0002506749 420.81782 4.85E-006
437.93794 0.0002497713 421.27528 4.29E-006
438.43844 0.0002490804 421.73273 3.74E-006
438.93894 0.0002482188 422.19019 3.34E-006
439.43944 0.0002475023 422.64765 3.02E-006
439.93994 0.0002465998 423.10511 2.66E-006
440.44044 0.0002459038 423.56256 2.14E-006
440.94094 0.0002450345 424.02002 1.53E-006
441.44144 0.0002443369 424.47748 9.20E-007
441.94194 0.0002434878 424.93493 4.83E-007
442.44244 0.0002427989 425.39239 2.13E-007
442.94294 0.0002419435 425.84985 7.90E-008
443.44344 0.0002412747 426.30731 0
443.94394 0.0002404328 426.76476 0
444.44444 0.0002397643 427.22222 0
444.94494 0.000238927 427.67968 0
445.44545 0.0002382678 428.13714 0
445.94595 0.0002374428 428.59459 0
446.44645 0.0002367848 429.05205 0
446.94695 0.0002359477 429.50951 0
447.44745 0.0002352759 429.96697 0
447.94795 0.0002344355 430.42442 0
448.44845 0.0002337672 430.88188 0
448.94895 0.0002329461 431.33934 0
449.44945 0.0002322966 431.7968 0
449.94995 0.0002314774 432.25425 0
450.45045 0.0002308001 432.71171 7.79E-008
450.95095 0.0002299559 433.16917 2.48E-007
451.45145 0.0002293041 433.62663 6.63E-007
451.95195 0.000228475 434.08408 1.56E-006
452.45245 0.0002278121 434.54154 3.01E-006
452.95295 0.0002270108 434.999 4.93E-006
453.45345 0.0002263548 435.45646 6.87E-006
453.95395 0.0002255536 435.91391 8.18E-006
454.45445 0.0002249132 436.37137 8.36E-006
454.95495 0.0002241052 436.82883 7.36E-006
455.45546 0.0002234542 437.28629 5.63E-006
455.95596 0.0002226684 437.74374 3.74E-006
456.45646 0.0002220404 438.2012 2.17E-006
456.95696 0.0002212408 438.65866 1.09E-006
457.45746 0.0002206185 439.11612 4.79E-007
457.95796 0.0002198702 439.57357 1.47E-007
458.45846 0.0002192749 440.03103 5.09E-008
458.95896 0.0002185265 440.48849 0
459.45946 0.0002179343 440.94595 0
459.95996 0.0002171897 441.4034 0
460.46046 0.000216629 441.86086 3.86E-008
460.96096 0.0002158925 442.31832 1.16E-007
461.46146 0.0002153782 442.77578 3.24E-007
461.96196 0.0002146874 443.23323 7.20E-007
462.46246 0.0002141673 443.69069 1.37E-006
462.96296 0.000213485 444.14815 2.23E-006
463.46346 0.0002130093 444.60561 3.14E-006
463.96396 0.000212386 445.06306 3.91E-006
464.46446 0.0002118566 445.52052 4.27E-006
464.96496 0.000211237 445.97798 4.21E-006
465.46547 0.000210721 446.43544 3.89E-006
465.96597 0.0002101085 446.89289 3.51E-006
466.46647 0.0002096032 447.35035 3.20E-006
466.96697 0.0002090076 447.80781 2.91E-006
467.46747 0.0002085079 448.26527 2.50E-006
467.96797 0.0002079172 448.72272 1.93E-006
468.46847 0.0002074181 449.18018 1.31E-006
468.96897 0.0002068012 449.63764 7.49E-007
469.46947 0.0002062998 450.0951 3.70E-007
469.96997 0.0002057123 450.55255 1.54E-007
470.47047 0.0002051973 451.01001 5.36E-008
470.97097 0.0002046041 451.46747 0
471.47147 0.0002040671 451.92492 0
471.97197 0.0002034277 452.38238 0
472.47247 0.0002028639 452.83984 0
472.97297 0.0002022271 453.2973 0
473.47347 0.0002016241 453.75475 2.92E-008
473.97397 0.0002009232 454.21221 9.13E-008
474.47447 0.0002002752 454.66967 2.40E-007
474.97497 0.0001995311 455.12713 6.07E-007
475.47548 0.0001988283 455.58458 1.19E-006
475.97598 0.0001980072 456.04204 2.02E-006
476.47648 0.0001972423 456.4995 2.94E-006
476.97698 0.0001963672 456.95696 3.71E-006
477.47748 0.0001955291 457.41441 4.08E-006
477.97798 0.0001945665 457.87187 3.95E-006
478.47848 0.000193647 458.32933 3.38E-006
478.97898 0.0001925982 458.78679 2.69E-006
479.47948 0.0001915879 459.24424 2.21E-006
479.97998 0.0001904247 459.7017 2.21E-006
480.48048 0.0001893169 460.15916 2.70E-006
480.98098 0.0001880741 460.61662 3.51E-006
481.48148 0.0001868572 461.07407 4.46E-006
481.98198 0.0001855063 461.53153 5.20E-006
482.48248 0.0001841723 461.98899 5.70E-006
482.98298 0.0001826864 462.44645 5.88E-006
483.48348 0.0001812302 462.9039 5.77E-006
483.98398 0.0001796223 463.36136 5.35E-006
484.48448 0.0001780376 463.81882 4.62E-006
484.98498 0.0001763067 464.27628 3.65E-006
485.48549 0.0001745879 464.73373 2.57E-006
485.98599 0.0001726828 465.19119 1.61E-006
486.48649 0.0001708313 465.64865 8.62E-007
486.98699 0.0001688223 466.10611 4.05E-007
487.48749 0.0001668319 466.56356 1.50E-007
487.98799 0.0001646982 467.02102 1.10E-007
488.48849 0.0001625672 467.47848 1.64E-007
488.98899 0.0001602794 467.93594 3.90E-007
489.48949 0.0001580116 468.39339 7.81E-007
489.98999 0.0001556046 468.85085 1.31E-006
490.49049 0.0001532019 469.30831 1.86E-006
490.99099 0.0001506498 469.76577 2.22E-006
491.49149 0.0001481195 470.22322 2.22E-006
491.99199 0.0001454626 470.68068 1.87E-006
492.49249 0.0001428101 471.13814 1.40E-006
492.99299 0.000140031 471.5956 1.00E-006
493.49349 0.0001372669 472.05305 8.71E-007
493.99399 0.0001343772 472.51051 1.07E-006
494.49449 0.0001315138 472.96797 1.52E-006
494.99499 0.0001285154 473.42543 1.98E-006
495.4955 0.0001255682 473.88288 2.26E-006
495.996 0.0001225153 474.34034 2.16E-006
496.4965 0.0001194962 474.7978 1.78E-006
496.997 0.0001163733 475.25526 1.28E-006
497.4975 0.0001132997 475.71271 9.36E-007
497.998 0.0001101248 476.17017 8.92E-007
498.4985 0.0001070153 476.62763 1.17E-006
498.999 0.0001038342 477.08509 1.65E-006
499.4995 0.0001007047 477.54254 2.08E-006
500 9.75E-005 478 2.27E-006

